Not all those who drift are lost: Drift correction and calibration scheduling for the IoT

Sensors provide a vital source of data that link digital systems with the physical world. However, as sensors age, the relationship between what they measure and what they output changes. This is known as sensor drift and poses a significant challenge that, combined with limited opportunity for re-calibration, can severely limit data quality over time. Previous approaches to drift correction typically require large volumes of ground truth data and do not consider measurement or prediction uncertainty. In this paper, we propose a probabilistic sensor drift correction method that takes a fundamental approach to modelling the sensor response using Gaussian Process Regression. Tested using dissolved oxygen sensors, our method delivers mean squared error (MSE) reductions of up to 90% and more than 20% on average. We also propose a novel uncertainty-driven calibration schedule optimisation approach that builds on top of drift correction and further reduces MSE by up to 15.7%.

==> data__calibration_schedule_optimisation_20250502112932_intervals.csv <==
timestamp,sensor_1,sensor_2,sensor_3,sensor_4
4.400277777777778,49.305942030746635,48.94765545807197,51.16791551667649,50.645773679591905
5.000277777777778,48.697638289515105,48.03767344057406,52.266672590994865,51.24138000996214
6.000277777777778,48.1624810211008,47.247344886962935,53.29679050938364,51.78963313840187
7.000277777777778,47.689816350691125,46.55848257312579,54.25950361238027,52.29346498098966
8.000277777777777,47.2707193586596,45.95628421108511,55.15661311823975,52.75582358281133
9.000277777777777,46.89766052945705,45.428584529913294,55.990383647933776,53.17962959266714
10.000277777777777,46.56424755529267,44.96529769165153,56.76344417642061,53.56774098714313
11.000277777777777,46.26502328601649,44.55799574554654,57.47869593773232,53.92292532256934
12.000555555555556,45.99530491194333,44.19958640328274,58.139229358585034,54.24783905213908
13.000555555555556,45.75105978869315,43.8840612587624,58.74824922340978,54.545011289974944
14.000555555555556,45.5287995591382,43.6063016404094,59.30901197276766,54.816834656127234
15.000555555555556,45.325497922522224,43.36192314834358,59.82477158848568,55.06555895916623
16.000555555555554,45.13852245698715,43.14715200877736,60.298735310023424,55.293288665462406
17.000555555555554,44.96557840396072,42.95872553120779,60.73402815207555,55.50198315041391
18.000555555555554,44.804661980801264,42.79381133263589,61.13366537200286,55.69345913992356
19.000555555555554,44.65402133910276,42.64994130564582,61.50053195866492,55.86939482999633
20.000833333333333,44.51212164707798,42.52495831813805,61.83736901766632,56.031336004805524
21.000833333333333,44.37762352919274,42.41696798014035,62.14676200738985,56.180699981373216
22.000833333333333,44.249352942438655,42.32430439514167,62.43113825231258,56.31878474680894
23.000833333333333,44.12628302429124,42.24549760423782,62.69276461472333,56.446775323447945
24.000833333333333,44.007516572237414,42.17924710174463,62.933748803850854,56.565751054598316
25.000833333333333,43.892270868090456,42.12439941863279,63.156042865318135,56.67669287541393
26.000833333333333,43.7798644696346,42.07992906378601,63.361448320743776,56.78049045210097
27.000833333333333,43.66970566256246,42.04492225250901,63.55162250910782,56.877949102405395
28.00111111111111,43.56127957026047,42.01856439952382,63.72808697793121,56.9697975200638
29.00111111111111,43.45414769079633,42.00012370534724,63.892231438565744,57.056690763358795
30.00111111111111,43.3479312832817,41.98894533545429,64.04532554906908,57.13921962198822
31.00111111111111,43.242307346756206,41.984440907013884,64.18852566328353,57.21791505481233
32.00111111111111,43.137002381023265,41.98608070988594,64.32288280745423,57.29325341982072
33.00111111111111,43.031786821799,41.993386935805425,64.44935046982738,57.36566133776727
34.00111111111111,42.92647006679139,42.005927770764174,64.56879211832677,57.43552019812689
35.00138888888889,42.82089287393917,42.02331393781338,64.68198987842163,57.503171618142154
36.00138888888889,42.71493309980178,42.04518890785641,64.78964675848025,57.56891727766672
37.00138888888889,42.60849206871575,42.071230335868776,64.89239777801586,57.63302654604497
38.00138888888889,42.5014948164036,42.10114470637492,64.99081436522327,57.69573829781067
39.00138888888889,42.39388719430219,42.134664253848136,65.08540996053401,57.75726386324795
40.00138888888889,42.28563326600175,42.17154424541395,65.17664521805952,57.81778972277733
41.00138888888889,42.176712966427516,42.21156057978294,65.26493281641424,57.877479963654565
42.00138888888889,42.06711999790171,42.25450766275028,65.35064189432234,57.936478516889814
43.001666666666665,41.95685655920255,42.30019846970625,65.43410384091352,57.99491265111514
44.001666666666665,41.845942131580735,42.34845687604578,65.5156107553128,58.05289031322074
45.001666666666665,41.734401103694765,42.39912235634256,65.5954243111203,58.11050645278104
46.001666666666665,41.62226516591163,42.452046538495196,65.67377701298555,58.167842941722064
47.001666666666665,44.05723705124998,38.7753250223178,67.36431605744347,59.99519293064685
48.001666666666665,46.2984752407801,36.19290970543572,68.81580222737274,61.57730479427734
49.001666666666665,47.757255271143286,34.60486217380847,70.05574474280637,62.93760090011512
50.001666666666665,48.44095975853535,33.616774637917324,71.2246268233377,64.22949170109045
51.00194444444445,48.84631800649598,32.779829797983815,72.50735175789265,65.66264889371267
52.00194444444445,49.27179257640902,31.94649694035241,73.90603185393685,67.24325458816047
53.00194444444445,49.76617667737051,31.129315614168878,75.36108761035563,68.90600263992931
54.00194444444445,50.316980934855046,30.35354106606277,76.82635498808551,70.59882484002468
55.00194444444445,50.905602970505264,29.633018775712383,78.27216457051381,72.28711992522076
56.00194444444445,51.51679384769469,28.97244883065859,79.67964389963225,73.9478289388598
57.00194444444445,52.13919688713923,28.371309725441062,81.03668457613618,75.5651907621961
58.00194444444445,52.76451862867501,27.826445911609056,82.33557419093516,77.12826498318879
59.00222222222222,53.38672717413954,27.33353851578838,83.5716038658204,78.62949167132767
60.00222222222222,54.00140448891676,26.88792236359192,84.74217457314444,80.06376926446437
61.00222222222222,54.60535499665762,26.484984405818295,85.84625346195935,81.4279035212207
62.00222222222222,55.19628547370091,26.120376047312863,86.8839677660496,82.72018701098463
63.00222222222222,55.77258609003813,25.790101978140292,87.85631627969573,83.94009576680068
64.00222222222222,56.3331704327212,25.49054626694881,88.76495094281456,85.08805247497811
65.00222222222222,56.87735625381175,25.21846558559015,89.61200670659231,86.16523456550154
66.0025,57.40478258446095,24.970964215759547,90.39996946935582,87.17341866861791
67.0025,57.915315704430505,24.745470559207476,91.13155788290126,88.1148335770317
68.0025,58.409019424668315,24.53969833842417,91.8096461266207,88.99205934116321
69.0025,58.886102882109775,24.351618010529666,92.43718961667022,89.80792551666661
70.0025,59.34688582239234,24.179427722160643,93.0171683975731,90.56542908430244
71.0025,59.79177068070822,24.021526888521038,93.55254218973539,91.2676655206639
72.0025,60.221220045865856,23.876492535712774,94.04621520321342,91.91777150951543
73.0025,60.635738442725035,23.743058323628865,94.5010091405417,92.51887794779766
74.00277777777778,61.035863655043705,23.620094934531654,94.9196445213232,93.07407398920323
238.54166666666666,62.15954240306664,23.569277632461333,93.69291765430657,92.49764476115911
239.00833333333333,63.372006144143484,23.513634299976328,92.3725900087567,92.03084257260241
240.00861111111112,65.57494037017453,23.363529111685203,90.50648359457284,91.74659577978468
241.00861111111112,66.67077141657752,23.32259147750631,89.43647920057712,91.38327290566676
242.00861111111112,67.2843360826362,23.309032200772585,88.95099693741795,90.96093235142787
243.00861111111112,67.72361493641111,23.3009749478693,88.70226114923427,90.54876506274005
244.00861111111112,68.07182440350161,23.295265673382772,88.56115493727894,90.1646214492084
245.00861111111112,68.36009773309124,23.291203110478072,88.47556920506884,89.812051285686
246.00861111111112,68.6035156013168,23.288524035300295,88.42126548152535,89.49036799620292
247.00861111111112,68.81088625336788,23.28707044880836,88.38561455350568,89.19752725170822
248.0088888888889,68.98808841976667,23.286719260554563,88.36145798482082,88.9310960796842
249.0088888888889,69.139437667808,23.287363416507997,88.34447353965153,88.68862180149567
250.0088888888889,69.26830468121797,23.28890728384816,88.33193420953111,88.46777152680423
251.0088888888889,69.37744064374384,23.29126429281776,88.32206084379989,88.26638720045877
252.0088888888889,69.4691573339635,23.294355874560594,88.31366607301698,88.0825001072322
253.0088888888889,69.54543583220592,23.298110716429377,88.30594620554666,87.91432791999907
254.0088888888889,69.6079966983936,23.30246413240637,88.29835385851413,87.76026407144059
255.0088888888889,69.6583480690254,23.307357489478008,88.290516949878,87.61886408972939
256.00916666666666,69.69781877710871,23.3127379448183,88.28218510945854,87.48883028087603
257.00916666666666,69.72758966456566,23.318557110253817,88.27319493730624,87.36900032641259
258.00916666666666,69.74870891595693,23.324771460455587,88.26344411885667,87.25833116013516
259.00916666666666,69.76211057007015,23.331341608211556,88.25287437683775,87.15588770697124
260.00916666666666,69.76862834473347,23.338231915238985,88.24145904674694,87.06083173628572
261.00916666666666,69.7690073205985,23.345410136521647,88.22919409523278,86.97241179231263
262.00916666666666,69.76391396080132,23.352847096267006,88.21609156228098,86.88995413893967
263.00944444444445,62.35638551859006,25.032159155523047,84.27230483283726,82.3164242715374
264.00944444444445,56.6215235019803,26.87502732165221,80.82797461370356,78.3843244634346
265.00944444444445,52.192633470151144,28.833171625551028,77.89246347705695,75.0766528937491
266.00944444444445,48.91353945924362,30.753740700175594,75.54223830436126,72.45449665466751
267.00944444444445,46.48779823246616,32.55508727509991,73.69626139555837,70.40962179382664
268.00944444444445,44.671573686903855,34.19769150418682,72.2494834131472,68.81493003996863
269.00944444444445,43.29983839152299,35.65705654851174,71.11788570263919,67.57156032545768
270.00944444444445,42.26074269766677,36.91916920542261,70.23744744783083,66.60557556495546
271.0097222222222,41.47647486518418,37.97905627663025,69.55926700456202,65.86133167917099
272.0097222222222,40.89127433078647,38.83966478825989,69.04545010303265,65.29624541685668
273.0097222222222,40.46419856996842,39.51024777234167,68.66628135275009,64.87727374409582
274.0097222222222,40.16445706587453,40.00477128432473,68.39812161911004,64.57836608298169
275.0097222222222,39.96841180690422,40.34029246133723,68.22193140210624,64.37870115703241
276.0097222222222,39.8575809232525,40.53549812620207,68.122204760168,64.2614317720834
277.0097222222222,39.81727728480731,40.609494745263675,68.0861887594334,64.21277704058987
278.0097222222222,39.83565945388405,40.580885190151356,68.10330377604345,64.22135562706642
279.01,42.24018343134488,39.137127401445014,67.02603272444053,63.07119331330124
280.01,44.71783507670907,37.83016294696245,66.16310288041173,62.15248807204142
281.01,47.183171871377255,36.67628369919686,65.5015376061899,61.44918099713185
282.01,49.568167288136166,35.670278021798865,65.0181131106278,60.93515463517395
283.01,51.83767646171574,34.79297856492548,64.68314299407291,60.57814991846718
284.01,53.96879001294597,34.025380001286926,64.47049759879148,60.35011939553032
285.01,55.94524570150392,33.35119548651971,64.35867228093822,60.22817106195866
286.01,57.75609056194052,32.75685101975703,64.33011093789247,60.19373831188826
287.0102777777778,59.395106878799524,32.231073163151,64.37043664180929,60.23169680496577
288.0102777777778,60.860421857860636,31.76447744382395,64.46774180272347,60.3295727898512
289.0102777777778,62.15389736723186,31.34920503915019,64.61213752412408,60.47704071343689
290.0102777777778,63.28055656501481,30.978639006832555,64.79533981894596,60.66547118586444
291.0102777777778,64.2479482694698,30.64717590020468,65.01036685598194,60.887602460913655
292.0102777777778,65.06551557717081,30.350044216691693,65.25130373532649,61.13728730376461
293.0102777777778,65.7440032131408,30.083159628430714,65.51311801025169,61.40929599875106
294.0105555555556,63.410560133819274,32.19562371460804,62.49051399129815,58.25059942748788
295.0105555555556,61.23998807165491,34.40733501759601,60.034658161189284,55.70973235800483
296.0105555555556,57.09796127040839,36.47141188926469,55.882293742247654,58.23179701527791
297.0105555555556,49.9499296903405,37.910864982461405,58.39265433602994,60.69122105774087
298.0105555555556,45.2590374230337,39.03125245271022,60.85528641032146,63.08334584906209
299.0105555555556,42.01766621332717,39.86098268096701,63.22938883098915,65.36858784114862
300.0105555555556,39.691735536057536,40.43627738699463,65.49714798007592,67.5322982021018
301.0105555555556,37.978152180173964,40.79520292208024,67.64966083904497,69.56838423544654
302.0108333333333,36.69361885370213,40.974696618998145,69.6817348349378,71.47433396299917
303.0108333333333,35.72088659855617,41.00888288740691,71.59057568472136,73.24990758250128
304.0108333333333,34.98151116090752,40.92798951310045,73.37527757238003,74.89657822283517
305.0108333333333,34.420944005328366,40.75805854024527,75.03654827312472,76.41721751505152
306.0108333333333,34.00001774412031,40.52101201634137,76.57647427450958,77.81583250992279
307.0108333333333,33.68983262985034,40.23495672618322,77.99829812702436,79.09732823543821
308.0108333333333,33.468560587995334,39.91460923081328,79.30620255424263,80.26728902164984
309.0108333333333,33.319378051018965,39.57176152669398,80.50510432183758,81.33177948732167
310.0111111111111,33.22909993014016,39.215724116856684,81.600458435456,82.2971628968637
311.0111111111111,33.187201388924,38.85379145799401,82.59809699247621,83.16996172781492
312.0111111111111,33.18519752618797,38.49156545859005,83.50406299321637,83.95671293758112
313.0111111111111,33.216158489721984,38.13329227471888,84.32448370958338,84.66386676915795
314.0111111111111,33.27436691547369,37.78213082648079,85.0654611261979,85.29770212228418
315.0111111111111,34.4496857220725,36.25914650200564,85.44931474904669,85.54271035960956
316.0111111111111,35.618272444700125,34.95818362586296,85.78485927796876,85.7496973296166
317.0111111111111,36.77440304826012,33.839195043575536,86.07766940990413,85.92373945769482
318.0113888888889,37.912027534507544,32.87143585719653,86.33288236630753,86.06944358722363
319.0113888888889,39.02482522572631,32.030930120967746,86.55521174749174,86.19097845877776
320.0113888888889,40.10634244363511,31.29868682268997,86.74894778269172,86.29208611892611
321.0113888888889,41.15021368029781,30.659414452851003,86.91795616857591,86.37608865788306
322.0113888888889,42.15061958104066,30.10050401839889,87.065643959897,86.44585534035727
323.0113888888889,43.10248901313872,29.61142151167199,87.19498488035862,86.50383408474833
324.0113888888889,40.505560154812294,31.593629902286146,85.0373183066646,84.02981335120494
325.01166666666666,38.34713679133864,33.69949482083113,83.12029662993612,81.8488508802165
326.01166666666666,36.65193299204622,35.77488160134166,81.51212368621825,80.02802636717556
327.01166666666666,35.35744437326658,37.70729599676075,80.20862696482885,78.55546240592199
328.01166666666666,34.37153863439415,39.44679623400184,79.16518322886525,77.37695537959898
329.01166666666666,33.62088436354964,40.96800560738941,78.33765743701832,76.44068911270008
330.01166666666666,33.05152527055375,42.26013984967115,77.68885910855882,75.70371298527917
331.01166666666666,32.62377776486662,43.32352260736296,77.18833603467984,75.13127409701069
332.01166666666666,32.30802437699654,44.16712203666724,76.81121974099149,74.69526315334552
333.01194444444445,32.081787454660294,44.806195834735185,76.53712970016464,74.37282690546252
334.01194444444445,31.92767964273397,45.260231766007884,76.34921047488004,74.14519475430185
335.01194444444445,31.832077150394536,45.55089194358582,76.23347414800325,73.99687764946316
336.01194444444445,31.784145058906848,45.70048500301472,76.17822524741455,73.91498722972852
337.01194444444445,31.775160226706536,45.73078105892617,76.173629167452,73.88872902564948
338.01194444444445,31.79802403820111,45.662196448922344,76.21137445564695,73.90901005156452
339.01194444444445,31.846906034051706,45.51329698133005,76.28440650115922,73.96813229191906
340.01194444444445,31.916979220371257,45.300553899971796,76.38671573592414,74.05955103992511
341.01222222222225,32.00422695216055,45.03826672532886,76.5131768797536,74.17769213723776
342.01222222222225,32.10527033112919,44.73869428484354,76.65938247511714,74.3177672368141
343.01222222222225,32.21727159943673,44.41213681623168,76.82156123434454,74.47568052321417
344.01222222222225,32.337834002762364,44.06715060936155,76.99647483953882,74.64791497409885
345.01222222222225,32.46492840923518,43.71075555928647,77.1813413422222,74.83144792115046
346.01222222222225,32.596834436423606,43.34864204205208,77.3737711598875,75.02368086933475
347.01222222222225,32.73209270921781,42.985366391781895,77.57171322498093,75.22238072888341
348.01222222222225,32.86946575073261,42.62452905332095,77.7734093824204,75.42563025875484
349.0125,33.00790935050577,42.268923120284114,77.9773613530755,75.63179202066743
350.0125,33.14653389966236,41.9207029967703,78.18227918727409,75.83945354850461
351.0125,33.28459400051373,41.58146966101568,78.38707184275248,76.0474164217894
352.0125,34.823283745356505,39.76332460091926,77.74791665409975,75.34263391289782
353.0125,36.351782866373505,38.2246351596442,77.20986830547912,74.74857522725037
354.0125,37.861001312090835,36.911218544035,76.75982831520187,74.25053939067006
355.0125,39.341574399198045,35.78222660069189,76.386764558593,73.83622199860831
356.0127777777778,40.78416704651481,34.806203057206766,76.0812743222794,73.4951969764552
357.0127777777778,42.17988336887214,33.95842919055781,75.83519517698346,73.21846516478726
358.0127777777778,41.75680744679176,35.73750913829265,72.7044105308427,69.85347243974896
359.0127777777778,41.34243302481835,37.538212609267056,70.10328903077928,67.07992427528782
360.0127777777778,40.947688995839506,39.32732726492571,67.94618205590331,64.79430377690873
361.0127777777778,39.705182717860666,40.80507320934846,64.9457804592534,67.0683828576801
362.0127777777778,37.478694681588586,41.7306271101073,67.06543765768743,69.23218530241289
363.0127777777778,35.752140761053674,42.49075983479915,69.10528099913321,71.30407302966454
364.0130555555556,34.40787889583627,43.07452715274323,71.05846299342318,73.26869876526689
365.0130555555556,33.358794834091306,43.485220286803276,72.91915194925161,75.11590097002701
366.0130555555556,32.53998458868003,43.73562740262714,74.68283639088067,76.84052511644296
367.0130555555556,31.902728194585023,43.84401111035961,76.34646964658643,78.44119393548856
368.0130555555556,31.410101088581243,43.83101083733053,77.90847985029806,79.91920123827762
369.0130555555556,31.033795655426637,43.717487257952534,79.36868129078452,81.27772194600692
370.0130555555556,30.751842056784287,43.52315354410579,80.72812568571047,82.52125533272039
371.0130555555556,30.54697769934725,43.26580600738016,81.98892339313582,83.65521649766508
372.0133333333333,30.405487073447322,42.960959765633206,83.1540543969133,84.68561984534877
373.0133333333333,30.316319904091515,42.621850697551665,84.2271880941001,85.6188492809565
374.0133333333333,30.270508977763818,42.259475575226084,85.21250934595253,86.46145048654492
375.0133333333333,30.26069958257969,41.88282082870019,86.11456605225528,87.21998460870225
376.0133333333333,30.28080812007885,41.49910758353318,86.93813508628223,87.90091068905379
377.0133333333333,30.325764329725644,41.11404447961431,87.68810805397047,88.51049650542942
378.0133333333333,30.39131448777922,40.73206851289776,88.36939624463523,89.05475317252376
379.0133333333333,30.47386951933303,40.35656350249804,88.98685347030973,89.53938946965238
380.0136111111111,30.57039237915893,39.990042628648744,89.54521379329287,89.96977958574033
381.0136111111111,30.678286202892807,39.6343423237107,90.049048955224,90.35095542579627
382.0136111111111,30.795339458130755,39.29072914711433,90.50272993308907,90.68759141660875
383.0136111111111,30.91965926488575,38.960026365878036,90.91040469391609,90.98400977045691
384.0136111111111,31.049622870534012,38.64270869728968,91.27598328606832,91.24418862611988
385.0136111111111,31.837103216971283,37.4557335787641,91.4409072592248,91.27501674934
386.0136111111111,32.597767467409135,36.42893833941386,91.58538625500957,91.29438561890085
387.0138888888889,33.3301273727151,35.535406927220194,91.71156882233701,91.30404195222116
388.0138888888889,34.03293660789087,34.7538946581528,91.82141231503805,91.30552201145913
389.0138888888889,34.705237555450786,34.067366702251036,91.91668446531601,91.30015906841756
390.0138888888889,35.34636473631138,33.46199294397384,91.99897591929086,91.28910513706028
391.0138888888889,35.9559312788228,32.92642648357019,92.06971505583935,91.27335275368645
392.0138888888889,34.48081036071065,34.517665565060454,91.32250767827044,90.27319465657845
393.0138888888889,33.2183312220434,36.13932073708313,90.63026993553429,89.35267285482647
394.0138888888889,32.1295122631748,37.786229174801285,89.98884029747471,88.5048937498705
395.01416666666665,31.18623949952991,39.44922818287971,89.39538966047569,87.72485290739935
396.01416666666665,30.368295274959568,41.11376060039879,88.84833452158777,87.00926441318686
397.01416666666665,29.66108160320941,42.75907004218739,88.34708380738567,86.35620317637235
398.01416666666665,29.053648282184565,44.358822599729706,87.89158803507792,85.76453040906263
399.01416666666665,28.536651192446723,45.884594346288296,87.48154045299384,85.23292181366544
400.01416666666665,28.10137072826883,47.309308494765986,87.11596381417093,84.75936999914578
401.01416666666665,27.73943845949725,48.609804811640984,86.7931450639694,84.34110451912663
402.01416666666665,27.442854962034268,49.768477579189906,86.51074833631199,83.97472170282265
403.01444444444445,27.20411827836471,50.773915578084676,86.26601202353018,83.65641055721268
404.01444444444445,27.016314032837233,51.62087495762695,86.05593969852936,83.38216915568613
405.01444444444445,26.87319372362662,52.309598517354836,85.87746937095227,83.14799298490816
406.01444444444445,26.769173413191446,52.84494291019737,85.72758819129784,82.94999934274965


==> data__calibration_schedule_optimisation_aggregate.csv <==
initial_interval,Fixed_rmse,0.1_rmse,0.2_rmse,0.3_rmse,0.1_relative_mse,0.2_relative_mse,0.3_relative_mse
10,2.8347,2.9462,2.9914,2.9700,1.1028,1.1604,1.1351
20,3.0797,2.9143,2.8836,2.8764,0.8668,0.8522,0.8463
30,3.3265,3.1375,3.1848,3.1421,0.8688,0.9252,0.8885
40,3.7859,3.3025,3.2479,3.2513,0.8231,0.8147,0.8260
50,4.0739,3.6256,3.6174,3.6455,0.8240,0.8426,0.8652
60,4.5214,3.9959,3.9294,4.0400,0.8302,0.7935,0.8541


==> data__calibration_schedule_optimisation_by_sensor_n_calibrations.csv <==
initial_interval,sensor_1_fixed,sensor_1_alpha_0.1,sensor_1_alpha_0.2,sensor_1_alpha_0.3,sensor_2_fixed,sensor_2_alpha_0.1,sensor_2_alpha_0.2,sensor_2_alpha_0.3,sensor_3_fixed,sensor_3_alpha_0.1,sensor_3_alpha_0.2,sensor_3_alpha_0.3,sensor_4_fixed,sensor_4_alpha_0.1,sensor_4_alpha_0.2,sensor_4_alpha_0.3
10,24.1000,30.6200,31.7100,32.8900,21.9400,32.1500,34.2300,34.2300,24.1000,14.5700,15.4700,15.8600,24.1000,16.6300,17.4600,19.0800
20,12.6300,17.7700,19.0000,19.4300,11.4900,15.9900,16.8000,17.3200,12.6300,8.2800,8.7000,9.1100,12.6300,9.8200,10.6100,10.9500
30,8.3600,12.6100,13.0500,13.1900,8.3400,10.5100,11.1100,11.4400,8.3600,6.2000,6.3100,6.6100,8.3600,6.8300,7.1000,7.4100
40,6.8700,9.5400,9.7900,10.0600,6.8400,8.2100,8.6300,8.6400,6.8700,5.1000,5.1900,5.2900,6.8700,5.1100,5.5200,5.5600
50,5.4400,7.3500,7.4000,7.5900,5.4400,6.6600,6.6600,6.7300,5.4400,4.0000,4.2600,4.4700,5.4400,4.0000,4.1200,4.2400
60,4.2000,6.1900,6.3000,6.3000,4.2000,5.5600,5.5700,5.5800,4.2000,4.0000,4.0000,4.0000,4.2000,4.0000,4.0000,4.0000


==> data__calibration_schedule_optimisation_by_sensor_rmse.csv <==
initial_interval,sensor_1_fixed,sensor_1_alpha_0.1,sensor_1_alpha_0.2,sensor_1_alpha_0.3,sensor_2_fixed,sensor_2_alpha_0.1,sensor_2_alpha_0.2,sensor_2_alpha_0.3,sensor_3_fixed,sensor_3_alpha_0.1,sensor_3_alpha_0.2,sensor_3_alpha_0.3,sensor_4_fixed,sensor_4_alpha_0.1,sensor_4_alpha_0.2,sensor_4_alpha_0.3
10,1.8010,1.8029,1.7630,1.7644,7.6612,8.0956,8.3162,8.2307,0.8479,0.8571,0.8567,0.8597,1.0286,1.0293,1.0299,1.0253
20,1.8873,1.8358,1.7831,1.8128,8.5404,7.9089,7.8399,7.7820,0.8575,0.8621,0.8655,0.8655,1.0336,1.0506,1.0458,1.0451
30,1.9975,1.8591,1.9083,1.8692,9.3662,8.6982,8.8606,8.7333,0.8678,0.9021,0.8944,0.8914,1.0743,1.0906,1.0760,1.0746
40,3.8204,2.2464,2.1405,2.0690,9.3452,8.8493,8.8255,8.9074,0.8887,0.8824,0.8764,0.8861,1.0891,1.2319,1.1494,1.1426
50,4.1658,2.7353,2.5223,2.5147,10.0829,9.5219,9.6976,9.8351,0.8837,0.9572,0.9497,0.9325,1.1633,1.2880,1.2998,1.2998
60,5.2856,3.6272,3.6517,3.7013,10.5789,10.1168,9.8312,10.2468,0.9675,0.9428,0.9343,0.9165,1.2537,1.2968,1.3005,1.2952


==> data__drift_correction_offline_results_norm.csv <==
interval,sensor_1_linear,sensor_1_rbf,sensor_1_rq,sensor_1_matern,sensor_2_linear,sensor_2_rbf,sensor_2_rq,sensor_2_matern,sensor_3_linear,sensor_3_rbf,sensor_3_rq,sensor_3_matern,sensor_4_linear,sensor_4_rbf,sensor_4_rq,sensor_4_matern
10,0.8669422344406617,512.7279628083422,0.1777358901133534,0.15772437086887164,0.8131550466070585,1.0985520690724804,0.843403885631285,0.8306312796619393,0.9373021236590844,1.2678711205195898,0.8773584232441587,0.8761026418912465,0.9481634008312687,2.189338562759447,0.8730058059016734,0.8698466199528702
20,0.8217367329005596,0.18942650340334227,0.08629168875343386,0.0695776000233555,0.8324251574923165,0.8884713896897062,0.8747710036750289,0.8451392161316269,0.91077585091427,0.8730956796408558,0.8288645049144097,0.8347887944026802,0.9018012676613538,0.8584720807287,0.7848718996889976,0.7838974135183663
30,0.7848987585895796,0.11792545321940204,0.07836260822996541,0.05255002261666823,0.8289744944418105,0.9317106832320929,0.9016781900766335,0.885704727381639,0.8873122705174081,0.8073677202033662,0.7785084791385632,0.7785051099181564,0.8471403117126106,0.74107945153068,0.7532268566138921,0.7575844053250758
40,0.7470239654136713,0.16370098696484742,0.11975342061992625,0.11357469155829317,0.8101836683175103,0.9086124018412494,0.8364416161375521,0.8372448109490938,0.8640852816023681,0.828450540379591,0.7808607905070439,0.7713057130907897,0.8052783760629081,0.7348027977682754,0.7436987313387158,0.7446164374389552
50,0.7103099041593639,0.15270386215115914,0.1749890819224464,0.13249789050030578,0.811487627475259,0.8433733040292166,0.8087238550511378,0.8059302746928445,0.8531654354487946,0.7511810711452873,0.7271616347876535,0.7226724711396642,0.7864976340907783,0.7659176296818181,0.7562338037100305,0.7431514872832682
60,0.6576405926837428,0.17384115532979844,0.16379251959892963,0.15438133889559258,0.7888358897587979,0.79501568242374,0.8136563966357429,0.8410869308500044,0.8551505702454991,0.7560297339324834,0.7613526608088712,0.741800492619985,0.775857480276491,0.7723712231675187,0.7676696593595691,0.7363161766515197
70,0.6062292140621711,0.10116339053322304,0.10534156602532822,0.09626904978604378,0.7762455781211717,0.7603345083558113,0.7529082113338739,0.8088637027362724,0.8199933599721163,0.771309376174851,0.7717169533761087,0.7612564824045714,0.7584410340462288,0.8057969317043459,0.7646707894217717,0.73171357921037
80,0.5851721343685521,0.4874832985754561,0.08325341551139628,0.07954384344657565,0.7781566719391009,0.7706301764514333,0.7384908917820157,0.793649116204431,0.7808676485247352,0.9321181743166872,0.9828625884710143,0.7682355104407319,0.7461570732602294,0.7543382752823602,0.7782204322157354,0.7092315545970416
90,0.5420639101022069,0.29749770108370993,0.060200358008527854,0.05664900444479212,0.7796800313737224,0.78594959556852,0.7318182926310686,0.7862611726876709,0.7572012000951505,0.9247248798286241,0.9687983026498791,0.7399120981684548,0.7413762465406224,0.7451455232045245,0.7821605325391499,0.6952727273291017
100,0.5066752755387176,0.13984621392574653,0.04850843333734502,0.037652859091743936,0.7806969652351292,0.791058625206247,0.7395339890118484,0.7954928335926514,0.7398902326021057,0.7058334524872547,0.7304727340601747,0.6203793928954486,0.737028624974897,0.6197136250977817,0.6451391061123821,0.6328244313308142


==> data__drift_correction_online_results_norm.csv <==
interval,sensor_1_rbf,sensor_1_rq,sensor_1_matern,sensor_2_rbf,sensor_2_rq,sensor_2_matern,sensor_3_rbf,sensor_3_rq,sensor_3_matern,sensor_4_rbf,sensor_4_rq,sensor_4_matern
10,16900.300950265573,0.7642323600385834,0.5354452139613662,80.34964653937396,1.3128117853641612,1.180366306490753,24.183958310845647,1.0892473231937787,1.0031983485899305,23.090118550637115,1.0307833247662457,0.987398249910445
20,1.2880223507360502,0.8292873401174534,0.5267996120152326,1.13767861514945,1.0278496032999551,1.0696602682714653,1.2675827509351931,1.0052729832225902,0.980623882816615,1.1724500974145742,0.9521087913081465,0.9569645311291435
30,0.9535563331695673,0.9063446018826107,0.6745912776533831,1.1576705915529317,0.9652000421705447,1.0169397076018418,1.2133608447466213,1.0084209433013094,1.02227268634914,1.0667791284314037,1.094785371928073,0.9528288876790665
40,0.7140632381825949,0.7590770163502751,0.49147634847147637,1.1976571339717235,1.0527782686006177,1.0319508009344578,1.1824127774081177,1.108318577599467,1.0840691919927998,1.08163041249236,1.0717489840134231,0.9888272925134846
50,0.7257652257235936,0.8925934741221975,0.4752349977994954,1.2304858175862297,1.1169176156325484,1.024870574913062,1.1752857664051677,1.0993477392830733,1.0612587989675593,1.085113291152584,0.959634528378514,0.9747416636888444
60,0.8332311121873787,0.7974320956349428,0.653335905695142,1.3590742551106092,1.0998040666455136,0.9820023869856112,1.164258814662283,0.97309306048911,0.9981758945980208,1.114593286058985,0.9130919364603163,0.9565462901034703
70,0.9746590020998467,0.8837766689950821,0.7544066041226654,1.5072322389552437,1.060235585136483,0.9282803899814017,1.227950526680155,0.9363870755874455,0.961048532755824,1.2938562197196564,0.9776360898787391,0.9747311806318463
80,1.0154496751671571,1.0178907922090592,0.880635270957792,1.7277587918870032,1.0883294935875987,0.9238024332398342,1.7222088111885017,1.1670226848356096,1.0047868088261303,1.4378511900301434,1.0374621705640448,0.9986028577575503
90,0.8809789695038719,1.1258042630654244,0.9585150983674596,1.983052172771067,1.1028346437080199,0.9249901122806881,1.8770596995130224,1.1621434846196284,1.032798444789067,1.5641563224809776,1.03642744939964,1.0040702296965658
100,0.7701423012830662,1.176212278856032,0.9899095014863726,2.284176898425625,1.1382691590890222,0.9368908171394822,1.9229405012965108,0.9682277670506456,1.0235481472957932,1.5968104692055398,0.8792229979405535,0.9921267481902035


==> data__sensor_2_10_hrs_matern_length_200_calibrations.csv <==
time,baseline,sensitivity
4.583472222222222,25.819230355953717,5.127353431972896
19.550694444444446,23.237980474989307,3.4276092293115563
30.084444444444443,42.52483086112082,3.1598726327695457
39.551388888888894,21.155658524666205,3.1774743568940567
49.96847222222222,32.106216055998964,3.0392106966581194
67.31902777777779,34.19431839024284,2.8832699336837866
240.10847222222222,-0.03751016649049915,1.6810641201771386
254.5923611111111,-0.3726749449182086,1.6604931286756797
269.70958333333334,-0.4332730860770049,1.6253525605414276
282.49333333333334,-0.43010895623257894,1.6407152587197165
294.7938888888889,-0.38368935158759016,1.6201083696152137
304.66083333333336,-0.1468299057499132,1.605275185743136
319.94472222222225,-0.5281768908894415,1.5822021356720217
332.31180555555557,-0.413542408287798,1.557108867347917
350.01250000000005,0.4221067590122987,1.5807544488000935
362.2129166666667,22.614914896740473,1.4842750948853598
377.43,1.8134672519353408,1.7788480783949958
397.1141666666666,4.318850189530405,1.628863840136174


==> data__sensor_2_10_hrs_matern_length_200_data.csv <==
data_ts,data,baseline_predicted,baseline_uncertainty_low,baseline_uncertainty_high,sensitivity_predicted,sensitivity_uncertainty_low,sensitivity_uncertainty_high,predicted
0.0,44.43099976,21.081826963712494,10.452598515948527,31.711055411476462,5.685263562458953,5.487009583946272,5.883517540971634,4.106964002595628
0.16666666666666666,32.39970016,21.076599961051578,10.454599313070563,31.698600609032592,5.665794321662806,5.475352505793236,5.856236137532376,1.9985018085911215
0.3333333333333333,29.47310066,21.071349514966833,10.456558183458574,31.68614084647509,5.646261642456284,5.463580130839926,5.8289431540726415,1.4880201586581396
0.5,28.18889999,21.06607557993324,10.458474991900953,31.673676167965528,5.626665382195474,5.451691258051281,5.801639506339668,1.2659051012000107
0.6666666666666666,26.78190041,21.06077811035374,10.460349603046403,31.66120661766108,5.607005397957574,5.4396846044067795,5.774326191508368,1.0203525578431318
0.8333333333333334,27.28840065,21.05545706055903,10.462181881406064,31.648732239711993,5.587281546538668,5.427558789414503,5.747004303662832,1.1155592460348258
1.0,28.72710037,21.050112384807516,10.463971691355903,31.63625307825913,5.56749368445422,5.415312315551937,5.719675053356504,1.3788947810804846
1.1666666666666667,27.35860062,21.044744037285234,10.465718897139064,31.623769177431406,5.547641667939169,5.402943543312539,5.6923397925658,1.1381154300580898
1.3333333333333333,30.18079948,21.039351972105656,10.467423362868109,31.611280581343202,5.527725352945943,5.390450659021788,5.665000046870098,1.6537448813412023
1.5,26.23629951,21.03393614330969,10.4690849525275,31.598787334091877,5.50774459514512,5.377831632863945,5.637657557426294,0.9445542139473947
1.6666666666666667,132.1302948,21.028496504865483,10.470703529975948,31.586289479755017,5.487699249923663,5.365084163435544,5.610314336411783,20.24560626143643
1.8333333333333333,253.9409943,21.0230330106684,10.472278958948849,31.57378706238795,5.467589172386594,5.352205603546408,5.58297274122678,42.59975538499782
2.0,342.4028015,21.01754561454083,10.473811103060706,31.561280126020954,5.447414217353542,5.339192859431735,5.555635575275348,58.99776353735668
2.1666666666666665,401.3822937,21.01203427023219,10.475299825807657,31.54876871465672,5.42717423936131,5.326042251713101,5.528306227009519,70.08624426890175
2.3333333333333335,444.160614,21.00649893141869,10.476744990569891,31.53625287226749,5.4068690926606795,5.312749320201927,5.500988865119432,78.26231924922568
2.5,467.7556152,21.000939551703354,10.478146460614255,31.523732642792453,5.386498631218045,5.299308544670972,5.473688717765119,82.93971765983208
2.6666666666666665,483.665802,20.995356084615825,10.47950409909672,31.511208070134927,5.366062708712754,5.285712937034956,5.446412480390552,86.22158760167986
2.8333333333333335,502.4252014,20.98974848361231,10.480817769065006,31.498679198159614,5.345561178538693,5.271953432053766,5.41916892502362,90.06265887466597
3.0,509.6224976,20.984116702075426,10.482087333461143,31.486146070689706,5.324993893801982,5.258017954119047,5.391969833484917,91.76318145015611
3.1666666666666665,517.2349854,20.97846069331416,10.483312655124138,31.473608731504186,5.304360707322056,5.24388994902302,5.364831465621092,93.55633074154652
3.3333333333333335,521.5297241,20.972780410563715,10.484493596792559,31.46106722433487,5.28366147163038,5.229546006955113,5.337776936305646,94.73675525524904
3.5,524.7252808,20.967075806985406,10.485630021107237,31.448521592863575,5.262896038969064,5.214951900520783,5.310840177417345,95.71882120850225
3.6666666666666665,522.2175903,20.961346835666575,10.486721790613961,31.435971880719187,5.242064261291498,5.200055801449479,5.284072721133517,95.62191886232961
3.8333333333333335,526.3511963,20.95559344962046,10.487768767766186,31.423418131474733,5.221165990261701,5.184776460804154,5.257555519719248,96.79745937842661
4.0,524.0532837,20.949815601786124,10.488770814927786,31.410860388644462,5.200201077254313,5.168982792802389,5.231419361706237,96.74692586384576
4.166666666666667,526.3161011,20.944013245028287,10.489727794375783,31.398298695680793,5.179169373351391,5.152461393679897,5.205877353022884,97.57782598408252
4.333333333333333,526.3342285,20.938186332137306,10.490639568303223,31.38573309597139,5.158070729345816,5.134879494681825,5.181261964009807,97.981603721041
4.500277777777778,523.8499146,20.93232504273842,10.491507404946805,31.373142680530034,5.136869663430467,5.115763898091222,5.157975428769712,97.903513717225
4.666944444444445,211.9414978,20.926448835168898,10.492328280176105,31.360569390161693,5.115636665295868,5.094808983757268,5.136464346834467,37.33944794411696
4.833611111111111,78.89630127,20.920547945231668,10.493103585662833,31.347992304800503,5.09433844608944,5.072014563346378,5.1166623288325015,11.380428280981642
5.000277777777778,42.29309845,20.91462235531123,10.493833276990705,31.335411433631755,5.072978927248101,5.047811534547781,5.098146319948421,4.2141858661900224
5.166944444444445,35.75519943,20.908672048350084,10.494517311653073,31.322826785047095,5.051562116134157,5.0226959026289215,5.080428329639393,2.9389972923883625
5.333611111111111,25.98430061,20.90269700721578,10.495155647069467,31.310238367362096,5.030092019858094,4.9970400239720405,5.063144015744147,1.0102406840118954
5.500277777777778,26.21120071,20.896697214701057,10.49574824058585,31.297646188816262,5.008572645297153,4.971081574307037,5.046063716287268,1.0610814440894747
5.666944444444445,32.56520081,20.890672653523637,10.496295049474657,31.285050257572617,4.9870079991104355,4.944966248625816,5.029049749595055,2.3409884561161367
5.833611111111111,28.35359955,20.88462330632629,10.49679603093501,31.27245058171757,4.965402087756409,4.918784589515934,5.012019585996884,1.5042037103280241
6.000277777777778,28.10969925,20.878549155676858,10.49725114209296,31.259847169260755,4.943758917509546,4.892594880989839,4.994922954029254,1.462682589297029
6.166944444444445,28.7560997,20.872450184068036,10.497660340001522,31.24724002813455,4.922082494478252,4.866436268273761,4.977728720682743,1.60168983855433
6.333611111111111,28.82579994,20.866326373917545,10.498023581641036,31.234629166194054,4.900376824619492,4.840336218108037,4.9604174311309475,1.6242574501809863
6.500277777777778,27.86149979,20.860177707567956,10.498340823919264,31.22201459121665,4.878645913756589,4.814314840828908,4.94297698668427,1.4350953535467754
6.666944444444445,99.74530029,20.854004167286696,10.49861202367164,31.209396310901752,4.856893767597279,4.788387464962877,4.925400070231682,16.24315867253178
6.833611111111111,181.3961945,20.847805735266057,10.498837137661585,31.19677433287053,4.8351243917486,4.762566217541865,4.907682565955335,33.20460359586992
7.000277777777778,244.8943939,20.841582393623106,10.499016122580676,31.184148664665535,4.813341791734063,4.73686102296147,4.889822560506655,46.54828624286397
7.166944444444445,282.1625977,20.835334124399644,10.499148935048904,31.171519313750384,4.79154997301192,4.711280251859644,4.871819694164196,54.53919192067461
7.333611111111111,305.100708,20.829060909562248,10.499235531615037,31.15888628750946,4.769752940989443,4.685831153409522,4.853674728569365,59.59882002430677
7.500277777777778,329.9837952,20.82276273100213,10.49927586875681,31.146249593247447,4.747954701042595,4.66052015001572,4.8353892520694695,65.11457078583959
7.666944444444445,342.3207092,20.81643957053521,10.499269902881318,31.133609238189102,4.726159258530215,4.635353042435505,4.816965474624925,68.02654164672589
7.833611111111111,351.1477966,20.810091409902014,10.499217590325276,31.120965229478752,4.704370618811867,4.610335155271866,4.7984060823518675,70.21931985314708
8.000277777777777,357.4497986,20.803718230767622,10.499118887355353,31.108317574179893,4.682592787265716,4.585471441963464,4.779714132567968,71.89309334878305
8.166944444444445,361.5739136,20.79732001472169,10.498973750168537,31.095666279274845,4.660829769303078,4.56076656171325,4.760892976892905,73.11500536442759
8.33361111111111,364.3471985,20.7908967432784,10.498782134892492,31.083011351664304,4.639085570386696,4.536224936666842,4.74194620410655,74.05690120264028
8.500277777777777,366.3475037,20.784448397876368,10.498543997585887,31.070352798166848,4.617364196047614,4.511850794942821,4.722877597152407,74.83989579984178
8.666944444444445,366.975708,20.777974959878694,10.498259294238855,31.057690625518532,4.59566965190132,4.487648203390645,4.703691100411994,75.33129212124558
8.83361111111111,370.4899902,20.77147641057288,10.49792798077331,31.04502484037245,4.574005943664696,4.463621092783701,4.684390794545692,76.4578179601648
9.000277777777777,367.1083069,20.764952731170787,10.497550013043401,31.032355449298173,4.552377077172652,4.43977327737363,4.664980876971675,76.07967185001574
9.166944444444445,368.7290955,20.758403902808602,10.497125346835917,31.01968245878129,4.530787058395935,4.416108470183502,4.645465646608368,76.80137846080672
9.33361111111111,366.7850952,20.751829906546828,10.496653937870752,31.0070058752229,4.509239893456122,4.392630295052748,4.625849491859497,76.73871283619705
9.500277777777777,369.1585083,20.74523072337021,10.496135741801295,30.994325704939122,4.487739588643943,4.369342296173539,4.606136881114347,77.63669675893775
9.666944444444445,154.1172943,20.738606334187743,10.49557071421499,30.981641954160494,4.4662901504349755,4.346247945676254,4.586332355193697,29.863417618047585
9.83361111111111,61.9742012,20.731956719832585,10.494958810633705,30.968954629031465,4.444895585508055,4.3233506496700285,4.566440521346082,9.27856317134464
10.000277777777777,34.97669983,20.72528186106207,10.494299986514305,30.95626373560983,4.423559900759985,4.300653753060743,4.5464660484592265,3.2217079204668355
10.166944444444445,31.29120064,20.718581738557603,10.493594197249099,30.943569279866107,4.4022871033234745,4.27816054338692,4.526413663260029,2.4016195793910566
10.33361111111111,28.43280029,20.711856332924704,10.492841398166387,30.93087126768302,4.3810812005845055,4.255874253852008,4.506288147317003,1.7623375608845597
10.500277777777777,26.38979912,20.705105624692923,10.492041544531029,30.91816970485482,4.359946200197117,4.233798065702263,4.4860943346919715,1.3038448719963713
10.666944444444445,26.20680046,20.698329594315805,10.491194591544893,30.905464597086716,4.338886110102636,4.211935110058129,4.465837110147143,1.269558759069132
10.83361111111111,28.44440079,20.691528222170863,10.490300494347512,30.892755949994214,4.317904938544654,4.1902884692831766,4.445521407806131,1.7955171959951104
11.000277777777777,27.07780075,20.68470148855951,10.489359208016573,30.88004376910245,4.297006694086836,4.168861177962587,4.425152210211085,1.4878029560061223
11.166944444444445,24.49979973,20.677849373707087,10.488370687568583,30.86732805984559,4.276195385628913,4.147656223535106,4.40473454772272,0.8937735560768364
11.33361111111111,30.15029907,20.670971857762765,10.487334887959415,30.854608827566118,4.25547502242433,4.126676546626327,4.384273498222332,2.2275602987411953
11.500277777777777,25.65810013,20.664068920799515,10.486251764084937,30.841886077514094,4.234849614096219,4.1059250411025126,4.363774187089925,1.179270024743556
11.666944444444445,100.3554993,20.657140542814098,10.485121270781637,30.82915981484656,4.214323170654998,4.085404553875485,4.343241787434511,18.91130687654384
11.83361111111111,180.3426056,20.650186703726988,10.483943362827281,30.816430044626692,4.1938997025147495,4.065117884463607,4.322681520565892,38.07730995581943
12.000555555555556,242.0435028,20.643195729900775,10.482715913020646,30.8036755467809,4.173549451243808,4.0450345664699086,4.3020643360177075,53.04844465281635
12.167222222222222,281.0611877,20.63619086554708,10.481442960652485,30.79093877044167,4.153344154989634,4.02522413910286,4.281464170876409,62.70248433941851
12.33388888888889,310.2376099,20.629160479361246,10.480122457545054,30.77819850117744,4.133253874554949,4.005655640260687,4.260852108849211,70.06790732200609
12.500555555555556,328.5220032,20.622104550958177,10.478754358247778,30.765454743668577,4.113282622136296,3.9863316707561114,4.240233573516481,74.85503111116864
12.667222222222222,341.406311,20.615023059876336,10.477338617254777,30.752707502497895,4.093434410419741,3.9672547782687624,4.21961404257072,78.36727202066729
12.83388888888889,348.3742065,20.60791598557762,10.475875189005547,30.73995678214969,4.0737132525946675,3.9484274554168457,4.198999049772489,80.4588517136444
13.000555555555556,355.717804,20.600783307447447,10.474364027885775,30.727202587009117,4.05412316237196,3.929852137517948,4.1783941872259724,82.66078934229627
13.167222222222222,359.4490051,20.593625004794625,10.47280508822803,30.71444492136122,4.0346681540010865,3.911531200006834,4.1578051079953395,83.98593568573177
13.33388888888889,361.0703125,20.586441056851356,10.47119832431256,30.701683789390152,4.015352242285678,3.8934669554550827,4.137237529116273,84.79551752832857
13.500555555555556,362.552887,20.57923144277317,10.469543690368077,30.688919195178265,3.996179442602437,3.87566165014687,4.116697235058004,85.5751500824805
13.667222222222222,365.1263123,20.57199614163887,10.467841140572476,30.676151142705265,3.9771537709149376,3.8581174601363895,4.096190081693486,86.63339061167278
13.83388888888889,368.3139038,20.56473513245055,10.466090629053786,30.663379635847313,3.958279243793596,3.8408364867059537,4.075722000881239,87.85362205377615
14.000555555555556,364.5927124,20.557448394133544,10.464292109890922,30.65060467837617,3.939559878430147,3.823820751117122,4.055299005743172,87.32835002445988
14.167222222222222,365.5759888,20.550135905536287,10.46244553711447,30.637826273958105,3.920999692656113,3.807072188532604,4.0349271967796225,87.99435856643507
14.33388888888889,353.4231873,20.542797645430426,10.460550864707626,30.625044426153224,3.902602704957581,3.7905926409485553,4.0146127689666065,85.29702222357983
14.500555555555556,373.6907959,20.535433592510657,10.458608046607017,30.612259138414295,3.884372934495162,3.7743838489440575,3.9943620200462666,90.91695577715883
14.667222222222222,151.4105072,20.528043725394724,10.45661703670358,30.599470414085868,3.866314401117614,3.758447442009648,3.9741813602255798,33.85199699144276
14.83388888888889,51.38230133,20.520628022623434,10.454577788843524,30.586678256403346,3.8484311253804995,3.742784927148863,3.954077323612136,8.01928689949602
15.000555555555556,33.97079849,20.5131864626605,10.452490256829103,30.573882668491898,3.830727128562253,3.7273976753821105,3.934056581742395,3.5130698626373857
15.167222222222222,26.41069984,20.505719023892624,10.450354394419715,30.561083653365532,3.813206432681704,3.712286905675847,3.914125959687561,1.5485604884901536
15.33388888888889,21.5284996,20.49822568462932,10.448170155332642,30.548281213925996,3.795873060514575,3.69745366568852,3.8942924553406297,0.2714194860960435
15.500555555555556,22.33959961,20.49070642310301,10.445937493244207,30.53547535296181,3.7787310356099097,3.6828988085780026,3.874563262641817,0.48928943856375007
15.667222222222222,28.79319954,20.48316121746891,10.443656361790598,30.522666073147224,3.761784382306785,3.6686229648721937,3.854945799741376,2.209068218161734
15.83388888888889,17.91790009,20.475590045804996,10.441326714568904,30.50985337704109,3.7450371257530715,3.654626508144373,3.8354477433617697,-0.6829544994939623
16.000555555555554,20.29879951,20.467992886111915,10.438948505138091,30.497037267085737,3.728493291919459,3.6409095128224127,3.8160770710165055,-0.04537848478327676
16.16722222222222,24.06080055,20.460369716313057,10.436521687020008,30.484217745606106,3.712156907618399,3.6274717019934823,3.7968421132433154,0.9699026531712163
16.33388888888889,22.04789925,20.452720514254388,10.434046213700453,30.47139481480832,3.6960320005204603,3.6143123823446612,3.7777516186962594,0.4315922414960114
16.500555555555554,21.91309929,20.44504525770452,10.431522038630188,30.458568476778854,3.6801225991696906,3.6014303624933235,3.758814835846058,0.39891443633608914
16.66722222222222,98.17259979,20.43734392435454,10.428949115225922,30.445738733483157,3.664432733003619,3.5888238496906397,3.740041616316598,21.21344871895857
16.83388888888889,175.8110046,20.429616491818123,10.426327396871548,30.432905586764697,3.648966432366578,3.5764903182275534,3.7214425465056022,42.582301314130625
17.000555555555554,239.6678009,20.421862937631328,10.423656836918997,30.42006903834366,3.6337277285290916,3.564426340556358,3.7030291165018254,60.33636924446124
17.16722222222222,277.0517883,20.41408323925269,10.420937388689563,30.407229089815818,3.6187206537036998,3.55262736909424,3.6848139383131597,70.91945734968046
17.33388888888889,307.1290894,20.406277374063066,10.418169005474816,30.394385742651316,3.6039492410617857,3.541087452550264,3.6668110295733074,79.55794958462386
17.500555555555554,324.4343872,20.398445319365695,10.415351640537885,30.381538998193506,3.5894175247511173,3.52979886526487,3.6490361842373646,84.70342048093597
17.66722222222222,335.8775024,20.39058705238604,10.412485247114468,30.36868885765761,3.5751295399117735,3.518751621382614,3.631507458440933,88.24489066077297
17.83388888888889,343.8884888,20.382702550271866,10.409569778414099,30.355835322129632,3.561089322694275,3.5079328379652868,3.614245807423263,90.8446143678777
18.000555555555554,348.2556152,20.3747917900931,10.406605187621215,30.34297839256498,3.547300910274349,3.497325904085675,3.5972759164630235,92.43107131403424
18.16722222222222,352.3286133,20.36685474884183,10.403591427896421,30.33011806978724,3.5337683408724794,3.48690941049847,3.5806272712464886,93.93987565953391
18.33388888888889,356.9974976,20.358891403432267,10.400528452377625,30.31725435448691,3.520495653768525,3.476655806799533,3.564335500737517,95.6225029950575
18.500555555555554,354.1473083,20.35090173070065,10.39741621418125,30.30438724722005,3.5074868893208295,3.4665298005535097,3.5484439780881494,95.16682944292741
18.66722222222222,356.2785034,20.342885707405273,10.39425466640353,30.291516748407016,3.494746088980553,3.4564866344908856,3.53300554347022,96.12590132137181
18.83388888888889,356.1333923,20.334843310226397,10.391043762121674,30.278642858331118,3.482277295309909,3.4464706319778644,3.5180839586419532,96.43073210799224
19.000555555555554,357.7684021,20.326774515766193,10.387783454395125,30.26576557713726,3.4700845520000136,3.4364148412269704,3.503754262773057,97.2430563369836
19.16722222222222,356.7427063,20.318679300548723,10.384473696266886,30.25288490483056,3.458171903885655,3.426243179525666,3.490100628245644,97.28377777329116
19.33388888888889,352.7611084,20.310557641019905,10.381114440764723,30.240000841275087,3.4465433969641834,3.415876792498644,3.477210001429723,96.45912221845583
19.500555555555554,358.6354065,20.30240951354741,10.377705640902505,30.227113386192315,3.435203078411667,3.4052455168784728,3.465160639944861,98.48995510998652
19.66722222222222,142.5435944,20.294234894915697,10.374247251848313,30.21422253798308,3.4241545523685204,3.394305231200194,3.454003873536847,35.7020565618229
19.83388888888889,54.51200104,20.286033766955658,10.370739251192731,30.201328282718585,3.413396824736401,3.383074062530097,3.4437195869427053,10.026952338214423
20.000555555555554,36.00619888,20.27780611445005,10.36718162978006,30.188430599120043,3.40292618308482,3.371618375725296,3.434233990444344,4.622019967324666
20.16722222222222,21.13310051,20.269551922142718,10.363574378616217,30.175529465669218,3.3927388807898256,3.3600229653380587,3.4254547962415924,0.2545284556812836
20.33388888888889,21.15550041,20.261271174699104,10.359917488696087,30.16262486070212,3.3828311724015654,3.348376278440381,3.41728606636275,0.2643434418472786
20.500555555555554,26.66530037,20.252963856706266,10.356210951003483,30.14971676240905,3.373199313630188,3.3367600516291924,3.4096385756311838,1.9009657945153768
20.66722222222222,27.17420006,20.244629952672813,10.352454756511097,30.13680514883453,3.363839561331563,3.325244217508873,3.4024349051542533,2.060018018393286
20.83416666666667,26.39450073,20.236255490639184,10.348642511617737,30.123868469660632,3.3547332431016303,3.3138669965261633,3.3955994896770973,1.8356885013209543
21.000833333333333,23.10490036,20.227868323361307,10.344786893600292,30.11094975312232,3.3459069167284836,3.3027113862096718,3.3891024472472955,0.8598661314379176
21.1675,21.05209923,20.219454523071533,10.340881591619198,30.09802745452387,3.337341467871558,3.2917933301822275,3.382889605560888,0.24949341113107568
21.33416666666667,25.09860039,20.211014073964392,10.336926596602634,30.08510155132615,3.329033157808421,3.281139759284592,3.3769265563322497,1.4681699113063864
21.500833333333333,21.79229927,20.20254696015582,10.332921899467593,30.07217202084405,3.320978248885315,3.270771246813804,3.3711852509568256,0.47870000665550255
21.6675,96.626297,20.194053165683187,10.328867491120048,30.059238840246323,3.313173004498443,3.260703422934143,3.3656425860627426,23.06919793519425
21.83416666666667,181.0213013,20.185532674505232,10.324763362454908,30.046301986555555,3.3056136890796948,3.2509480840616547,3.360279294097735,48.65534322925452
22.000833333333333,239.6318054,20.17698547050205,10.3206095043561,30.033361436648,3.2982965680820517,3.241514044898559,3.3550790912655444,66.53580580145046
22.1675,291.5304871,20.16841153747511,10.316405907696696,30.02041716725352,3.2912179079607906,3.2324077864300524,3.350028029491529,82.45035216481867
22.33416666666667,304.2763062,20.159810859147157,10.3121525633389,30.007469154955416,3.284373976162078,3.2236339472099735,3.345114005114182,86.5055250720426
22.500833333333333,323.2511902,20.151183419162216,10.307849462134174,29.99451737619026,3.277761041105281,3.2151956961840895,3.3403263860264722,92.47166067927594
22.6675,333.21521,20.142529201085587,10.303496594923347,29.98156180724783,3.2713753721667267,3.2070950165417287,3.3356557277917247,95.70062899616356
22.83416666666667,345.3275146,20.133848188403743,10.299093952536692,29.96860242427079,3.265213239666539,3.1993329228372698,3.3310935564958086,99.59339330769303
23.000833333333333,338.0638123,20.125140364524448,10.294641525794129,29.95563920325477,3.2592709148505135,3.1919096279232244,3.3266322017778025,97.54901640327675
23.1675,347.8568115,20.116405712776526,10.290139305505223,29.94267212004783,3.2535446698765877,3.184824671968787,3.3222646677843883,100.73333519027886
23.33416666666667,350.0555115,20.107644216410037,10.285587282469475,29.9297011503506,3.2480307777978146,3.1780770226320194,3.3179845329636097,101.58397190660142
23.500833333333333,355.6300049,20.098855858596107,10.280985447476379,29.916726269715834,3.2427255125491117,3.171665153128437,3.3137858719697864,103.47195522498676
23.6675,355.819397,20.09004062242695,10.276333791305614,29.903747453548288,3.237625148928804,3.1655871031891,3.309663194668508,103.69617881447824
23.83416666666667,350.4288025,20.081198490915877,10.271632304727287,29.890764677104467,3.232725962585076,3.1598405266528697,3.305611398517282,102.18855784018233
24.000833333333333,353.0155945,20.072329446997173,10.266880978501971,29.877777915492373,3.2280242300007265,3.154422728463991,3.3016257315374617,103.14150121882075
24.1675,354.112915,20.063433473526175,10.262079803381088,29.86478714367126,3.2235162284754857,3.149330693186941,3.2977017637640302,103.62891260654753
24.33416666666667,353.4884949,20.05451055327916,10.257228770106988,29.851792336451336,3.2191982361134213,3.144561106570587,3.2938353656562556,103.57671689994459
24.500833333333333,355.7331848,20.045560668953367,10.252327869413213,29.83879346849352,3.2150665318051406,3.1401103713322756,3.2900226922780056,104.410786156444
24.6675,147.8162994,20.036583803166934,10.247377092024788,29.82579051430908,3.21111739521376,3.135974617999497,3.2862601724280234,39.79291314210171
24.83416666666667,59.34159851,20.027579938458917,10.24237642865838,29.812783448259452,3.2073471067581303,3.132149711398565,3.2825445021176956,12.257487968390882
25.000833333333333,26.73690033,20.018549057289185,10.237325870022607,29.79977224455576,3.203751947598836,3.1286312531797846,3.278872642017887,2.0970260440250748
25.1675,23.28989983,20.00949114203848,10.232225406818314,29.786756877258647,3.2003281996212016,3.1254145805946703,3.275241818647733,1.0250225862303108
25.33416666666667,23.62260056,20.000406175008283,10.22707502973881,29.773737320277757,3.1970721454221467,3.1224947615886047,3.2716495292556886,1.1329723635352729
25.500833333333333,19.23800087,19.991294138420916,10.221874729470226,29.760713547371605,3.1939800682906547,3.119866586108838,3.2680935504724715,-0.23584783007868312
25.6675,24.73360062,19.982155014419376,10.216624496691784,29.747685532146967,3.191048252196781,3.1175245534138996,3.2645719509796627,1.4889920897653723
25.83416666666667,26.62660027,19.972988785067407,10.211324322076084,29.73465324805873,3.1882729817733173,3.1154628549716907,3.261083108574944,2.0869014425583643
26.000833333333333,22.56040001,19.963795432349414,10.205974196289493,29.721616668409336,3.1856505423014023,3.113675352388894,3.257625732213911,0.8150939794465734
26.1675,23.99720001,19.95457493817043,10.20057410999243,29.70857576634843,3.1831772196948753,3.1121555496131594,3.254198889776591,1.2699968593696698
26.33416666666667,24.12290001,19.94532728435616,10.19512405383982,29.6955305148725,3.1808493004846996,3.1108965583795976,3.2508020425898017,1.3133513508506225
26.500833333333333,23.46999931,19.936052452652852,10.189624018481314,29.68248088682439,3.1786630718032995,3.1098910556251314,3.2474350879814677,1.111771451556295
26.6675,93.32929993,19.926750424727302,10.184073994561736,29.66942685489287,3.176614821370341,3.1091312312148247,3.244098411525857,23.107160808878934
26.83416666666667,177.9674988,19.917421182166862,10.178473972721509,29.656368391612215,3.1747008374748584,3.1086087238846214,3.2407929510650955,49.78424289689777
27.000833333333333,234.5984955,19.908064706479358,10.172823943596978,29.64330546936174,3.172917408962612,3.108314542815263,3.2375202751099614,67.66341606846737
27.1675,281.6505127,19.898680979093065,10.167123897820883,29.630238060365247,3.171260825218236,3.108238971565694,3.234282678870778,82.53872707013747
27.33416666666667,300.9837036,19.889269981356733,10.16137382602276,29.617166136690706,3.1697273761517692,3.1083714503720685,3.23108330193147,88.68094957740752
27.500833333333333,324.3435974,19.879831694539465,10.155573718829368,29.604089670249564,3.1683133521813733,3.108700431938698,3.2279262724240487,96.09648158564816
27.6675,334.8479004,19.870366099830754,10.14972356686514,29.591008632796367,3.1670150442195215,3.1092132049364047,3.2248168835026383,99.45564826888666
27.83416666666667,339.8688965,19.86087317834042,10.143823360752622,29.57792299592822,3.1658287436560864,3.109895678526403,3.22176180878577,101.08191226796917
28.000833333333333,348.4664917,19.85135291109858,10.13787309111299,29.56483273108417,3.1647507423442294,3.1107321207154452,3.2187693639730135,103.83602550180176
28.1675,347.9014893,19.841805279055635,10.131872748566511,29.551737809544758,3.163777332583829,3.1117048435258208,3.215849821641837,103.69240611286033
28.334444444444443,347.4354858,19.83221428185361,10.12581219788162,29.538616365825597,3.1629034350429994,3.1127957296666153,3.2130111404193835,103.57675415838062
28.50111111111111,350.1126099,19.822611817052582,10.119711597887132,29.525512036218032,3.1621282458659548,3.1139783371668353,3.2102781545650743,104.45180346962711
28.66777777777778,351.543396,19.812981929790723,10.113560896830478,29.51240296275097,3.161446521492131,3.1152283673377736,3.2076646756464884,104.92994640745655
28.834444444444443,363.5549927,19.803324600699035,10.107360085333323,29.499289116064748,3.1608545558568943,3.1165160604873754,3.2051930512264133,108.75276354058984
29.00111111111111,357.2679138,19.79363981032865,10.10110915401904,29.486170466638256,3.1603486432657917,3.117807469662317,3.2028898168692663,106.78387484519348
29.16777777777778,351.1304932,19.783927539150774,10.094808093513219,29.47304698478833,3.1599250783778445,3.1190641697812826,3.2007859869744064,104.85899426164458
29.334444444444443,350.4783936,19.774187767556647,10.088456894444281,29.459918640669013,3.1595801561924746,3.1202433059327856,3.1989170064521635,104.66713597510567
29.50111111111111,351.1554871,19.7644204758575,10.082055547443971,29.446785404271026,3.1593101720312378,3.1212982283050854,3.19732211575739,104.89348895144376
29.66777777777778,149.4602966,19.75462564428456,10.075604043148077,29.433647245421042,3.159111421526117,3.122179993255003,3.1960428497972306,41.05764363735442
29.834444444444443,58.64139938,19.744803252988987,10.06910237219691,29.420504133781066,3.1589802005993426,3.122839940134549,3.1951204610641364,12.313023082459111
30.00111111111111,35.77700043,19.73495328204185,10.06255052523601,29.40735603884769,3.158912805452274,3.123233311220322,3.1945922996842264,5.078344397562866
30.16777777777778,35.86439896,19.725075712379173,10.055948494262744,29.394202930495602,3.158905557931904,3.123324416526942,3.194486699336866,5.109150290072947
30.334444444444443,53.39139938,19.715170546594134,10.049296302240338,29.381044790947932,3.158955363972928,3.1231112415522055,3.1947994863936504,10.660558619306428
30.50111111111111,51.9822998,19.70523780893711,10.042594003098047,29.367881614776174,3.159059713582705,3.1226254869174515,3.1954939402479585,10.217300373362464
30.66777777777778,45.90129852,19.695277524523462,10.035841652117652,29.35471339692927,3.1592161223776722,3.1219079923161273,3.1965242524392172,8.295102322962792
30.834444444444443,32.90470123,19.685289718388574,10.029039304587187,29.341540132189962,3.159422106186474,3.121003520897369,3.197840691475579,4.184123256505187
31.00111111111111,29.52529907,19.675274415487934,10.022187015800846,29.328361815175022,3.159675181039908,3.1199570383256368,3.199393323754179,3.1174168514594713
31.16777777777778,43.39870071,19.665231640697172,10.015284841058682,29.315178440335664,3.1599728631618924,3.1188110315873065,3.2011346947364783,7.510655976189283
31.334444444444443,53.32400131,19.655161418812206,10.008332835666637,29.301990001957776,3.160312668957822,3.1176039323616305,3.203021405554013,10.653642034188595
31.50111111111111,47.08369827,19.645063774549214,10.001331054936202,29.288796494162227,3.160692115004144,3.116369445340496,3.205014784667792,8.681210790888693
31.66777777777778,109.0029984,19.634938732544796,9.994279554184384,29.27559791090521,3.161108718039559,3.1151364966954067,3.207080939383711,28.271112333927903
31.834444444444443,193.3063049,19.624786317355987,9.987178388733572,29.262394245978403,3.1615599949520394,3.113929543991856,3.2091904459122227,54.935385967672815
32.00111111111111,258.8879089,19.61460655346044,9.980027613911476,29.249185493009406,3.1620434627715053,3.112769057168523,3.2113178683744876,75.67046600201328
32.16777777777778,287.34021,19.60439946525632,9.972827285050888,29.235971645461753,3.162556638657043,3.111672049149736,3.2134412281643505,84.6580286538159
32.33444444444444,326.2233887,19.594165077062573,9.965577457489774,29.222752696635375,3.1630970398878384,3.1106525879641054,3.2155414918115715,96.93955631339414
32.50111111111111,322.1426086,19.583903413118882,9.95827818657105,29.209528639666715,3.1636621838525896,3.109722257626763,3.217602110078416,95.63559179331735
32.66777777777778,335.4301147,19.57361449758575,9.950929527642586,29.196299467528917,3.1642495880388157,3.108890556338677,3.2196086197389544,99.82034963246383
32.83444444444444,352.3927002,19.563298354544642,9.943531536057165,29.18306517303212,3.1648567700229617,3.1081652319978046,3.221548308048119,105.16412780444423
33.00111111111111,410.0521851,19.552955007997966,9.936084267172413,29.16982574882352,3.16548124746008,3.1075525605470236,3.223409934373137,123.36172593198297
33.16777777777778,393.6655884,19.542584481869255,9.928587776350822,29.156581187387687,3.166120538072703,3.107057574701805,3.225183501443601,118.1644853439057
33.33444444444444,384.5755005,19.532186800003117,9.921042118959619,29.143331481046616,3.166772159641174,3.1066842508639296,3.2268600684184183,115.27299575014574
33.50111111111111,415.1517944,19.521761986165437,9.91344735037091,29.130076621959965,3.1674336299936394,3.1064356614052895,3.2284315985819894,124.90554771770516
33.66777777777778,429.1777039,19.511310064043354,9.905803525961618,29.11681660212509,3.168102466994664,3.1063140985535362,3.229890835435792,129.30970450099605
33.83444444444444,385.5804138,19.50083105724533,9.89811070111343,29.103551413377225,3.1687761885358356,3.1063211751121904,3.231231201959481,115.5271186608813
34.00111111111111,430.2260132,19.49032498930136,9.890368931213004,29.090281047389716,3.1694523125250167,3.106457906295758,3.2324467187542756,129.59200761202703
34.16777777777778,424.8259888,19.47979188366287,9.882578271651843,29.077005495673895,3.1701283568760976,3.1067247761472854,3.23353193760491,127.86428538047358
34.33444444444444,417.8786011,19.469231763702894,9.874738777826455,29.063724749579332,3.17080183949828,3.1071217912989395,3.234481887697621,125.64940652341046
34.50111111111111,428.1755066,19.458644652716128,9.866850505138402,29.050438800293854,3.171470278286208,3.1076485242660885,3.2352920323063277,128.87299141524522
34.66777777777778,249.5859985,19.44803057391899,9.858913508994364,29.03714763884362,3.172131191109403,3.1083041479752374,3.235958234243568,72.54995271667622
34.83444444444444,,19.437389550449687,9.850927844806202,29.023851256093174,3.1727820958024133,3.109087462839542,3.2364767287652847,
35.00111111111111,,19.426721605368332,9.842893567991188,29.010549642745474,3.1734205101531785,3.1099969173449598,3.2368441029613972,
35.168055555555554,,19.416008914477295,9.834797222081002,28.99722060687359,3.17404497708346,3.1110324482113314,3.237057505955588,
35.334722222222226,,19.405287150266137,9.82666580549578,28.983908495036495,3.174650932717011,3.112188389681603,3.2371134757524187,
35.50138888888889,,19.394538533193153,9.818485942660997,28.970591123725306,3.175236946858665,3.1134638213323873,3.237010072384943,
35.668055555555554,,19.38376308600648,9.81025768901645,28.957268482996508,3.1758005370095974,3.1148558780166233,3.2367451960025715,
35.834722222222226,,19.3729608313766,9.801981100008119,28.943940562745077,3.1763392205741297,3.116361363071059,3.2363170780772004,
36.00138888888889,,19.36213179189618,9.793656231088107,28.93060735270425,3.176850514849333,3.117976735057779,3.2357242946408866,
36.168055555555554,,19.351275990080357,9.785283137715012,28.9172688424457,3.1773319370127138,3.1196980869027064,3.234965787122721,
36.334722222222226,,19.340393448366687,9.776861875354015,28.903925021379358,3.177781004114009,3.1215211157057876,3.2340408925222306,
36.50138888888889,,19.329484189115227,9.768392499477192,28.89057587875326,3.1781952330641667,3.1234410806632806,3.232949385465053,
36.668055555555554,,19.31854823460867,9.759875065563717,28.87722140365362,3.1785721406245555,3.125452745444005,3.231691535805106,
36.834722222222226,,19.307585607052324,9.75130962910004,28.863861585004607,3.178909243397349,3.127550299708447,3.230268187086251,
37.00138888888889,,19.29659632857426,9.742696245580246,28.850496411568272,3.17920405781418,3.1297272520859645,3.2286808635423956,
37.168055555555554,,19.285580421225355,9.734034970506286,28.837125871944423,3.179454100127198,3.1319762832938647,3.226931916960531,
37.334722222222226,,19.274537906979347,9.72532585938823,28.823749954570467,3.179656886397043,3.134289042616072,3.225024730178014,
37.50138888888889,332.9484863,19.26346880773294,9.716568967744639,28.810368647721244,3.179809932483604,3.136655862517475,3.2229640024497335,98.64898347784644
37.668055555555554,316.1843872,19.252373145305835,9.707764351102794,28.796981939508875,3.179910754036438,3.1390653529162864,3.22075615515659,93.3774678040199
37.834722222222226,320.7915955,19.241250941440846,9.698912064999087,28.783589817882607,3.179956866481646,3.141503815810147,3.2184099171531453,94.82843862979789
38.00138888888889,325.8800964,19.230102217803907,9.690012164979287,28.770192270628527,3.179945785014674,3.1439543880021126,3.2159371820272358,96.43245983226127
38.168055555555554,329.1402893,19.218926995984198,9.681064706598972,28.756789285369422,3.1798750245881546,3.1463957680221006,3.2133542811542086,97.4633782483812
38.334722222222226,329.1388855,19.207725297494207,9.672069745423826,28.743380849564588,3.1797420999013952,3.1488003051449427,3.2106838946578478,97.4705339191241
38.50138888888889,329.8082886,19.19649714376976,9.663027337030043,28.72996695050948,3.17954452539165,3.1511311204491514,3.2079579303341488,97.69065631121165
38.668055555555554,331.2419128,19.185242556170138,9.6539375370047,28.716547575335575,3.1792798152217205,3.1533378179501717,3.2052218124932694,98.15325746094082
38.834722222222226,331.4646912,19.17396155597811,9.644800400946192,28.703122711010028,3.1789454832710304,3.155350362104136,3.202540604437925,98.23720830930544
39.00138888888889,331.9872131,19.16265416440006,9.635615984464652,28.68969234433547,3.178539043125319,3.15707129597045,3.200006790280188,98.41771791735275
39.168055555555554,332.1140137,19.151320402565965,9.626384343182293,28.676256461949635,3.1780580080647236,3.1583687653838344,3.197747250745613,98.47607957540475
39.334722222222226,331.683197,19.139960291529526,9.617105532733943,28.662815050325108,3.1774998910552403,3.1590782786791842,3.1959215034312964,98.36136819022065
39.50138888888889,332.9793091,19.12857385226824,9.607779608767474,28.649368095769006,3.1768622047373776,3.159027437045839,3.194696972428916,98.79268127516313
39.668055555555554,135.6412048,19.117161106647146,9.598406632426439,28.635915580867852,3.176142704520317,3.1580955002045403,3.194189908836094,36.687282195322865
39.834722222222226,48.49330139,19.10572208640431,9.588986721463963,28.62245745134466,3.175341655184028,3.156314614529177,3.194368695838879,9.254934584950206
40.00138888888889,30.14830017,19.09425682907117,9.579520027033325,28.608993631109016,3.1744608017608664,3.153831180207063,3.19509042331467,3.482179819261644
40.168055555555554,21.15660095,19.082765372179207,9.570006700727642,28.59552404363077,3.1735019080853677,3.1508139511310507,3.1961898650396847,0.6534849002413167
40.334722222222226,22.46839905,19.071247753184103,9.560446894144743,28.582048612223463,3.1724667376603044,3.147411029118797,3.1975224462018117,1.0708232986301682
40.50138888888889,19.61380005,19.05970400946587,9.550840758883805,28.56856726004794,3.1713570536683213,3.1437364604333418,3.198977646903301,0.1747189077600712
40.668055555555554,18.02779961,19.048134178328997,9.541188446541968,28.555079910116028,3.170174618976826,3.139873279082101,3.200475958871551,-0.3218543742736516
40.834722222222226,15.87300014,19.03653829700253,9.531490108710877,28.541586485294182,3.168921196146201,3.1358810939938144,3.201961298298588,-0.9983013023011684
41.00138888888889,16.21050072,19.02491640264016,9.52174589697327,28.528086908307046,3.1675985474367407,3.131803070744874,3.2033940241286074,-0.8885013806176983
41.168055555555554,32.02799988,19.01326853232036,9.511955962899671,28.51458110174105,3.1662084348169834,3.127671109989614,3.2047457596443527,4.110509972926635
41.334722222222226,36.76350021,19.001594723046527,9.502120458045015,28.50106898804804,3.1647526199691263,3.123509400026573,3.2059958399116795,5.612415129978388
41.50138888888889,31.00169945,18.989895011747002,9.492239533945307,28.487550489548696,3.1632328642984344,3.119336789237131,3.207128939359738,3.797319057292061
41.668055555555554,100.6037979,18.97816943527523,9.482313342114244,28.474025528436215,3.1616509289396078,3.1151683642316663,3.208133493647549,25.8174068862502
41.834722222222226,178.7346039,18.966418030409912,9.472342034040071,28.460494026779752,3.160008574764356,3.111016507208816,3.209000642319896,50.55941529573352
42.00138888888889,227.3390045,18.95464083385501,9.462325761182099,28.44695590652792,3.158307562388063,3.1068916132291164,3.2097235115470095,65.97975642010658
42.168055555555554,254.6454926,18.942837882239942,9.452264674967576,28.433411089512308,3.156549652178718,3.1028025839980136,3.210296720359423,74.67097961062423
42.334722222222226,284.2007141,18.931009212119633,9.442158926788414,28.41985949745085,3.1547366042618377,3.0987571730105796,3.2107160355130957,84.08616571333366
42.50138888888889,298.1694031,18.91915485997469,9.432008667997922,28.40630105195146,3.152870178530303,3.094762230429138,3.2109781266314683,88.57017017116658
42.66833333333334,312.5892944,18.907255040828403,9.421797021933996,28.39271305972281,3.150948895803636,3.0908173657290123,3.2110804258782593,93.20431688063583
42.835,320.506012,18.89534939112715,9.411558122256602,28.379140659997702,3.1489809115929286,3.086941237985573,3.211020585200284,95.78040358977645
43.001666666666665,325.708313,18.883418168458235,9.401275166016251,28.365561170900218,3.1469648308477334,3.083132253596486,3.2107974080989807,97.49867295113333
43.16833333333334,353.3615112,18.87146140900579,9.390948304379965,28.351974513631614,3.1449024125991882,3.079394997358584,3.2104098278397926,106.35943692591275
43.335,331.3916016,18.859479148880034,9.38057768846021,28.338380609299858,3.1427954156809994,3.0757336720195307,3.209857159342468,99.44399208797964
43.501666666666665,334.2950134,18.847471424117543,9.37016346931196,28.324779378923125,3.1406455987369126,3.072152137126118,3.2091390603477072,100.44034962198454
43.66833333333334,328.6737061,18.835438270681212,9.359705797929426,28.311170743433,3.1384547202282937,3.0686539377086692,3.2082555027479183,98.72319196842862
43.835,331.3275146,18.823379724460477,9.349204825243127,28.297554623677826,3.136224538442004,3.065242325057109,3.2072067518268996,99.64341871732931
44.001666666666665,324.9747925,18.811295821271344,9.338660702116753,28.283930940425932,3.133956811497156,3.061920271149094,3.205993351845218,97.6923152085392
44.16833333333334,326.6221924,18.799186596856536,9.32807357934411,28.270299614368962,3.131653297352096,3.0586904778601167,3.204616116844075,98.29408832178734
44.335,335.2106934,18.78705208688559,9.31744360764618,28.256660566125003,3.129315753812239,3.055555381684266,3.203076125940212,101.11591996673279
44.501666666666665,330.4265137,18.77489232695495,9.30677093766802,28.243013716241883,3.1269459385376144,3.0525171544825005,3.2013747225927283,99.66645650381658
44.66833333333334,128.6275024,18.762707352588095,9.296055719975879,28.22935898520031,3.1245456090503305,3.049577700531491,3.1995135175691702,35.16184712720646
44.835,47.19329834,18.750497199235607,9.285298105054128,28.215696293417086,3.1221165227402543,3.046738649985015,3.1974943954954935,9.110102372412543
45.001666666666665,26.51280022,18.73826190227534,9.274498243302464,28.202025561248217,3.1196604368742387,3.044001348735906,3.195319525012571,2.492110431580945
45.16833333333334,16.06739998,18.72600149701243,9.263656285032793,28.188346708992064,3.117179108603218,3.0413668444888176,3.1929913727176187,-0.8528869931390389
45.335,23.55330086,18.713716018679506,9.25277238046656,28.17465965689245,3.114674294968355,3.0388358687590444,3.1905127211776656,1.5538012591360422
45.501666666666665,33.63830185,18.70140550243672,9.241846679731692,28.160964325141748,3.1121477529096753,3.036408814365152,3.1878866914541986,4.799546015640857
45.66833333333334,17.94039917,18.689069983371887,9.230879332859818,28.147260633883956,3.109601239272901,3.0340857078350907,3.1851167707107115,-0.2407610351824226
45.835,17.2791996,18.67670949650057,9.219870489783412,28.13354850321773,3.107036510815888,3.0318661759942542,3.182206845637522,-0.4497886946727882
46.001666666666665,32.08720016,18.664324076766196,9.208820300333,28.11982785319939,3.104455324218089,3.02974940583299,3.179161242603188,4.323745933311052
46.16833333333334,19.32710075,18.651913759040145,9.197728914234297,28.106098603845993,3.1018594360858773,3.0277340965288793,3.1759847756428754,0.21767169172947706
46.335,28.52280045,18.639478578121903,9.186596481105543,28.092360675138263,3.0992506029603533,3.025818402312459,3.1726828036082475,3.188939243066601
46.501666666666665,22.57449913,18.627018568739057,9.175423150454613,28.078613987023502,3.096630581325315,3.0239998645902872,3.169261298060343,1.2747663815848111
46.66833333333334,95.66439819,18.61453376554755,9.164209071676416,28.06485845941868,3.094001127614339,3.0222753314775397,3.1657269237511385,24.902985243532388
46.835,162.585907,18.602024203131666,9.152954394050136,28.0510940122132,3.091363998217662,3.020640862644245,3.162087133791079,46.57616601599902
47.001666666666665,217.0095978,18.58948991600419,9.141659266736484,28.037320565271898,3.0887209494897223,3.019091617118099,3.158350281861346,64.24021824204486
47.16833333333334,265.9830017,18.576930938606463,9.130323838775105,28.02353803843782,3.086073737757295,3.017621721520926,3.1545257539936644,80.16855454049777
47.335,283.6983948,18.564347305308555,9.11894825908191,28.0097463515352,3.0834241193252767,3.0162241162044365,3.150624122446117,85.98688900205815
47.501666666666665,297.0963135,18.5517390504093,9.107532676446423,27.995945424372174,3.080773850484825,3.0148903770625717,3.1466573239070783,90.41383365603282
47.66833333333334,306.6216125,18.539106208136463,9.096077239529231,27.982135176743697,3.0781246875215897,3.0136105115310583,3.142638863512121,93.59026535205714
47.835,314.9472046,18.526448812646755,9.08458209685935,27.96831552843416,3.075478386721506,3.012372728975876,3.1385840444671356,96.38199932314954
48.001666666666665,320.7799072,18.513766898026024,9.073047396831678,27.95448639922037,3.072836704379126,3.011163188503934,3.1345102202543176,98.36713414390422
48.16833333333334,325.6034851,18.50106049828934,9.061473287704525,27.94064770887416,3.0702013968038315,3.0099657320074154,3.1304370616002477,100.02680114777264
48.335,322.9468079,18.48832964738107,9.049859917596983,27.92679937716516,3.0675742203285505,3.0087616175865977,3.1263868230705034,99.25056620798244
48.501666666666665,325.5105896,18.47557437917495,9.038207434486491,27.91294132386341,3.0649569313169827,3.0075292790420955,3.1223845835918698,100.1759640025007
48.66833333333334,323.5752869,18.46279472747428,9.026515986206407,27.899073468742152,3.0623512861690303,3.0062441513005576,3.118458421037503,99.6334070328745
48.835,315.6618042,18.449990726011954,9.014785720443468,27.88519573158044,3.0597590413313713,3.0048786186948115,3.114639463967931,97.13569253631958
49.001666666666665,330.8912964,18.43716240845056,9.003016784735408,27.871308032165715,3.0571819533013365,3.003402160305362,3.110961746297311,102.20331624493004
49.16833333333334,328.1816101,18.42430980838256,8.991209326468596,27.857410290296524,3.0546217786361485,3.0017817784762744,3.1074617787960226,101.40610613662301
49.335,331.9710083,18.411432959330266,8.979363492875555,27.843502425784976,3.0520802739606503,2.9999827934796057,3.104177754441695,102.73634609674501
49.501666666666665,326.2282104,18.398531894746075,8.9674794310327,27.82958435845945,3.0495591959731447,2.9979700573023953,3.101148334643894,100.94235222970394
49.66833333333334,135.6302032,18.385606648012427,8.955557287857918,27.815656008166936,3.0470603014541995,2.9957095733095738,3.098411029598825,38.47793773429196
49.835,60.0401001,18.372657252442096,8.943597210108322,27.80171729477587,3.044585347272532,2.99317040780601,3.0960002867390544,13.68575293344473
50.001666666666665,46.41749954,18.35968374129518,8.93159934440676,27.787768138183598,3.0421360877096117,2.9903267048110207,3.093945470608203,9.223063988511184
50.16833333333334,24.29109955,18.346686151425622,8.919563843387078,27.773808459464167,3.039713702023221,2.987167477816904,3.0922599262295383,1.9555833151713593
50.335,35.54180145,18.333664527810424,8.907490873328005,27.759838182292842,3.037318083396385,2.9837071509367523,3.0909290158560174,5.665569574770095
50.50194444444445,34.51169968,18.320597153785748,8.89536038738419,27.745833920187305,3.0349450240202427,2.9799620944022585,3.089927953638227,5.334891537760606
50.66861111111111,30.08799934,18.307527560803003,8.88321292127169,27.731842200334313,3.0326021394423517,2.9759716689892137,3.0892326098954896,3.884608411363596
50.835277777777776,,18.294434072001117,8.871028489824706,27.717839654177528,3.0302851781588567,2.9717589017640105,3.088811454553703,
51.00194444444445,42.09590149,18.281316733191925,8.858807260498674,27.70382620588518,3.027993859282307,2.967353385359573,3.088634333205041,7.864806159961168
51.16861111111111,33.02199936,18.268175590118467,8.84654940056844,27.689801779668493,3.025727902027283,2.9627840333401463,3.0886717707144196,4.876123778346444
51.335277777777776,21.96179962,18.255010688455137,8.834255077125654,27.67576629978462,3.0234870257128486,2.958078233366561,3.088895818059136,1.2259979619627814
51.50194444444445,41.94820023,18.24182207380774,8.821924457076332,27.661719690539147,3.021270949756592,2.9532613459330044,3.0892805535801795,7.846491940122801
51.66861111111111,100.3856964,18.22860979171371,8.809557707138367,27.64766187628905,3.019079393677855,2.948356473904002,3.089802313451708,27.212628717326375
51.835277777777776,170.8551025,18.215373887642166,8.797154993839039,27.633592781445294,3.016912077093956,2.94338442443444,3.0904397297534723,50.594689109862365
52.00194444444445,224.065094,18.2021144069941,8.784716483512646,27.61951233047555,3.0147687197199757,2.938363795195093,3.0911736442448583,68.2848333427472
52.16861111111111,260.3594971,18.188831395102504,8.772242342298142,27.605420447906866,3.0126490413678306,2.933311132270558,3.0919869504651034,80.3846257494849
52.335277777777776,293.2685852,18.175524897232457,8.759732736136618,27.591317058328293,3.0105527619435963,2.9282411223303852,3.0928644015568074,91.37626278476814
52.50194444444445,294.9695129,18.16219495858127,8.747187830769091,27.57720208639345,3.0084796014488875,2.9231667944315536,3.0937924084662214,92.00903931943164
52.66861111111111,316.6820984,18.148841624278692,8.734607791734119,27.563075456823263,3.0064292799772203,2.9180997163640647,3.094758843590376,99.29828011054471
52.835277777777776,307.2945862,18.13546493938691,8.721992784365463,27.54893709440836,3.0044015177146917,2.9130501772104154,3.095752858218968,96.24516548659015
53.00194444444445,311.3021851,18.12206494890076,8.709342973789848,27.534786924011673,3.0023960349370444,2.9080273521672364,3.0967647177068525,97.64871680469254
53.16861111111111,318.47229,18.108641697747906,8.696658524924736,27.520624870571076,3.0004125520111296,2.90303944850305,3.097785655519209,100.10744959086477
53.335277777777776,335.0172119,18.09519523078882,8.683939602475998,27.506450859101644,2.9984507893903953,2.898093833105157,3.0988077456756336,105.69525362583774
53.50194444444445,339.714386,18.081725592817076,8.671186370935763,27.492264814698387,2.9965104676166776,2.8931971429544125,3.0998237922789427,107.33573731280792
53.66861111111111,319.7078857,18.068232828559367,8.658398994580244,27.478066662538488,2.9945913073174024,2.8883553802556023,3.1008272343792025,100.72815349940149
53.835277777777776,324.8421936,18.054716982675686,8.645577637467513,27.46385632788386,2.9926930292044465,2.8835739940586533,3.1018120643502396,102.51217669955217
54.00194444444445,310.1539917,18.04117809975943,8.632722463435432,27.44963373608343,2.9908153540741997,2.878857950138631,3.1027727580097686,97.66995919768624
54.16861111111111,320.5144043,18.027616224337564,8.619833636099468,27.43539881257566,2.9889580028050458,2.8742117907824745,3.103704214827617,101.20141794959576
54.335277777777776,307.4161987,18.01403140087073,8.606911318850669,27.421151482890792,2.9871206963577634,2.8696396859350415,3.1046017067804854,96.88331899410734
54.50194444444445,332.2987061,18.000423673753346,8.593955674853499,27.406891672653195,2.9853031557714313,2.8651454769943183,3.1054608345485444,105.28186452977802
54.66861111111111,120.5169983,17.986793087313785,8.58096686704389,27.39261930758368,2.983505102166274,2.8607327143576797,3.1062774899748686,34.36568790790427
54.835277777777776,52.86159897,17.973139685814502,8.567945058127158,27.378334313501846,2.981726256739482,2.8564046896599886,3.107047823818976,11.70075864789011
55.00194444444445,52.62950134,17.959463513452135,8.554890410576023,27.36403661632825,2.979966340764865,2.852164463510373,3.107768218019357,11.634372292154527
55.16861111111111,28.11230087,17.945764614357593,8.541803086628617,27.349726142086567,2.978225075592608,2.848014889410846,3.10843526177437,3.413622542822579
55.335277777777776,32.34830093,17.93204303259633,8.528683248286558,27.3354028169061,2.976502182646593,2.8439586344178176,3.1090457308753683,4.843355392598866
55.50194444444445,25.36300087,17.9182988121683,8.515531057312995,27.321066567023603,2.9747973834244807,2.8399981970473385,3.109596569801623,2.502591302289511
55.66861111111111,13.94779968,17.904531997008192,8.502346675230662,27.306717318785722,2.9731103994958503,2.8361359228086434,3.1100848761830573,-1.330839351838107
55.835277777777776,14.94229984,17.890742630985578,8.489130263320144,27.292354998651014,2.9714409525017755,2.832374017731849,3.110507887271702,-0.9922602663543305
56.00194444444445,21.21570015,17.876930757904887,8.475881982617759,27.277979533192017,2.9697887641528258,2.828714560158758,3.1108629681468933,1.1242447383450669
56.16861111111111,20.99469948,17.863096421505766,8.46260199391404,27.26359084909749,2.968153556228343,2.825159511050836,3.11114760140585,1.0550677379621791
56.335277777777776,31.7071991,17.849239665462978,8.449290457751596,27.24918887317436,2.9665350505749988,2.8217107230160314,3.111359378133966,4.67142952915758
56.50194444444445,27.88220024,17.835360533386705,8.435947534423608,27.234773532349802,2.964932969106508,2.8183699482301434,3.1114959899828727,3.388555428165697
56.66861111111111,88.2390976,17.82145906882255,8.422573383971791,27.220344753673306,2.963347033801465,2.8151388453934976,3.1115552222094323,23.762872767839045
56.835277777777776,278.2774048,17.807535315251776,8.409168166184909,27.205902464318644,2.96177696670291,2.8120189858529447,3.1115349475528755,87.94378253765233
57.00194444444445,,17.793589316091357,8.395732040596855,27.19144659158586,2.9602224899155885,2.8090118589918704,3.1114331208393065,
57.16861111111111,351.0108948,17.779621114694088,8.382265166485025,27.17697706290315,2.958683325607722,2.806118876977947,3.111247774237497,112.62823256586925
57.335277777777776,301.0788879,17.765630754348813,8.36876770286865,27.162493805828973,2.957159196007264,2.8033413789413415,3.1109770130731866,95.80588611129856
57.50194444444445,307.864502,17.751618278280414,8.35523980850712,27.147996748053707,2.9556498234022635,2.800680634650491,3.110619012154036,98.15536381362294
57.66861111111111,296.0155945,17.737583729650105,8.341681641898381,27.133485817401827,2.954154930138529,2.7981378477359473,3.1101720125411103,94.19885461366125
57.835277777777776,298.2688904,17.7235271515554,8.32809336127726,27.118960941833535,2.9526742386187346,2.7957141585107825,3.1096343187266866,95.0139909032715
58.00222222222222,318.3760071,17.70942510442748,8.314452402635732,27.104397806219232,2.9512050381595247,2.7934069081275856,3.109003168191464,101.87925884779554
58.16888888888889,325.1242065,17.69532455990607,8.300804318101768,27.08984480171037,2.9497519400745458,2.7912247966926107,3.108279083456481,104.22194414501331
58.33555555555556,310.7236023,17.68120211490379,8.287126592927931,27.075277636879648,2.948312210813587,2.7891648484074274,3.1074595732197468,99.39327290722413
58.50222222222222,322.4442139,17.667057812264805,8.27341938428062,27.060696240248987,2.946885572997016,2.787227971504204,3.106543174489828,103.423478291956
58.66888888888889,346.3843994,17.65289169477027,8.259682849055533,27.046100540485003,2.9454717492966562,2.785415020023333,3.1055284785699793,111.60572420486699
58.83555555555556,308.3378906,17.638703805138466,8.245917143875984,27.031490466400946,2.944070462435537,2.7837267947886946,3.1044141300823793,98.74056701563292
59.00222222222222,350.1160889,17.624494186024943,8.232122425091653,27.016865946958234,2.94268143518489,2.7821640441202016,3.103198826249578,112.98932692423246
59.16888888888889,350.9724121,17.610262880022624,8.218298848777046,27.002226911268203,2.9413043903643667,2.7807274642919584,3.101881316436775,113.3382013476955
59.33555555555556,,17.59600992966191,8.20444657073006,26.98757328859376,2.9399390508403007,2.7794176997345805,3.100460401946021,
59.50222222222222,,17.58173537741086,8.190565746470682,26.972905008351034,2.9385851395252445,2.7782353429699307,3.0989349360805583,
59.66888888888889,,17.56743926567528,8.176656531239567,26.958222000110993,2.9372423793759603,2.777180934272476,3.097303824479445,
59.83555555555556,,17.553121636798853,8.162719079996693,26.943524193601014,2.9359104933923827,2.776254961038621,3.0955660257461446,
60.00222222222222,,17.538782533063287,8.14875354742008,26.928811518706496,2.9345892046172524,2.7754578568456845,3.0937205523888203,
60.16888888888889,,17.524421996688364,8.134760087904422,26.914083905472307,2.9332782361336074,2.7747900001669494,3.0917664721002653,
60.33555555555556,,17.51004006983219,8.12073885555986,26.89934128410452,2.9319773110657366,2.7742517127152135,3.0897029094162596,
60.50222222222222,,17.49563679459122,8.106690004210723,26.88458358497172,2.930686152574895,2.773843257364245,3.0875290477855453,
60.66888888888889,,17.481212213000404,8.092613687394232,26.869810738606574,2.9294044838623376,2.7735648356023335,3.085244132122342,
60.83555555555556,,17.466766367033344,8.078510058359383,26.855022675707303,2.928132028164244,2.7734165844425753,3.0828474718859127,
61.00222222222222,,17.452299298602362,8.06437927006563,26.840219327139096,2.926868508752225,2.7733985727225443,3.0803384447819058,
61.16888888888889,,17.43781104955871,8.05022147518184,26.825400623935582,2.9256136489328655,2.7735107966870642,3.0777165011786667,
61.33555555555556,,17.42330166169262,8.036036826085052,26.810566497300186,2.9243671720452653,2.7737531747419943,3.0749811693485363,
61.50222222222222,,17.40877117673344,8.02182547485937,26.795716878607507,2.92312880146049,2.7741255412325576,3.0721320616884227,
61.66888888888889,,17.394219636349764,8.00758757329484,26.780851699404685,2.9218982605804564,2.774627639072685,3.0691688820882277,
61.83555555555556,,17.37964708214958,7.993323272886384,26.765970891412778,2.9206752728372685,2.77525911101349,3.066091434661047,
62.00222222222222,,17.36505355568039,7.979032724832736,26.751074386528046,2.919459561690812,2.7760194892817904,3.0628996340998333,
62.16888888888889,,17.350439098429295,7.964716080035366,26.736162116823223,2.9182508506289175,2.776908183268256,3.0595935179895792,
62.33555555555556,,17.33580375182314,7.9503734890974265,26.721234014548852,2.917048863164399,2.7779244648600008,3.056173261468797,
62.50222222222222,,17.321147557228656,7.936005102322817,26.706290012134495,2.9158533228368433,2.7790674509235775,3.052639194750109,
62.66888888888889,,17.306470555952544,7.921611069715132,26.691330042189954,2.914663953208222,2.7803360823003995,3.0489918241160447,
62.83555555555556,,17.291772789241673,7.907191540976765,26.67635403750658,2.9134804778651837,2.7817290985404206,3.045231857189947,
63.00222222222222,,17.277054298283083,7.89274666550784,26.661361931058327,2.9123026204133313,2.7832450073711996,3.041360233455463,
63.16888888888889,,17.26231512420423,7.8782765924053955,26.64635365600306,2.91113010448098,2.7848820476555955,3.037378161306364,
63.33555555555556,,17.247555308073046,7.863781470462479,26.631329145683615,2.9099626537149548,2.7866381442145576,3.033287163215352,
63.50222222222222,,17.232774890898053,7.849261448167146,26.616288333628958,2.9087999917799467,2.788510852463619,3.0290891310962746,
63.66888888888889,,17.21797391362852,7.8347166737016956,26.601231153555343,2.9076418423581365,2.790497290200176,3.024786394516097,
63.83555555555556,,17.20315241715458,7.820147294941767,26.58615753936739,2.9064879291476533,2.7925940530898683,3.0203818052054383,
64.00222222222222,,17.188310442307305,7.80555345945557,26.57106742515904,2.9053379758605615,2.7947971093528152,3.015878842368308,
64.16888888888889,393.5840149,17.17344802985891,7.790935314502994,26.555960745214826,2.9041917062242364,2.7971016677784526,3.01128174467002,129.60940769282604
64.33555555555556,310.5479126,17.158565220522803,7.776293007034912,26.540837434010694,2.9030488439760918,2.7995020113123568,3.0065956766398267,101.06249090099479
64.50222222222222,344.4934082,17.143662054953758,7.761626683692285,26.52569742621523,2.9019091128672967,2.8019912860473077,3.0018269396872856,112.80496163492899
64.66888888888889,182.2037048,17.128738573748002,7.746936490805556,26.51054065669045,2.900772236657171,2.8045612321595947,2.9969832411547475,56.90724840102689
64.83555555555556,77.42070007,17.113794817443342,7.732222574393779,26.495367060492903,2.8996379391151113,2.8072018391230777,2.9920740391071448,20.798081180769984
65.00222222222222,39.1894989,17.098830826519308,7.7174850801639785,26.480176572874637,2.898505944018045,2.809900902022413,2.9871109860136773,7.6213982307235035
65.16888888888889,44.22969818,17.083846641397255,7.702724153510474,26.464969129284036,2.897375975150532,2.8126434490681134,2.982108501232951,9.369115976462941
65.33555555555556,43.70029831,17.068842302440498,7.687939939514113,26.449744665366882,2.896247756300916,2.8154110025295753,2.9770845100722565,9.195158097100494
65.50222222222222,36.48590088,17.053817849954406,7.673132582941742,26.434503116967072,2.895121011263052,2.8181806274624743,2.9720613950636294,6.71201063943368
65.66888888888889,35.72190094,17.038773324186558,7.658302228245386,26.41924442012773,2.8939954638345116,2.8209237175721227,2.9670672100969004,6.455824775571177
65.83555555555556,38.13219833,17.023708765326862,7.6434490195618565,26.40396851109187,2.8928708378138723,2.8236044720390985,2.962137203588646,7.296727281686975
66.0025,35.4007988,17.008599055921714,7.628548288637132,26.388649823206293,2.8917449840850824,2.826182215135532,2.957307753034633,6.360242637335249
66.16916666666667,28.11949921,16.993494517996478,7.613649765633603,26.373339270359352,2.890621372665691,2.8285922682771485,2.9526504770542337,3.8490010477378003
66.33583333333333,21.69529915,16.978370067270838,7.5987288193935125,26.35801131514816,2.8894978535923657,2.8307696556555313,2.9482260515292,1.632439033261383
66.5025,46.75640106,16.963225743705063,7.583785592785889,26.34266589462424,2.888374150662358,2.8326299946908966,2.9441183066338192,10.314860112379419
66.66916666666667,98.94999695,16.948061587202353,7.568820228361558,26.327302946043147,2.8872499876678708,2.8340737034507377,2.940426271885004,28.401397770559303
66.83583333333333,151.2823029,16.93287763760895,7.5538328683526625,26.311922406865236,2.88612508839645,2.8349888420870184,2.9372613347058816,46.550104776309766
67.0025,229.0186005,16.917673934714248,7.538823654672143,26.296524214756353,2.884999176630162,2.835258669210144,2.9347396840501805,73.51853972209146
67.16916666666667,256.9508057,16.902450518250955,7.523792728913321,26.28110830758859,2.8838719761443175,2.834774614794626,2.932969337494009,83.23821486094162
67.33583333333333,279.2586975,16.887207427898353,7.508740232354256,26.26567462344245,2.8827432107537208,2.833452709315821,2.9320337121916205,91.01452016029623
67.5025,312.1706848,16.8719447074481,7.493666312380562,26.25022310251564,2.881612666890303,2.8312556099539066,2.9319697238266995,102.47690242534365
67.66916666666667,293.0517883,16.85666241299232,7.478571135110112,26.23475369087453,2.8804803166077355,2.828212298424905,2.932748334790566,95.88509398747613
67.83583333333333,307.1994019,16.84136060284579,7.463454869852713,26.219266335838867,2.8793461661831246,2.824391509935992,2.934300822430257,100.84165798030956
68.0025,317.8171997,16.826039335267236,7.448317685595466,26.203760984939006,2.8782102218828287,2.8198824645593468,2.9365379792063107,104.57580828402257
68.16916666666667,301.355896,16.81069866845957,7.433159751002005,26.188237585917133,2.877072489963264,2.81478012246825,2.9393648574582776,98.900948211831
68.33583333333333,299.6961975,16.79533866056996,7.417981234411689,26.17269608672823,2.8759329766700836,2.809174683294133,2.9426912700460344,98.36837684826317
68.5025,310.9783936,16.77995936969009,7.402782303838892,26.15713643554129,2.874791688239117,2.8031459927221043,2.9464373837561295,102.33730514593005
68.66916666666667,311.5864868,16.764560853856295,7.387563126972271,26.14155858074032,2.8736486308964024,2.7967617030021183,2.9505355587906865,102.59498074201831
68.83583333333333,315.3559875,16.749143171049685,7.372323871173936,26.125962470925433,2.8725038108573355,2.790077655031382,2.954929966683289,103.9535067630867
69.0025,316.7728882,16.733706379196345,7.357064703478873,26.110348054913818,2.871357234327208,2.783139285546733,2.959575183107683,104.49385337143752
69.16916666666667,315.2495117,16.71825053616752,7.341785790594196,26.094715281740847,2.8702089075011825,2.775983331642534,2.964434483359831,104.01029011638572
69.33583333333333,308.703186,16.702775699779778,7.326487298898504,26.07906410066105,2.86905883656509,2.768639465821907,2.969478207308273,101.77567869253268
69.5025,317.3587036,16.68728192779508,7.311169394441148,26.063394461149013,2.867907027693609,2.7611317140227127,2.974682341364505,104.84001704685909
69.66916666666667,130.9857025,16.671769277921104,7.295832242941744,26.047706312900466,2.86675348705215,2.7534796230485536,2.980027351055746,39.87574576550934
69.83583333333333,62.0223999,16.656237807811284,7.280476009789409,26.031999605833157,2.8655982207959725,2.7456991948088483,2.9854972467830967,15.83130592522054
70.0025,41.51350021,16.64068757506501,7.26510086004221,26.016274290087807,2.864441235070504,2.737803622682194,2.9910788474588146,8.683303511486693
70.16916666666667,45.61190033,16.625118637227807,7.249706958426616,26.000530316029,2.863282536011577,2.7298038676824268,2.996761204340727,10.123619072936291
70.33583333333333,32.09780121,16.609531051791514,7.234294469336902,25.984767634246126,2.8621221297447113,2.7217091082155744,3.002535151273848,5.411463751754707
70.5025,34.89260101,16.593924876194407,7.218863556834538,25.968986195554276,2.860960022385216,2.7135270914239986,3.008392953346433,6.395991552006998
70.66916666666667,32.94049835,16.578300167821357,7.203414384647727,25.953185950994985,2.859796220039371,2.7052644084165327,3.014328031662209,5.721455979109372
70.83583333333333,34.6332016,16.562656984004082,7.187947116170907,25.937366851837258,2.858630728803412,2.696926710758781,3.020334746848043,6.32139871509743
71.0025,47.05569839,16.5469953820212,7.1724619144641295,25.921528849578273,2.8574635547640956,2.688518881592303,3.0264082279358884,10.676847638918536
71.16916666666667,38.31090164,16.531315419098437,7.1569589422526665,25.90567189594421,2.8562947039981457,2.680045171622698,3.0325442363735933,7.62511872126333
71.33583333333333,40.16949844,16.515617152408808,7.141438361926495,25.88979594289112,2.8551241825718914,2.6715093077994334,3.0387390573443493,8.284711898690098
71.5025,33.63660049,16.499900639072816,7.125900335539924,25.873900942605708,2.8539519965437203,2.6629145806756074,3.0449894124118333,6.004550837463485
71.66916666666667,113.7194977,16.484165936158472,7.110345024810972,25.857986847505973,2.8527781519609023,2.654263915030775,3.0512923888910297,34.08443509601519
71.83583333333333,192.3302002,16.468413100681634,7.094772591121126,25.84205361024214,2.8516026548618623,2.6455599272997135,3.057645382424011,61.671210327806875
72.0025,,16.452642189606056,7.079183195514831,25.826101183697283,2.8504255112752634,2.636804972524766,3.0640460500257607,
72.16916666666667,,16.43685325984359,7.063576998699098,25.810129520988085,2.8492467272200463,2.628001182958862,3.0704922714812306,
72.33583333333333,,16.42104636825433,7.047954161043156,25.794138575465503,2.84806630870626,2.619150499973578,3.076982117438942,
72.5025,,16.40522157164684,7.032314842578067,25.778128300715615,2.846884261733592,2.610254700566909,3.083513822900275,
72.66916666666667,,16.389378926778186,7.016659202996344,25.762098650560027,2.8457005922932046,2.6013154194949664,3.090085765091443,
72.83583333333333,,16.37351849035426,7.000987401651674,25.746049579056848,2.844515306366205,2.5923341678410976,3.096696444891313,
73.0025,313.3717041,16.357640319029848,6.985299597558576,25.72998104050112,2.843328409924475,2.5833123486670253,3.1033444711819245,104.45999229081649
73.16916666666667,,16.34174446940873,6.96959594939198,25.71389298942548,2.8421399089309234,2.5742512702629345,3.1100285475989122,
73.33583333333333,,16.325830998044033,6.953876615487172,25.697785380600894,2.8409498093385386,2.5651521574159153,3.116747461261162,
73.5025,296.8894958,16.309899961438205,6.938141753839229,25.68165816903718,2.8397581170911006,2.5560161610293317,3.1235000731528695,98.80404748203445
73.66916666666667,,16.29395141604327,6.922391522103016,25.665511309983525,2.8385648381236295,2.5468443663727265,3.1302853098745325,
73.83611111111111,,16.27795879372818,6.906599789240882,25.64931779821548,2.837367985612507,2.53762242742674,3.1371135437982742,
74.00277777777778,234.1582947,16.261975370963803,6.890819263967712,25.633131477959893,2.8361715483524725,2.528382008481722,3.143961088223223,76.82762329930706
74.16944444444445,226.530899,16.245974608559173,6.87502383978693,25.616925377331416,2.8349735421311277,2.5191087210775147,3.1508383631847408,74.17526875166668
74.33611111111111,247.4400024,16.229956562766127,6.859213672989048,25.600699452543203,2.8337739728466986,2.509803449926347,3.15774449576705,81.59085659360802
74.50277777777778,246.4611969,16.21392128978681,6.84338891952307,25.58445366005055,2.8325728463875453,2.5004670413228123,3.1646786514522782,81.28556195963455
74.66944444444445,97.34829712,16.197868845773936,6.827549734996349,25.568187956551522,2.8313701686341535,2.4911003066811253,3.1716400305871817,28.661186436591173
74.83611111111111,28.89769936,16.18179928683091,6.811696274674455,25.551902298987365,2.830165945456338,2.481704025640443,3.1786278652722335,4.4929874495817845
75.00277777777778,10.85239983,16.165712669011988,6.795828693480912,25.535596644543062,2.8289601827167337,2.4722789488068275,3.18564141662664,-1.8781857982566081
75.16944444444445,5.901199818,16.149609048322453,6.77994714599715,25.51927095064776,2.827752886267422,2.462825800170813,3.1926799723640307,-3.6242237714944574
75.33611111111111,5.094299793,16.13348848071873,6.764051786462261,25.502925174975196,2.8265440619524367,2.4533452792562,3.1997428446486733,-3.905542756723701
75.50277777777778,3.905900002,16.11735102210862,6.748142768773038,25.4865592754442,2.8253337156065426,2.4438380630275214,3.2068293681855637,-4.322126958898752
75.66944444444445,3.190900087,16.101196728351432,6.73222024648369,25.470173210219173,2.824121853055763,2.4343048075934455,3.21393889851808,-4.571437534602908
75.83611111111111,3.194400072,16.08502565525809,6.7162843728058785,25.4537669377103,2.8229084801171633,2.424746149725123,3.221070810509204,-4.566434113628462
76.00277777777778,3.087899923,16.068837858591394,6.700335300608529,25.43734041657426,2.8216936025987707,2.4151627082227978,3.2282244969747436,-4.600406622333478
76.16944444444445,3.559400082,16.0526333940661,6.684373182417845,25.420893605714355,2.8204772263002376,2.4055550851393703,3.235399367461105,-4.429474982307907
76.33611111111111,2.933700085,16.03641231734911,6.668398170417198,25.404426464281023,2.819259357012142,2.395923866884414,3.24259484713987,-4.64757249089541
76.50277777777778,3.307800055,16.020174684059647,6.652410416447081,25.38793895167221,2.818040000516347,2.386269625221024,3.24981037581167,-4.511069618149626
76.66944444444445,52.14749908,16.003920549769376,6.636410072005077,25.371431027533674,2.8168191625852605,2.3765929181676526,3.2570454070028685,12.831345018633805
76.83611111111111,114.9748001,15.987649970002622,6.620397288245856,25.35490265175939,2.8155968489846517,2.366894290818875,3.2642994071504283,35.156720027476126
77.00277777777778,160.9179993,15.971363000236467,6.604372215981114,25.338353784491822,2.814373065469354,2.3571742760860053,3.271571854852703,51.50228236553661
77.16944444444445,190.5155945,15.955059695900943,6.588335005679577,25.32178438612231,2.8131478177867035,2.3474333953779456,3.2788622401954615,62.05167524450877
77.33611111111111,214.2982025,15.938740112379232,6.572285807467095,25.305194417291368,2.8119211116758898,2.3376721592208094,3.28617006413097,70.54232836190756
77.50277777777778,230.4299927,15.922404305007731,6.556224771126516,25.288583838888947,2.8106929528655917,2.327891067821845,3.2934948379093383,76.31839976554356
77.66944444444445,240.7689972,15.906052329076292,6.540152046097823,25.27195261205476,2.8094633470781414,2.3180906115938833,3.3008360825623995,80.0376858821748
77.83611111111111,245.6656036,15.88968423982837,6.524067781478166,25.255300698178573,2.8082323000258524,2.3082712716295055,3.3081933284221994,81.82226212484498
78.00277777777778,249.3880005,15.873300092461136,6.507972126021864,25.23862805890041,2.806999817413879,2.2984335201430186,3.3155661146847395,83.19013736975538
78.16944444444445,251.8285065,15.856899942125686,6.491865228140467,25.221934656110903,2.805765904937614,2.288577820874425,3.3229539890008026,84.10238578443384
78.33611111111111,253.5296936,15.840483843927196,6.475747235902931,25.20522045195146,2.8045305682841866,2.2787046294652398,3.3303565071031334,84.7518698651558
78.50277777777778,254.945694,15.824051852925063,6.459618297035574,25.18848540881455,2.8032938131335063,2.2688143938074457,3.337773232459567,85.3002425314049
78.66944444444445,256.0138855,15.807604024133074,6.443478558922253,25.171729489343896,2.8020556451560465,2.258907554362982,3.345203735949111,85.72502187496346
78.83611111111111,256.5404968,15.791140412519539,6.427328168604404,25.154952656434673,2.8008160700139615,2.2489845444637946,3.3526475955641284,85.95686056110083
79.00277777777778,256.7604065,15.774661073007518,6.411167272781203,25.138154873233834,2.79957509336129,2.2390457905915593,3.360104396131021,86.07940040560035
79.16944444444445,257.0183105,15.75816606047491,6.394996017809698,25.121336103140123,2.798332720843877,2.229091712636454,3.3675737290513,86.21567501335926
79.33611111111111,256.879303,15.74165542975465,6.378814549704906,25.104496309804393,2.7970889580993124,2.2191227241397127,3.375055192058912,86.21021754492358
79.50277777777778,256.6694946,15.725129235634851,6.362623014139977,25.087635457129725,2.795843810756777,2.2091392325208483,3.3825483889927055,86.17947985411479
79.66944444444445,99.00050354,15.708587532858981,6.346421556446318,25.070753509271647,2.7945972844375238,2.1991416392900813,3.390052929584966,29.804622108156597
79.83611111111111,27.88800049,15.692030376125981,6.33021032161383,25.053850430638132,2.793349384753924,2.1891303402473956,3.397568429260452,4.366073997201895
80.00277777777778,9.226499557,15.675457820090505,6.3139894542909705,25.03692618589004,2.7921001173114064,2.1791057256711106,3.405094508951702,-2.3097159815674493
80.16944444444445,4.0145998,15.658869919363003,6.297759098785056,25.019980739940948,2.790849487706241,2.169068180492024,3.4126307949204575,-4.1723031538090085
80.33611111111111,2.75999999,15.642266728509876,6.281519399062351,25.0030140579574,2.789597501526998,2.159018084462243,3.4201769185917525,-4.6179661157060305
80.50277777777778,2.387399912,15.625648302053722,6.265270498748324,24.986026105359123,2.7883441643541373,2.1489558123093406,3.427732516398934,-4.7477096117796105
80.66944444444445,2.076699972,15.609014694473373,6.249012541127822,24.969016847818924,2.7870894817603302,2.1388817338867274,3.435297229633933,-4.855357106771592
80.83611111111111,1.840399981,15.59236596020419,6.2327456691453715,24.95198625126301,2.785833459310032,2.1287962143119623,3.4428707043081017,-4.936391991863771
81.00277777777778,1.82249999,15.575702153638074,6.216470025405249,24.934934281870902,2.784576102559271,2.118699614100052,3.4504525910184896,-4.939064926614026
81.16944444444445,1.719400048,15.559023329123724,6.2001857521718495,24.917860906075596,2.7833174170572956,2.1085922892906734,3.458042544823918,-4.972348175708926
81.33611111111111,1.752300024,15.542329540966826,6.183892991369927,24.900766090563724,2.782057408344227,2.0984745915651555,3.4656402251232983,-4.956773888132711
81.50277777777778,1.869699955,15.525620843430062,6.167591884584743,24.88364980227538,2.78079608195293,2.0883468683623514,3.4732452955435082,-4.910795500991796
81.66972222222222,54.58209991,15.508869405775851,6.15125538410641,24.866483427445292,2.779531337918802,2.0781925594176602,3.4808701164199434,14.057488746818938
81.83638888888889,115.074501,15.492131027473624,6.1349379954319065,24.84932405951534,2.7782673905651087,2.0680457958472696,3.488488985282948,35.84333542217871
82.00305555555556,160.421402,15.475377902414028,6.118612683730122,24.832143121097936,2.777002142093599,2.057890025266886,3.4961142589203122,52.195143064711594
82.16972222222222,190.5800018,15.45861008468967,6.1022795892307276,24.814940580148615,2.7757355980058223,2.047725579167033,3.5037456168446117,63.090083883033806
82.33638888888889,211.1103973,15.44182762835101,6.0859388518254,24.79771640487662,2.774467763795122,2.037552785287474,3.5113827423027697,70.52472269636287
82.50305555555556,222.8354034,15.425030587406566,6.069590611068049,24.780470563745084,2.7731986449482586,2.027371967704651,3.519025322191866,74.79102630834555
82.66972222222222,231.1815033,15.40821901582304,6.05323500617518,24.7632030254709,2.7719282469428563,2.0171834469107446,3.526673046974968,77.84230508930095
82.83638888888889,236.2404938,15.39139296752549,6.036872176026135,24.745913759024845,2.7706565752502827,2.00698753989613,3.5343256106044354,79.71002353928489
83.00305555555556,240.3908997,15.37455249639747,6.020502259163482,24.728602733631458,2.769383635332942,1.9967845602208114,3.541982710445073,81.25141794468303
83.16972222222222,243.4149017,15.357697656281237,6.004125393793359,24.711269918769116,2.7681094326468987,1.9865748180904397,3.5496440472033575,82.38735122030482
83.33638888888889,245.139801,15.340828500977818,5.987741717785706,24.69391528416993,2.7668339726392746,1.9763586204229089,3.55730932485564,83.05484708206674
83.50305555555556,246.1338959,15.323945084247262,5.971351368674757,24.676538799819767,2.7655572607510264,1.9661362709185126,3.56497825058354,83.4587495588766
83.66972222222222,246.6921997,15.307047459808754,5.954954483659268,24.65914043595824,2.764279302414472,1.955908070120985,3.5726505347079587,83.7054171906894
83.83638888888889,247.2471924,15.290135681340757,5.938551199602957,24.64172016307856,2.763000103055453,1.9456743154830225,3.5803258906278836,83.95115746182941
84.00305555555556,247.4235992,15.273209802481215,5.922141653034833,24.624277951927596,2.7617196680916094,1.935435301422622,3.588004034760597,84.06008476520655
84.16972222222222,247.6367035,15.25626987682761,5.905725980149553,24.606813773505664,2.7604380029331743,1.925191319383042,3.5956846864833065,84.1824498055202
84.33638888888889,247.4862976,15.239315957937295,5.88930431680784,24.58932759906675,2.7591551129834633,1.9149426578884694,3.603367568078457,84.17322409646444
84.50305555555556,247.2626953,15.222348099327485,5.872876798536931,24.571819400118038,2.7578710036375735,1.9046896025960183,3.611052404679129,84.13749116424088
84.66972222222222,94.72270203,15.205366354475453,5.85644356053073,24.554289148420175,2.756585680284476,1.8944324363500566,3.6187389242188956,28.846313845509947
84.83638888888889,26.75130081,15.188370776818749,5.840004737650535,24.536736815986963,2.7552991483047213,1.8841714392304492,3.6264268573789935,4.196615108125622
85.00305555555556,8.622300148,15.171361419755335,5.823560464425222,24.51916237508545,2.7540114130718387,1.873906888602158,3.6341159375415195,-2.3780080360852525
85.16972222222222,3.828000069,15.154338336643647,5.807110875051677,24.501565798235617,2.752722479953131,1.8636390591632563,3.6418059007430053,-4.114595041864335
85.33638888888889,2.480900049,15.137301580802898,5.790656103395332,24.483947058210465,2.751432354306748,1.853368222987267,3.6494964856262286,-4.599931927089594
85.50305555555556,2.052599907,15.120251205513146,5.77419628299047,24.46630612803582,2.7501410414853007,1.8430946495713252,3.657187433399276,-4.751629498774924
85.66972222222222,1.991299987,15.103187264015414,5.757731547040688,24.44864298099014,2.748848546833254,1.8328186058763754,3.6648784877901326,-4.769956239357259
85.83638888888889,1.837299943,15.086109809511989,5.741262028419383,24.430957590604592,2.747554875688165,1.8225403563696934,3.672569395006637,-4.822036489150606
86.00305555555556,1.824300051,15.069018895166405,5.724787859670128,24.41324993066268,2.7462600333808425,1.8122601630654205,3.6802599036962644,-4.822820375047009
86.16972222222222,1.704100013,15.051914574103757,5.708309173007178,24.395519975200337,2.744964025234713,1.8019782855636792,3.6879497649057464,-4.862655553368292
86.33638888888889,1.727800012,15.034796899410697,5.691826100315863,24.37776769850553,2.7436668565656506,1.7916949810877165,3.6956387320435846,-4.850077499593941
86.50305555555556,1.679700017,15.017665924135766,5.675338773153085,24.359993075118446,2.7423685326835425,1.7814105045224493,3.7033265608446357,-4.863666479604734
86.66972222222222,51.70880127,15.000521701289394,5.658847322747825,24.342196079830963,2.7410690588904245,1.7711251084496107,3.7110130093312383,13.391957218170196
86.83638888888889,116.3423004,14.983364283844153,5.642351880001501,24.324376687686808,2.7397684404816456,1.7608390431829213,3.71869783778037,36.99543896430063
87.00305555555556,161.8246002,14.966193724734826,5.625852575488526,24.306534873981125,2.7384666827454236,1.7505525568018998,3.7263808086889476,53.62796903851088
87.16972222222222,190.7458038,14.949010076858729,5.609349539456817,24.28867061426064,2.737163790963214,1.7402658951853924,3.7340616867410352,64.22589481255632
87.33638888888889,208.6968994,14.93181339307563,5.592842901828181,24.27078388432308,2.735859770409556,1.7299793020443313,3.7417402387747813,70.82420235958142
87.50305555555556,221.3065033,14.914603726208114,5.5763327921988886,24.252874660217337,2.7345546263519434,1.719693018952431,3.7494162337514556,75.47550799858432
87.66972222222222,228.758194,14.897381129041596,5.559819339840141,24.23494291824305,2.7332483640513825,1.7094072853778748,3.75708944272489,78.24419313068252
87.83638888888889,233.5254974,14.880145654324581,5.54330267369855,24.21698863495061,2.7319409887620214,1.699122338712447,3.764759638811596,80.03297020143708
88.00305555555556,236.5464935,14.862897354768746,5.52678292239672,24.199011787140773,2.7306325057306404,1.6888384143003623,3.7724265971609183,81.18397319302217
88.16972222222222,238.4748993,14.845636283049108,5.510260214233623,24.181012351864595,2.729322920197737,1.6785557454682452,3.7800900949272287,81.93580223213351
88.33638888888889,239.9268036,14.82836249180422,5.493734677185287,24.162990306423154,2.7280122373972118,1.6682745635523166,3.787749911242107,82.51372117119296
88.50305555555556,240.4942017,14.811076033636283,5.477206438905165,24.144945628367402,2.7267004625557654,1.657995097924808,3.795405827186723,82.76784662105075
88.66972222222222,241.0193024,14.79377696111133,5.460675626724729,24.12687829549793,2.7253876008934887,1.6477175760214713,3.803057625765506,83.0067346621534
88.83638888888889,241.1533051,14.776465326759318,5.444142367653994,24.10878828586464,2.724073657624272,1.637442223367588,3.810705091880956,83.10231962327671
89.00305555555556,241.3988953,14.75914118307441,5.42760678838205,24.09067557776677,2.722758637955306,1.627169263602934,3.8183480123076783,83.23901757488277
89.16972222222222,241.4960938,14.741804582514979,5.411069015277592,24.072540149752363,2.7214425470864896,1.6168989185057525,3.825986175667227,83.32135817463524
89.33638888888889,241.4149017,14.724455577503882,5.394529174389453,24.05438198061831,2.7201253902122517,1.6066314080194877,3.833619372405016,83.33823394251962
89.50305555555556,241.296402,14.707094220428523,5.37798739144718,24.03620104940987,2.718807172519258,1.5963669502730835,3.8412473947654324,83.34144108116828
89.66972222222222,92.38739777,14.689720563641098,5.361443791861548,24.017997335420645,2.717487899188967,1.5861057616077348,3.848870036770199,28.591728864569273
89.83638888888889,26.03639984,14.672334659458663,5.344898500725112,23.999770818192214,2.71616757539506,1.5758480565961328,3.8564870941939873,4.1838601135971745
90.00305555555556,8.578499794,14.654936560163353,5.328351642812828,23.98152147751388,2.7148462063051166,1.5655940480670683,3.864098364543165,-2.2382250427486765
90.17,3.894000053,14.637497290825417,5.311775760947414,23.963218820703418,2.7135215922007405,1.5553268670047167,3.871716317396764,-3.9592451627083403
90.33666666666667,2.585400105,14.620074937904224,5.29522614044695,23.9449237353615,2.7121981462766227,1.545080890093947,3.8793154024592984,-4.437240269272267
90.50333333333333,2.12590003,14.602640546595328,5.278675325801295,23.92660576738936,2.7108736705305283,1.5348392382459108,3.8869081028151458,-4.602479507705566
90.67,2.048799992,14.585194169042582,5.262123440519927,23.90826489756524,2.709548170104375,1.5246021175214044,3.8944942226873454,-4.62674711428351
90.83666666666667,1.906900048,14.567735857355636,5.24557060779753,23.88990110691374,2.7082216501342313,1.5143697323415286,3.902073567926934,-4.674962925847709
91.00333333333333,1.880300045,14.55026566361013,5.229016950514541,23.87151437670572,2.706894115749656,1.5041422855066744,3.9096459459926383,-4.680628453433712
91.17,1.817199945,14.532783639847809,5.21246259123776,23.853104688457858,2.7055655720734504,1.4939199782156365,3.9172111659312643,-4.699787662179273
91.33666666666667,1.853800058,14.515289838076772,5.1959076522209955,23.834672023932548,2.7042360242236527,1.4837030100864554,3.92476903836085,-4.682094930567942
91.50333333333333,1.63499999,14.497784310271452,5.179352255405458,23.816216365137446,2.7029054773101575,1.4734915791713008,3.932319375449014,-4.758873156405037
91.67,51.14170074,14.480267108373013,5.162796522420647,23.797737694325377,2.7015739364379074,1.4632858819779386,3.9398619908978763,13.570398032476579
91.83666666666667,115.5543976,14.462738284289221,5.146240574584629,23.779235993993815,2.7002414067056604,1.4530861134864628,3.947396699924858,37.43800797390345
92.00333333333333,157.8919983,14.445197889894859,5.1296845329049106,23.760711246884807,2.6989078932056465,1.4428924671661785,3.9549233192451148,53.14994289772713
92.17,187.2770996,14.427645977031712,5.113128518078842,23.742163435984583,2.6975734010239307,1.4327051349928752,3.9624416670549865,64.07590375756189
92.33666666666667,205.1846008,14.410082597508772,5.09657265049435,23.723592544523193,2.6962379352405157,1.422524307466616,3.9699515630144155,70.75581709945541
92.50333333333333,217.2391968,14.392507803102413,5.080017050230474,23.704998555974353,2.694901500930177,1.4123501736279793,3.9774528282323747,75.27053917439382
92.67,224.5328979,14.37492164555653,5.063461837057995,23.686381454055066,2.693564103160191,1.4021829210728296,3.9849452852475524,78.02226648620622
92.83666666666667,229.3975983,14.357324176582642,5.046907130440033,23.66774122272525,2.6922257469929245,1.3920227359704906,3.9924287580153583,79.87453294494568
93.00333333333333,232.6484985,14.339715447860147,5.030353049532726,23.649077846187566,2.6908864374850725,1.3818698030786798,3.999903071891465,81.12894695629491
93.17,234.6184998,14.32209551103637,5.013799713185735,23.630391308887006,2.689546179685637,1.3717243057568371,4.007368053614437,81.90839255814994
93.33666666666667,235.9470978,14.304464417726793,4.997247239942997,23.61168159551059,2.688204978639522,1.3615864259848176,4.014823531294226,82.4500494357557
93.50333333333333,236.6004944,14.286822219515175,4.980695748043237,23.592948690987114,2.6868628393848155,1.351456344375184,4.022269334394447,82.74098287480346
93.67,237.0540009,14.26916896795369,4.964145355420632,23.574192580486745,2.6855197669539312,1.3413342401883377,4.029705293719525,82.9578075251859
93.83666666666667,237.460495,14.251504714563133,4.947596179705496,23.55541324942077,2.6841757663737695,1.3312202913479125,4.037131241399626,83.1573673683019
94.00333333333333,237.704895,14.233829510832997,4.931048338224757,23.53661068344124,2.6828308426649,1.3211146744534468,4.044547010876354,83.29674086614774
94.17,237.7503967,14.216143408221729,4.91450194800284,23.517784868440618,2.6814850008424203,1.3110175647948519,4.051952436889989,83.36211212128815
94.33666666666667,237.5731049,14.198446458156718,4.897957125761966,23.49893579055147,2.6801382459155607,1.3009291363665985,4.0593473554645225,83.34445388489144
94.50333333333333,237.7277069,14.180738712034659,4.881413987923116,23.480063436146203,2.678790582887546,1.2908495618800555,4.066731603895036,83.45070705265717
94.67,92.27400208,14.163020221221547,4.864872650606463,23.46116779183663,2.6774420167563235,1.280779012777615,4.074105020735032,29.17373424706639
94.83666666666667,26.45540047,14.145291037052882,4.848333229632091,23.442248844473674,2.676092552514328,1.2707176592457272,4.081467445782929,4.600031273724494
95.00333333333333,8.478699684,14.127551210833817,4.831795840520627,23.423306581147006,2.6747421951474957,1.2606656702262282,4.088818720068764,-2.11192373496105
95.17,3.752899885,14.109800793839325,4.815260598493838,23.40434098918481,2.6733909496370756,1.2506232134312656,4.096158685842886,-3.874068964827355
95.33666666666667,2.519799948,14.092039837314324,4.798727618475368,23.38535205615328,2.672038820957991,1.2405904553533416,4.10348718656264,-4.330865180007151
95.50333333333333,2.244699955,14.074268392473861,4.782197015091317,23.366339769856406,2.670685814079959,1.230567561279187,4.110804066880731,-4.429412241270732
95.67,1.945000052,14.05648651050324,4.765668902670896,23.347304118335583,2.669331933967398,1.2205546953009325,4.118109172633864,-4.537272530397549
95.83666666666667,1.901900053,14.038694242558181,4.749143395247113,23.32824508986925,2.66797718557861,1.210552020327761,4.125402350829459,-4.549062209063099
96.00333333333333,1.826300025,14.020891639764944,4.732620606557351,23.309162672972537,2.6666215738665073,1.2005596980980278,4.132683449634987,-4.573049184884233
96.17,1.791100025,14.003078753220608,4.716100650044172,23.290056856397044,2.665265103778853,1.190577889190507,4.1399523183671985,-4.58190020606441
96.33666666666667,1.679399967,13.985255633992976,4.699583638855758,23.270927629130192,2.6639077802578326,1.1806067530358884,4.147208807479776,-4.6194751027762395
96.50333333333333,1.717200041,13.967422333121014,4.683069685846794,23.251774980395233,2.662549608240349,1.1706464479273326,4.154452768553366,-4.60093673154772
96.67,51.4905014,13.949578901614794,4.666558903578949,23.23259889965064,2.661190592658097,1.1606971310320238,4.161684054284171,14.10681467233353
96.83666666666667,110.6792984,13.931725390455716,4.650051404321607,23.213399376589827,2.6598307384358773,1.150758958400084,4.16890251847167,36.37358257858056
97.00333333333333,156.4187927,13.913861850596675,4.6335473000525536,23.194176401140794,2.6584700504955245,1.140832084979226,4.176108016011823,53.60411369796744
97.17,183.6116028,13.895988332962208,4.617046702458591,23.174929963465825,2.6571085337517095,1.1309166646203788,4.18330040288304,63.87229287446813
97.33666666666667,201.826004,13.878104888448634,4.600549722936227,23.155660053961043,2.6557461931149366,1.1210128500916423,4.1904795361382305,70.77027902696773
97.50333333333333,213.3069,13.860211567924177,4.584056472592346,23.136366663256005,2.6543830334897867,1.1111207930862372,4.197645273893336,75.13862389704099
97.67,221.0287018,13.842308422229188,4.567567062244835,23.11704978221354,2.653019059776099,1.1012406442336713,4.204797475318527,78.09457403417834
97.83666666666667,225.8240051,13.824395502176232,4.551081602423299,23.097709401929166,2.651654276867659,1.0913725531086138,4.211936000626705,79.94994349272946
98.00333333333333,229.0359039,13.806472858550263,4.534600203369674,23.078345513730852,2.6502886896540088,1.0815166682417823,4.219060711066235,81.20980626814192
98.17,230.8278961,13.788540542108807,4.518122975038986,23.058958109178626,2.6489223030194413,1.0716731371290644,4.226171468909818,81.93496476302585
98.33694444444444,232.2454987,13.770568692347652,4.501622575820603,23.0395148088747,2.647552842547098,1.0618257317042066,4.23327995338999,82.51957297950167
98.50361111111111,232.9967041,13.752617166528625,4.4851540250636805,23.020080307993567,2.6461848703897806,1.0520073676894512,4.24036237309011,82.85289867188187
98.67027777777778,233.3921967,13.73465612008781,4.468689973361139,23.00062226681448,2.644816113441256,1.0422017940389843,4.247430432843528,83.05210311733494
98.83694444444444,233.8231049,13.716685603674375,4.452230529526391,22.98114067782236,2.6434465765644672,1.032409154198609,4.254483998930326,83.26493951029079
99.00361111111111,233.9293976,13.698705667910703,4.435775802089141,22.961635533732263,2.642076264619073,1.0226295906272234,4.2615229386109235,83.35516081850935
99.17027777777778,234.0276031,13.680716363392714,4.4193258992962186,22.94210682748921,2.640705182457587,1.012863244800639,4.268547120114535,83.44244113291747
99.33694444444444,234.1529999,13.662717740689875,4.402880929112149,22.9225545522676,2.639333334929392,1.0031102572252377,4.275556412633546,83.54014221746975
99.50361111111111,234.1701965,13.64470985034545,4.3864409992199604,22.90297870147094,2.6379607268783083,0.9933707674436836,4.282550686312933,83.59695593748225
99.67027777777778,93.39369965,13.626692742876557,4.370006217021645,22.883379268731467,2.6365873631428527,0.9836449140429375,4.289529812242768,30.253883494321215
99.83694444444444,26.64349937,13.608666468774413,4.35357668963907,22.863756247909755,2.635213248557278,0.9739328346648783,4.296493662449678,4.946405346270127
100.00361111111111,8.983200073,13.59063107850438,4.33715252391446,22.8441096330943,2.6338383879503113,0.9642346660120569,4.303442109888566,-1.7493218363674714
100.17027777777778,3.989000082,13.572586622506243,4.320733826411205,22.82443941860128,2.632462786146699,0.9545505438579933,4.310375028435405,-3.6405401781707005
100.33694444444444,2.638400078,13.554533151194239,4.3043207034144615,22.804745598974016,2.6310864479655036,0.9448806030532422,4.317292292877765,-4.148907034824027
100.50361111111111,2.179899931,13.536470714957279,4.287913260931887,22.78502816898267,2.6297093782217864,0.9352249775346488,4.324193778908924,-4.318564963112619
100.67027777777778,1.881399989,13.518399364159094,4.271511604694272,22.765287123623917,2.628331581724562,0.925583800331675,4.331079363117449,-4.427523321666879
100.83694444444444,1.765300035,13.500319149138369,4.255115840156227,22.74552245812051,2.6269530632800118,0.9159572035766164,4.337948922983407,-4.467159797475038
101.00361111111111,1.775500059,13.482230120208872,4.238726072496883,22.725734167920862,2.625573827688061,0.9063453185092478,4.344802336866874,-4.458732006601844
101.17027777777778,1.666100025,13.464132327659653,4.222342406620541,22.705922248698766,2.6241938797444555,0.8967482754857574,4.351639484003154,-4.4958691481319
101.33694444444444,1.701799989,13.44602582175518,4.205964947157392,22.686086696352966,2.62281322424056,0.8871662039867398,4.35846024449438,-4.477720992182255
101.50361111111111,1.743299961,13.427910652735443,4.18959379846412,22.666227507006766,2.6214318659624554,0.8775992326227566,4.365264499302154,-4.45733907619432
101.67027777777778,50.05279922,13.409786870816193,4.173229064624714,22.646344677007672,2.6200498096926603,0.868047489143555,4.372052130241766,13.985616690807165
101.83694444444444,109.4088974,13.391654526188988,4.1568708494509465,22.62643820292703,2.618667060207604,0.8585111004427093,4.378823019972499,36.66645689055214
102.00361111111111,151.2469025,13.373513669021424,4.140519256483245,22.606508081559603,2.617283622280647,0.848990192567477,4.385577051993817,52.678046680641565
102.17027777777778,180.4770966,13.355364349457272,4.124174388991296,22.586554309923248,2.6158995006799572,0.8394848907235739,4.392314110636341,63.88690857852237
102.33694444444444,198.3229065,13.337206617616589,4.107836349974686,22.566576885258492,2.6145147001693267,0.8299953192830474,4.399034081055606,70.75336002907268
102.50361111111111,209.8388977,13.319040523595882,4.091505242163635,22.54657580502813,2.613129225507924,0.8205216017901433,4.405736849225705,75.20479862154761
102.67027777777778,217.6493988,13.300866117468315,4.075181168019643,22.526551066916987,2.611743081449843,0.8110638609681329,4.412422301931553,78.24220312248048
102.83694444444444,222.0079041,13.282683449283772,4.058864229736214,22.50650266883133,2.610356272746565,0.8016222187282096,4.41909032676492,79.96043407174443
103.00361111111111,225.0028992,13.26449256906906,4.042554529239441,22.48643060889868,2.6089688041435806,0.7921967961722713,4.42574081211489,81.15789130734207
103.17027777777778,227.2496033,13.246293526828067,4.0262521681888135,22.46633488546732,2.6075806803824784,0.7827877136016506,4.432373647163306,82.06967914096604
103.33694444444444,228.1842041,13.228086372541863,4.009957247977761,22.446215497105968,2.606191906200347,0.7733950905227904,4.438988721877903,82.4790059458245
103.50361111111111,229.1065979,13.209871156168884,3.993669869734445,22.42607244260332,2.6048024863305823,0.7640190456543092,4.445585927006856,82.88410652124627
103.67027777777778,229.565094,13.1916479276451,3.9773901343223397,22.40590572096786,2.603412425501468,0.75465969693187,4.452165154071066,83.11147475247881
103.83694444444444,229.7474976,13.173416736884095,3.961118142340986,22.385715331427203,2.6020217284372626,0.7453171615146716,4.458726295359853,83.23300243660427
104.00361111111111,230.039505,13.155177633777313,3.9448539941266283,22.365501273428,2.6006303998582943,0.7359915557925918,4.465269243923997,83.39682846822082
104.17027777777778,230.095993,13.13693066819415,3.9285977897529065,22.345263546635394,2.5992384444808634,0.726682995391605,4.471793893570122,83.47024213668797
104.33694444444444,230.1430054,13.118675889982075,3.912349629031487,22.32500215093266,2.597845867016188,0.717391595178136,4.47830013885424,83.54011000632839
104.50361111111111,230.1148987,13.100413348966862,3.8961096115128324,22.304717086420894,2.5964526721715293,0.7081174692664853,4.484787875076574,83.58114425768994
104.67027777777778,93.29350281,13.082143094952634,3.8798778364867204,22.28440835341855,2.5950588646510377,0.6988607310254273,4.491256998276648,30.909264066282955
104.83694444444444,26.28849983,13.063865177722166,3.8636544029831246,22.264075952461205,2.593664449153863,0.6896214930818645,4.497707405225862,5.098822500571397
105.00361111111111,8.718099594,13.045579647036842,3.847439409772706,22.24371988430098,2.5922694303749636,0.6803998673270284,4.504138993422899,-1.6693789628228906
105.17027777777778,3.687299967,13.02728655263695,3.8312329553675433,22.223340149906356,2.5908738130055324,0.6711959649228108,4.510551661088254,-3.6049561884305503
105.33694444444444,2.269599915,13.008985944241813,3.815035138021912,22.202936750461713,2.5894776017329315,0.6620098963069401,4.516945307158923,-4.147317598752271
105.50361111111111,1.731299996,12.990677871549863,3.7988460557327404,22.182509687366988,2.588080801239884,0.6528417711974719,4.523319831282296,-4.350473860845372
105.67027777777778,1.622900009,12.972362384238846,3.7826658062404483,22.162058962237243,2.5866834162056964,0.6436916985996244,4.529675133811768,-4.387650341798272
105.83694444444444,1.466099977,12.954039531965948,3.766494487029588,22.14158457690231,2.5852854513055377,0.6345597868103099,4.536011115800766,-4.443586509630756
106.0038888888889,1.469900012,12.935678808010069,3.750305265766137,22.121052350254,2.583884579833108,0.6254309693264481,4.542338190339768,-4.437419103584975
106.17055555555555,1.475499988,12.91734136263554,3.734152113839798,22.10053061143128,2.582485468263524,0.6163357319517098,4.548635204575339,-4.4305540206307885
106.33722222222222,1.395599961,12.898996701231653,3.7180081832808476,22.079985219182458,2.5810857908379785,0.6072589762552627,4.554912605420695,-4.45680526430582
106.5038888888889,1.312399983,12.880644873374882,3.70187357055652,22.059416176193245,2.579685552215823,0.5982008077513914,4.561170296680254,-4.484362398525017
106.67055555555555,47.10770035,12.8622859286219,3.6857483718814787,22.03882348536232,2.5782847570527996,0.5891613312720381,4.567408182833561,13.282246783525782
106.83722222222222,108.0518036,12.84391991650978,3.6696326832185875,22.018207149800972,2.576883410000442,0.5801406509710179,4.5736261690298665,36.94691165071915
107.0038888888889,148.1611938,12.825546886556017,3.653526600279381,21.997567172832653,2.5754815157070627,0.5711388703302052,4.57982416108392,52.54770655043488
107.17055555555555,176.7734985,12.807166888258823,3.637430218524898,21.97690355799275,2.574079078817169,0.5621560921631739,4.586002065471164,63.69902656102016
107.33722222222222,194.6201019,12.788779971097162,3.6213436331662763,21.956216309028047,2.5726761039715327,0.5531924186204957,4.59215978932257,70.67789126202217
107.5038888888889,206.5166931,12.770386184530945,3.6052669391653716,21.93550542989652,2.5712725958072875,0.5442479511944778,4.598297240420097,75.35035656327977
107.67055555555555,213.9055023,12.751985578001234,3.5892002312355356,21.914770924766934,2.5698685589567485,0.5353227907224345,4.604414327191062,78.2738541319242
107.83722222222222,218.4114075,12.733578200930278,3.5731436038421602,21.894012798018395,2.5684639980505226,0.5264170373946371,4.610510958706408,80.07814376809651
108.0038888888889,221.4302063,12.715164102721701,3.5570971512033385,21.873231054240065,2.5670589177138843,0.5175307907551021,4.6165870446726665,81.30512344576464
108.17055555555555,223.2554932,12.696743332760741,3.5410609672906546,21.852425698230828,2.5656533225698728,0.5086641497092432,4.622642495430503,82.06827789825252
108.33722222222222,224.4530945,12.67831594041426,3.525035145829646,21.831596734998875,2.564247217236971,0.4998172125258509,4.628677221948092,82.58750448709755
108.5038888888889,225.2050934,12.65988197503098,3.5090197803006227,21.81074416976134,2.5628406063299565,0.49099007684265805,4.6346911358172544,82.9334492749974
108.67055555555555,225.8894043,12.641441485941638,3.4930149639392383,21.789868007944037,2.5614334944612436,0.48218283967172715,4.64068414925076,83.25336702091953
108.83722222222222,226.2725983,12.62299452245909,3.4770207897371535,21.768968255181026,2.5600258862387775,0.4733955974019368,4.646656175075618,83.45603258388829
109.0038888888889,226.2772064,12.604541133878417,3.4610373504426413,21.748044917314193,2.558617786267141,0.4646284458040526,4.65260712673023,83.51097471961855
109.17055555555555,226.5632935,12.586081369477236,3.445064738561401,21.72709800039307,2.5572091991478354,0.4558814800352615,4.65853691826041,83.67606850539586
109.33722222222222,226.5169067,12.56761527851568,3.429103046356987,21.70612751067437,2.5558001294788344,0.44715479464322216,4.664445464314447,83.71127654067055
109.5038888888889,226.3081055,12.549142910236611,3.4131523658516,21.68513345462162,2.5543905818540695,0.4384484835694491,4.67033268013869,83.68295910119171
109.67055555555555,92.47679901,12.530664313865802,3.3972127888267067,21.6641158389049,2.552980560864864,0.42976264015464904,4.67619848157508,31.31482312150905
109.83722222222222,26.24760056,12.512179538612024,3.3812844068236334,21.643074670400416,2.551570071099095,0.4210973571421692,4.682042785056021,5.38312514986955
110.0038888888889,8.55739975,12.493688633667263,3.3653673111442934,21.622009956190233,2.5501591171411553,0.41245272668177746,4.687865507600533,-1.5435463839134957
110.17055555555555,3.618200064,12.475191648206767,3.349461592851755,21.60092170356178,2.5487477035721606,0.40382884033421185,4.693666566810109,-3.4750366118205336
110.33722222222222,2.103600025,12.456688631389323,3.3335673427709214,21.579809920007726,2.5473358349696706,0.39522578907414996,4.699445880865191,-4.064280988891514
110.5038888888889,1.682999969,12.43817963235725,3.3176846514891114,21.558674613225392,2.5459235159082882,0.38664366329538025,4.705203368521197,-4.224470843744186
110.67055555555555,1.426800013,12.41966470023676,3.3018136093568113,21.53751579111671,2.544510750959505,0.3780825528138152,4.710938949105195,-4.320227251188261
110.83722222222222,1.410400033,12.401143884137863,3.2859543064882164,21.51633346178751,2.5430975446915087,0.3695425468714846,4.716652542511532,-4.321794055473833
111.0038888888889,1.398200035,12.38261723315471,3.270106832761895,21.495127633547526,2.5416839016689443,0.36102373414023337,4.722344069197655,-4.321708608588982
111.17055555555555,1.221300006,12.364084796365614,3.254271277821381,21.473898314909846,2.5402698264543475,0.35252620272626034,4.728013450182434,-4.386457168575067
111.33722222222222,1.187100053,12.345546622833313,3.238447731075917,21.452645514590706,2.5388553236053926,0.34405004017139085,4.733660607039394,-4.395069882905876
111.5038888888889,1.17019999,12.327002761604971,3.222636281700936,21.431369241509007,2.537440397678561,0.3355953334604602,4.739285461896662,-4.396872841550108
111.67055555555555,46.44520187,12.308453261712506,3.206837018638815,21.410069504786197,2.536025053225944,0.3271621690215589,4.744887937430329,13.460730036899252
111.83722222222222,103.7787018,12.28989817217253,3.1910500305994596,21.3887463137456,2.5346092947969825,0.31875063273126614,4.750467956862699,36.095821085969604
112.0038888888889,147.4586029,12.27133754198672,3.1752754060608677,21.367399677912573,2.533193126938159,0.3103608099181878,4.75602544395813,53.36634776102229
112.17055555555555,173.9188995,12.252771420141778,3.1595132332698626,21.346029607013694,2.531776554193344,0.3019927853662683,4.7615603230204195,63.85481681315557
112.33722222222222,191.9143982,12.23419985560969,3.1437636002426466,21.324636110976734,2.530359581102397,0.29364664331714474,4.76707251888765,71.00974884609458
112.5038888888889,203.1790009,12.215622897347828,3.128026594765421,21.303219199930233,2.5289422122029537,0.28532246747544576,4.772561956930462,75.51116711215974
112.67055555555555,210.4575043,12.19704059429912,3.112302304395044,21.281778884203195,2.527524452029985,0.27702034101153794,4.778028563048432,78.44057197803475
112.83722222222222,215.0527954,12.178452995392174,3.096590816459612,21.260315174324738,2.526106305114726,0.2687403465638276,4.783472263665624,80.31108666877503
113.0038888888889,217.9828949,12.159860149541432,3.0808922180590734,21.23882808102379,2.524687775986522,0.2604825662439678,4.788892985729076,81.52415388078362
113.17055555555555,219.9924011,12.141262105647371,3.065206596065927,21.217317615228815,2.523268869171026,0.2522470816382336,4.794290656703819,82.37375791928123
113.33722222222222,221.1352997,12.12265891259654,3.049534037125685,21.195783788067395,2.5218495891911967,0.24403397381184133,4.799665204570552,82.88069268018384
113.5038888888889,221.7218018,12.10405061926182,3.033874627657603,21.174226610866036,2.5204299405678814,0.2358433233126509,4.805016557823112,83.16745798278723
113.67055555555555,222.2624054,12.085437274502517,3.0182284538552793,21.152646095149755,2.5190099278179843,0.22767521017275305,4.810344645463216,83.43633973191876
113.83722222222222,222.637207,12.066818927164507,3.0025956016871778,21.131042252641834,2.5175895554573535,0.2195297139141692,4.815649397000538,83.63968130404106
114.0038888888889,222.7933044,12.048195626080366,2.986976156897308,21.109415095263422,2.516168827997214,0.2114069135484491,4.820930742445979,83.75634672402555
114.17055555555555,222.865097,12.029567420069641,2.971370205005872,21.08776463513341,2.5147477499471926,0.2033068875830919,4.826188612311293,83.83963345204612
114.33722222222222,222.8901978,12.01093435793879,2.955777831309719,21.066090884567863,2.5133263258142233,0.19522971402308587,4.83142293760536,83.90445016078215
114.50416666666666,222.8822021,11.992265421380141,2.940173167818049,21.044357674942233,2.511902190210232,0.18716206581775685,4.836642314602708,83.9562692769377
114.67083333333333,92.03450012,11.9736227854872,2.9246082284973216,21.022637342477076,2.5104800868625676,0.1791308674974701,4.841829306227665,31.890664161597716
114.8375,26.83440018,11.954975439898563,2.9090571220698394,21.000893757727287,2.5090576509437015,0.17112275274056055,4.846992549146842,5.930284118623188
115.00416666666666,8.879699707,11.936323433370285,2.8935199329450665,20.979126933795506,2.5076348869499157,0.16313779757185642,4.852131976327975,-1.2189269427847667
115.17083333333333,3.772900105,11.917666814646172,2.8779967453121316,20.95733688398021,2.506211799375256,0.15517607752937446,4.857247521221138,-3.2498317626931947
115.3375,2.435600042,11.899005632457943,2.8624876431405344,20.935523621775353,2.504788392710563,0.14723766766551094,4.8623391177556154,-3.778125776212614
115.50416666666666,1.822100043,11.880339935525381,2.8469927101806345,20.913687160870126,2.5033646714447584,0.1393226425520666,4.86740670033745,-4.017888407253308
115.67083333333333,1.680799961,11.8616697725565,2.8315120299643475,20.891827515148652,2.501940640063862,0.13143107628138262,4.872450203846341,-4.0691891919932335
115.8375,1.64470005,11.842995192247598,2.8160456858055696,20.869944698689626,2.500516303051576,0.12356304246995853,4.877469563633193,-4.078475765105718
116.00416666666666,1.581699967,11.824316243283565,2.8005937608009788,20.848038725766152,2.499091664889726,0.11571861426178476,4.882464715517667,-4.098535648045358
116.17083333333333,1.564299941,11.805632974337808,2.785156337830312,20.826109610845304,2.4976667300569173,0.10789786432933157,4.887435595784503,-4.100360112137309
116.3375,1.560700059,11.786945434072685,2.7697334995573097,20.804157368588058,2.4962415030297547,0.100100864877954,4.892382141181555,-4.09665705928726
116.50416666666666,1.436200023,11.768253671139371,2.754325328429996,20.782182013848747,2.494815988282622,0.09232768764803012,4.897304288917214,-4.1414091045856
116.67083333333333,48.15610123,11.74955773417819,2.7389319066814295,20.76018356167495,2.4933901902869584,0.0845784039169879,4.902201976656929,14.601221917710307
116.8375,103.0924988,11.73085767181866,2.7235533163301717,20.738162027307148,2.491964113513176,0.07685308450381889,4.907075142522533,36.66250273539434
117.00416666666666,144.8659058,11.71215353267972,2.7081896391809046,20.716117426178535,2.490537762428464,0.0691517997695752,4.9119237250873535,53.46385598967399
117.17083333333333,172.1573029,11.693445365369866,2.69284095682508,20.694049773914653,2.4891111414970695,0.0614746196199234,4.916747663374215,64.46632890732214
117.3375,189.366806,11.674733218487154,2.677507350641278,20.67195908633303,2.487684255182891,0.05382161351076453,4.921546896855018,71.42870820977608
117.50416666666666,200.5957031,11.656017140619607,2.662188901795993,20.64984537944322,2.4862571079458147,0.046192850446760136,4.926321365444869,75.99362324819471
117.67083333333333,207.3583984,11.637297180345131,2.6468856912440994,20.627708669446164,2.4848297042447536,0.03858839898696953,4.931071009502538,78.76640434767457
117.8375,212.0756989,11.618573386231777,2.6315977997294002,20.605548972734155,2.4834020485357753,0.03100832724527347,4.935795769826277,80.71875660727534
118.00416666666666,214.9772949,11.599845806837866,2.6163253077852175,20.583366305890515,2.481974145273572,0.023452702894783517,4.940495587652361,81.94180808871607
118.17083333333333,216.5883942,11.581114490712135,2.6010682957349154,20.561160685689355,2.4805459989094887,0.015921593167585346,4.9451704046513925,82.64603026890624
118.3375,217.7158051,11.56237948639385,2.585826843692505,20.538932129095194,2.479117613893941,0.008415064860237909,4.949820162927644,83.15596825993332
118.50416666666666,218.4792023,11.543640842413053,2.570601031563193,20.516680653262913,2.477688994674997,0.0009331843342890167,4.954444805015705,83.5195869628226
118.67083333333333,218.9720001,11.524898607290549,2.55539093904388,20.494406275537216,2.476260145698532,-0.006523982480994839,4.9590442738780585,83.77435700892016
118.8375,219.2209015,11.506152829538228,2.5401966456237712,20.472109013452688,2.4748310714082242,-0.01395637008632944,4.963618512902778,83.93087959424571
119.00416666666666,219.3146057,11.487403557659091,2.5250182305848536,20.44978888473333,2.4734017762466167,-0.021363913409187862,4.968167465902422,84.0248455136627
119.17083333333333,219.252594,11.468650840147436,2.5098557730025615,20.42744590729231,2.4719722646531257,-0.02874654780326047,4.972691077109512,84.0559362784798
119.3375,219.4309998,11.449894725489013,2.4947093517461596,20.405080099231867,2.470542541066072,-0.03610420904436529,4.97718929117651,84.18438525845598
119.50416666666666,219.4512939,11.431135262161147,2.4795790454794115,20.382691478842883,2.4691126099215803,-0.04343683332921788,4.9816620531723785,84.24895559722795
119.67083333333333,91.64430237,11.412372498632957,2.4644649326611017,20.36028006460481,2.4676824756539584,-0.05074435727265758,4.986109308580574,32.513068704313284
119.8375,26.50760078,11.393606483365348,2.449367091545474,20.337845875185224,2.466252142695791,-0.05802671790578762,4.99053100329737,6.12832485169743
120.00416666666666,8.729700089,11.37483726481131,2.434285600182873,20.31538892943975,2.4648216154772875,-0.06528385267398695,4.994927083628562,-1.0731556227849401
120.17083333333333,3.792999983,11.35606489141605,2.419220536420273,20.292909246411828,2.4633908984276176,-0.07251569943371194,4.999297496288947,-3.0701846439570573
120.3375,2.290800095,11.337289411617046,2.4041719779017363,20.270406845332356,2.4619599959738254,-0.0797221964512409,5.003642188398892,-3.6745070315566677
120.50416666666666,1.812600017,11.318510873844268,2.3891400020689932,20.247881745619544,2.4605289125405516,-0.08690328240096212,5.007961107482066,-3.863360762962627
120.67083333333333,1.626899958,11.29972932652029,2.3741246861619416,20.225333966878637,2.459097652552231,-0.09405889636101605,5.012254201465478,-3.933487292983718
120.8375,1.462700009,11.280944818060467,2.3591261072191863,20.202763528901748,2.457666220429824,-0.10118897781455027,5.016521418674198,-3.994946395667734
121.00416666666666,1.479500055,11.262157396873068,2.344144342078609,20.18017045166753,2.4562346205942798,-0.10829346664415862,5.020762707832718,-3.982786196339086
121.17083333333333,1.501299977,11.243367111359412,2.329179467377756,20.157554755341067,2.4548028574634904,-0.11537230313286573,5.024978018059846,-3.9685741381390347
121.3375,1.483199954,11.224574009914061,2.3142315595545266,20.134916460273594,2.4533709354543074,-0.12242542796004408,5.029167298868659,-3.970607915476175
121.50416666666666,1.412700057,11.205778140924872,2.2993006948475063,20.112255587002238,2.4519388589824715,-0.1294527821996092,5.033330500164553,-3.9940139812413165
121.67083333333333,45.12659836,11.186979552773224,2.2843869492966267,20.089572156249822,2.4505066324612232,-0.13645430731927277,5.037467572241719,13.850041602678191
121.8375,102.5659027,11.168178293834178,2.2694903987435975,20.066866188924756,2.449074260302651,-0.1434299451775609,5.041578465782862,37.3192948403578
122.00416666666666,142.0890961,11.149374412476545,2.254611118832461,20.04413770612063,2.4476417469177045,-0.15037963802127408,5.045663131856683,53.49627732588513
122.17083333333333,169.7272034,11.130567957063114,2.2397491850100426,20.021386729116188,2.4462090967146675,-0.15730332848569217,5.049721521915027,64.83363816116004
122.3375,186.8645935,11.111758975950718,2.224904672526506,19.99861327937493,2.444776314101642,-0.16420095958976022,5.053753587793045,71.88912683352443
122.50444444444445,197.690094,11.092916163018746,2.2100529593887117,19.97577936664878,2.443341015196303,-0.17108390543022267,5.057765935822829,76.36968260936332
122.67111111111112,204.396698,11.074102271548117,2.1952435438969644,19.95296099919927,2.441907980777826,-0.1779292047362917,5.061745166291944,79.1686653429391
122.83777777777777,209.3334961,11.055285999495702,2.1804517744437817,19.930120224547622,2.4404748271707675,-0.18474827593949605,5.065697930281031,81.24575098787943
123.00444444444445,211.8256073,11.036467395196109,2.165677725497199,19.90725706489502,2.439041558776745,-0.19154106358193923,5.0696241811354295,82.32296788149272
123.17111111111112,213.6074982,11.017646506978874,2.150921471331138,19.88437154262661,2.437608179996515,-0.19830751258072787,5.073523872573758,83.11009675612048
123.33777777777777,214.7462006,10.998823383168446,2.1361830860257633,19.86146368031113,2.4361746952290715,-0.20504756822743841,5.077396958685581,83.63414069436156
123.50444444444445,215.2646027,10.979998072084408,2.1214626434680586,19.838533500700755,2.4347411088721715,-0.21176117618556267,5.081243393929906,83.9040355804174
123.67111111111112,215.7615967,10.961170622041564,2.1067602173522086,19.815581026730918,2.433307425322392,-0.21844828248882786,5.0850631331336125,84.16545478252678
123.83777777777777,215.8423004,10.942341081350207,2.0920758811801843,19.79260628152023,2.431873648975422,-0.2251088335391609,5.0888561314900045,84.25600540759042
124.00444444444445,216.0397034,10.923509498316124,2.077409708262202,19.769609288370045,2.4304397842249905,-0.23174277610588057,5.092622344555862,84.39468249039157
124.17111111111112,217.2001953,10.904675921240813,2.0627617717171223,19.746590070764505,2.4290058354637316,-0.23835005732334125,5.0963617282508045,84.93002213779138
124.33777777777777,216.2601013,10.885840398421651,2.0481321444730387,19.723548652370262,2.427571807083751,-0.24493062468837934,5.100074238855881,84.60069453034843
124.50444444444445,216.1990051,10.867002978151953,2.033520899267657,19.70048505703625,2.4261377034753067,-0.25148442606024446,5.103759833010858,84.63328434644143
124.67111111111112,91.03099823,10.848163708721273,2.018928108648849,19.677399308793696,2.4247035290276715,-0.2580114096579189,5.107418467713262,33.069129302349296
124.83777777777777,26.56360054,10.829322638415347,2.0043538449750073,19.654291431855686,2.423269288129244,-0.26451152405820455,5.111050100316692,6.49299604408863
125.00444444444445,8.781399727,10.810479815516409,1.9897981804156366,19.63116145061718,2.421834985166713,-0.27098471819533465,5.114654688528761,-0.8378275567675524
125.17111111111112,3.667399883,10.791635288303253,1.9752611869517622,19.608009389654743,2.420400624526839,-0.27743094135713076,5.118232190410809,-2.9434116538851747
125.33777777777777,2.315099955,10.77278910505143,1.9607429363763647,19.584835273726497,2.4189662105939638,-0.28385014318612045,5.1217825643740476,-3.496406486792013
125.50444444444445,1.694200039,10.753941314033337,1.946243500294873,19.5616391277718,2.417531747752653,-0.29024227367534605,5.1253057691806525,-3.7475169802652264
125.67111111111112,1.556699991,10.735091963518402,1.9317629501256395,19.538420976911162,2.4160972403854166,-0.29660728316879714,5.128801763939631,-3.7988504018382394
125.83777777777777,1.396800041,10.716241101773242,1.9173013571003121,19.51518084644617,2.414662692874653,-0.30294512235832727,5.132270508107633,-3.8595208714963243
126.00444444444445,1.442700028,10.69738877706174,1.9028587922643734,19.491918761859104,2.413228109601276,-0.3092557422830713,5.135711961485624,-3.8349829890680485
126.17111111111112,1.351300001,10.678535037645334,1.8884353264775964,19.468634748813074,2.4117934949453375,-0.31553909432753846,5.139126084218214,-3.8673439729369252
126.33777777777777,1.187899947,10.659679931782946,1.8740310304143524,19.445328833151542,2.4103588532863194,-0.32179513021977835,5.142512836792417,-3.9296140372911608
126.50444444444445,1.291499972,10.640823507731385,1.859645974564252,19.422001040898518,2.408924189002469,-0.3280238020304034,5.145872180035342,-3.8811198701952185
126.67111111111112,44.04850006,10.621965813745243,1.8452802292324275,19.39865139825806,2.407489506471631,-0.33422506217039194,5.149204075113653,13.884394576341904
126.83777777777777,100.2288971,10.603106898077247,1.8309338645400786,19.375279931614415,2.406054810070093,-0.3403988633908135,5.152508483530999,37.25010329224869
127.00444444444445,139.8786926,10.584246808978264,1.816606950424795,19.351886667531733,2.404620104173742,-0.34654515878016356,5.155785367127647,53.76917774520934
127.17111111111112,166.8034058,10.565385594697581,1.802299556641179,19.32847163275398,2.4031853931582554,-0.3526639017626052,5.159034688079116,65.01288691671645
127.33777777777777,184.1172943,10.546523303482868,1.788011752761042,19.305034854204692,2.401750681397686,-0.35875504609815145,5.162256408893524,72.26843832745726
127.50444444444445,194.4194031,10.527659983580511,1.773743608174012,19.28157635898701,2.4003159732658514,-0.36481854587970153,5.165450492411404,76.61147330791529
127.67111111111112,201.8240051,10.50879568323564,1.759495192087872,19.258096174383407,2.39888127313536,-0.3708543555328343,5.168616901803555,79.75184581215794
127.83777777777777,206.045105,10.489930450692341,1.7452665735290456,19.23459432785564,2.3974465853786957,-0.37686242981297546,5.171755600570367,81.56810489207132
128.00444444444443,208.8845978,10.47106433419377,1.7310578213429473,19.211070847044592,2.39601191436787,-0.38284272380479223,5.174866552540532,82.80991103424995
128.17111111111112,211.2855988,10.452197381982232,1.7168690041944483,19.18752575977002,2.39457726447334,-0.3887951929216129,5.177949721868293,83.8700861307095
128.33777777777777,211.6520996,10.433329642299551,1.7027001905683186,19.163959094030783,2.3931426400659093,-0.39471979290216064,5.18100507303398,84.08139430926637
128.50444444444443,212.1174927,10.41446116338694,1.6885514487695996,19.140370878004283,2.3917080455153115,-0.40061647981089665,5.18403257084152,84.33430322518927
128.67111111111112,212.5603027,10.39559199348528,1.6744228469239548,19.116761140046606,2.390273485190698,-0.40648521003604854,5.187032180417445,84.57806688609352
128.83777777777777,212.8023071,10.376722180835355,1.6603144529782377,19.09312990869247,2.388838963460665,-0.4123259402881927,5.190003867209523,84.73806230367016
129.00444444444443,213.0585938,10.35785177367782,1.6462263347007955,19.069477212654846,2.387404484693682,-0.4181386275987107,5.192947596986075,84.90423107014054
129.17111111111112,213.0655975,10.338980820253429,1.632158559681832,19.045803080825024,2.38597005325779,-0.4239232293187003,5.1958633358342805,84.96611950470408
129.33777777777777,213.4248047,10.320109368803275,1.6181111953339524,19.022107542272597,2.384535673519724,-0.4296797031184689,5.198751050157917,85.17578394262455
129.50444444444443,213.1734924,10.30123746756872,1.6040843088923804,18.99839062624506,2.3831013498466906,-0.43540800698491067,5.2016107066782915,85.12951198885537
129.67111111111112,96.01039886,10.28236516479177,1.590077967415528,18.974652362168012,2.381667086605133,-0.44110809922098815,5.204442272431255,35.994969312611346
129.83777777777777,30.12470055,10.263492508715057,1.576092237785284,18.950892779644832,2.3802328881608146,-0.44677993844465336,5.207245714766282,8.344228894606832
130.00444444444443,10.37580013,10.244619547582055,1.5621271867074142,18.927111908456695,2.3787987588799138,-0.45242348358663476,5.210021001346462,0.05514572509686085
130.17111111111112,4.270500183,10.225746329637271,1.5481828807120053,18.903309778562537,2.377364703127361,-0.45803869389083696,5.212768100145558,-2.504977944193123
130.33777777777777,2.528399944,10.206872903126303,1.5342593861538205,18.879486420098786,2.3759307252685016,-0.4636255289110949,5.215486979448098,-3.2317747640805337
130.50444444444443,1.692700028,10.187999316296002,1.520356769212654,18.85564186337935,2.374496829668307,-0.46918394851157563,5.21817760784819,-3.5777261027056033
130.67111111111112,1.642799973,10.169125617394672,1.5064750958937427,18.8317761388956,2.3730630206909025,-0.47471391286515274,5.220839954246958,-3.592962163268755
130.83805555555554,1.406999946,10.150220398374575,1.4925913484953472,18.807849448253805,2.371626913249179,-0.48022452776085656,5.223478354259214,-3.686591851159329
131.00472222222223,1.443500042,10.131346620096844,1.4787517949202353,18.783941445273452,2.370193290772809,-0.48569741577792724,5.226083997323546,-3.665459104925634
131.17138888888888,1.29460001,10.1124728745834,1.4649333820485069,18.760012367118293,2.368759768018863,-0.49114173084136015,5.228661266879087,-3.722569499716858
131.33805555555554,1.24240005,10.093599210089664,1.4511361751906513,18.736062244988677,2.367326349351063,-0.4965574343469714,5.231210133049098,-3.738901128911092
131.50472222222223,1.127300024,10.07472567487326,1.4373602394844234,18.712091110262097,2.3658930391332,-0.5019444879930464,5.233730566259446,-3.7818386135289352
131.67138888888888,39.95970154,10.05585231719412,1.423605639895344,18.688098994492897,2.364459841728579,-0.5073028537800339,5.236222537237191,12.647222293673703
131.83805555555554,96.23490143,10.036979185314577,1.4098724412168462,18.66408592941231,2.3630267615003238,-0.5126324940089164,5.238686017009564,36.47775964668168
132.00472222222223,135.1009979,10.018106327499586,1.396160708070875,18.640051946928295,2.3615938028120587,-0.5179333712796752,5.241120976903792,52.965455542590966
132.17138888888888,161.1591949,9.99923379201686,1.382470504908067,18.615997079125652,2.360160970027019,-0.5232054484908137,5.243527388544852,64.04646251999186
132.33805555555554,178.4313965,9.980361627136947,1.3688018960081667,18.59192135826573,2.358728267508316,-0.528448688838286,5.245905223854918,71.41604109014611
132.50472222222223,189.3986969,9.961489881133492,1.35515494548042,18.567824816786562,2.3572956996190597,-0.5336630558141642,5.248254455052283,76.11993991583816
132.67138888888888,196.7881927,9.942618602283275,1.3415297172638905,18.54370748730266,2.3558632707231655,-0.5388485132050169,5.250575054651348,79.31087360615875
132.83805555555554,201.7328033,9.923747838866412,1.3279262751277372,18.519569402605086,2.3544309851831615,-0.5440050250929027,5.252866995459225,81.46726604781406
133.00472222222223,204.7807007,9.904877639166548,1.3143446826717842,18.495410595661312,2.3529988473632266,-0.5491325558511528,5.255130250577606,82.82019486716347
133.17138888888888,207.0540924,9.886008051470878,1.3007850033265047,18.471231099615252,2.3515668616262215,-0.5542310701467965,5.25736479339924,83.84540859373138
133.33805555555554,208.2774048,9.867139124070373,1.2872473003536626,18.447030947787084,2.3501350323362704,-0.5593005329365264,5.259570597609067,84.4250491762977
133.50472222222223,209.1035004,9.848270905259982,1.273731636846625,18.42281017367334,2.3487033638568313,-0.5643409094680276,5.26174763718169,84.83626862420839
133.67138888888888,209.8540039,9.82940344333867,1.260238075730479,18.398568810946863,2.3472718605521115,-0.5693521652772224,5.263895886381445,85.21577914269068
133.83805555555554,209.9499969,9.810536786609605,1.2467666797626311,18.374306893456577,2.345840526786235,-0.5743342661885231,5.266015319760993,85.31673736047962
134.00472222222223,210.2397003,9.7916709833803,1.2333175115329027,18.350024455227697,2.344409366923687,-0.5792871783130629,5.268105912160437,85.50043867963461
134.17138888888888,210.4402008,9.772806081962813,1.2198906334640345,18.325721530461593,2.3429783853290638,-0.5842108680483191,5.270167638706447,85.6462850765284
134.33805555555554,210.4093933,9.75394213067386,1.2064861078119495,18.30139815353577,2.3415475863671706,-0.5891053020768737,5.272200474811215,85.69351839679503
134.50472222222223,210.4082947,9.735079177834853,1.1931039966659807,18.277054359003728,2.3401169744033945,-0.593970447365344,5.2742043961721325,85.7534976743315
134.67138888888888,95.16850281,9.716217271772281,1.1797443619494423,18.25269018159512,2.338686553803512,-0.59880627116324,5.276179378770264,36.538579913264904
134.83805555555554,29.40229988,9.697356460817623,1.1664072654195703,18.228305656215674,2.337256328932995,-0.60361274100348,5.27812539886947,8.43080118139121
135.00472222222223,9.969499588,9.678496793307641,1.1530927686682215,18.20390081794706,2.3358263041582172,-0.6083898246993757,5.28004243301581,0.12458237762556154
135.17138888888888,4.136700153,9.659638317584468,1.139800933121876,18.17947570204706,2.334396483846205,-0.6131374903448323,5.281930458037242,-2.3658955120960217
135.33805555555554,2.434200048,9.640781081995769,1.1265318200421888,18.15503034394935,2.3329668723637207,-0.6178557063140211,5.2837894510414625,-3.0890198739488266
135.50472222222223,1.830000043,9.621925134894873,1.1132854905260832,18.130564779263665,2.3315374740784156,-0.6225444412591621,5.285619389415993,-3.3419686273645586
135.67138888888888,1.731600046,9.603070524640984,1.1000620055062402,18.10607904377573,2.3301082933581636,-0.6272036641108181,5.287420250827145,-3.3781565007421097
135.83805555555554,1.492499948,9.584217299599183,1.0868614257512128,18.081573173447154,2.3286793345717824,-0.6318333440760178,5.289192013219583,-3.4748096191127824
136.00472222222223,1.218099952,9.565365508140756,1.0736838118658856,18.057047204415625,2.3272506020880623,-0.6364334506384819,5.290934654814606,-3.586749767580423
136.17138888888888,1.393599987,9.546515198643222,1.060529224291738,18.032501172994706,2.325822100276598,-0.6410039535568561,5.2926481541100525,-3.5053907221337512
136.33805555555554,1.477399945,9.527666419490505,1.0473977233070002,18.00793511567401,2.3243938335076386,-0.6455448228643719,5.294332489879649,-3.4633831661574357
136.50472222222223,1.494899988,9.50881921907308,1.0342893690271104,17.98334906911905,2.3229658061518483,-0.6500560288677897,5.295987641171486,-3.4498653444876513
136.67138888888888,40.60990143,9.489973645788154,1.0212042214049433,17.958743070171366,2.321538022580614,-0.6545375421468678,5.297613587308096,13.404875337608743
136.83805555555554,94.2437973,9.47112974803976,1.0081423402310339,17.934117155848483,2.32011048716585,-0.6589893335533317,5.299210307885032,36.53820282305391
137.00472222222223,132.2106934,9.45228757423896,0.995103785133935,17.909471363343986,2.3186832042801937,-0.6634113742100376,5.3007777827704246,52.94315566661029
137.17138888888888,158.7496948,9.43344717280395,0.9820886155804942,17.884805730027406,2.3172561782974195,-0.6678036355097579,5.302315992104597,64.43665962599985
137.33805555555554,175.4008026,9.414608592160178,0.9690968908760382,17.860120293444318,2.315829413590706,-0.6721660891164847,5.303824916297897,71.674620347134
137.50472222222223,186.4322052,9.395771880740615,0.9561286701647944,17.835415091316435,2.3144029145358003,-0.6764987069609867,5.305304536032587,76.49335049112119
137.67138888888888,194.1492004,9.376937086985725,0.9431840124299651,17.810690161541487,2.312976685507908,-0.6808014612436222,5.306754832259438,79.88505222327393
137.83805555555554,198.9290924,9.358104259343772,0.9302629764942463,17.785945542193296,2.3115507308829435,-0.6850743244319584,5.308175786197845,82.01030832156808
138.00472222222223,201.9517975,9.33927344627091,0.9173656210198171,17.761181271522005,2.3101250550386947,-0.6893172692593765,5.309567379336766,83.37753128715485
138.17138888888888,204.0384979,9.320444696231256,0.9044920045088212,17.73639738795369,2.3086996623528533,-0.693530268725937,5.310929593431643,84.34100648904966
138.33833333333334,205.3054962,9.301586681755818,0.8916207888347287,17.711552574676908,2.3072721822714124,-0.6977202427758034,5.312264607318628,84.95049306462256
138.505,206.1755066,9.282762206848393,0.8787948649253448,17.68672954877144,2.305847369530209,-0.7018732215601906,5.313567960620609,85.3884550187146
138.67166666666665,206.7987061,9.263939940497131,0.8659928546241229,17.661887026370138,2.3044228530940543,-0.7059961755276389,5.314841881715747,85.71984342816295
138.83833333333334,207.0765991,9.245119931199778,0.8532148157950115,17.637025046604542,2.3029986373445412,-0.7100890787347289,5.316086353423811,85.901691803391
139.005,207.1524048,9.226302227462895,0.8404608061430583,17.612143648782734,2.30157472666386,-0.7141519055008136,5.317301358828534,85.99594889514259
139.17166666666665,207.3339996,9.207486877801843,0.8277308832146844,17.587242872389,2.300151125436397,-0.7181846304055135,5.318486881278307,86.13630231996541
139.33833333333334,207.3917999,9.188673930741183,0.8150251043980266,17.56232275708434,2.2987278380458958,-0.7221872282913271,5.319642904383119,86.22296327944046
139.505,207.2678986,9.169863434814555,0.802343526922968,17.537383342706143,2.297304868878548,-0.7261596742595389,5.3207694120166344,86.23062522036484
139.67166666666665,94.63200378,9.151055438565049,0.7896862078615889,17.51242466926851,2.295882222320334,-0.7301019436724592,5.321866388313127,37.23228809840411
139.83833333333334,30.02169991,9.132249990545205,0.7770532041283023,17.48744677696211,2.294459902759222,-0.7340140121503973,5.322933817668841,9.104299401499242
140.005,10.32670021,9.113447139317227,0.7644445724800093,17.462449706154445,2.293037914584401,-0.737895855572043,5.323971684740846,0.5291029262822582
140.17166666666665,4.42320013,9.094646933453081,0.7518603695164643,17.437433497389698,2.2916162621852827,-0.7417474500747043,5.32497997444527,-2.0384943502706667
140.33833333333334,2.647099972,9.075849421534752,0.7393006516804856,17.412398191389016,2.290194949953431,-0.7455687720518167,5.325958671958679,-2.8070752010283995
140.505,1.976199985,9.05705465215426,0.7267654752580714,17.38734382905045,2.288773982280688,-0.7493597981543432,5.326907762715718,-3.09373259307082
140.67166666666665,1.672199965,9.038262673913824,0.7142548963786517,17.362270451448996,2.287353363560714,-0.7531205052885106,5.3278272324099385,-3.2203431381704415
140.83833333333334,1.526000023,9.019473535426126,0.7017689710154045,17.337178099836848,2.2859330981883916,-0.7568508706157395,5.328717066992523,-3.278080849507243
141.005,1.513700008,9.000687285314344,0.6893077549853679,17.31206681564332,2.284513190559688,-0.7605508715526099,5.329577252671986,-3.2772790755828773
141.17166666666665,1.43840003,8.98190397221235,0.676871303949719,17.286936640474984,2.2830936450716655,-0.7642204857698509,5.330407775913182,-3.304071192391043
141.33833333333334,1.296700001,8.963123644764805,0.6644596734138251,17.261787616115782,2.2816744661227197,-0.767859691191803,5.3312086234372424,-3.3599988769618228
141.505,1.415599942,8.944346351627424,0.6520729187277414,17.236619784527107,2.2802556581128033,-0.7714684659956577,5.331979782221264,-3.3017115352137325
141.67166666666665,39.30820084,8.925572141466906,0.6397110950860636,17.21143318784775,2.278837225443547,-0.775046788610751,5.332721239497845,13.332513774703452
141.83833333333334,91.90350342,8.906801062961389,0.6273742575284356,17.18622786839434,2.2774191725171526,-0.7785946377189852,5.3334329827532905,36.443314150774114
142.005,129.3092041,8.888033164800284,0.6150624609395177,17.161003868661048,2.2760015037374455,-0.7821119922536628,5.334114999728554,52.90909111327689
142.17166666666665,154.6580963,8.869268495684672,0.6027757600493526,17.13576123131999,2.2745842235101126,-0.7855988313983118,5.334767278418537,64.0947151120813
142.33833333333334,172.1309967,8.850507104327232,0.5905142094333815,17.110499999221084,2.273167336242284,-0.7890551345869308,5.335389807071499,71.82950722210695
142.505,182.9748993,8.831749039452657,0.5782778635128416,17.08522021539247,2.2717508463418135,-0.7924808815040136,5.335982574187641,76.65591961414651
142.67166666666665,190.3876953,8.81299434979753,0.5660667765547416,17.059921923040317,2.270334758218761,-0.7958760520827113,5.336545568520234,79.97706078052592
142.83833333333334,195.1654053,8.794243084110597,0.5538810026721279,17.034605165549067,2.2689190762844103,-0.7992406265052043,5.337078779074025,82.14094727481046
143.005,198.5422974,8.775495291152952,0.5417205958243798,17.009269986481524,2.2675038049516685,-0.8025745852020107,5.337582195105348,83.689739216509
143.17166666666665,200.6159973,8.756751019698111,0.529585609817147,16.983916429579075,2.26608894863504,-0.8058779088513925,5.3380558061214725,84.66536425936269
143.33833333333334,201.9848938,8.738010318532206,0.517476098302728,16.958544538761686,2.264674511750627,-0.8091505783790827,5.338499601880336,85.330974706862
143.505,202.6748962,8.719273236454086,0.5053921147801486,16.93315435812802,2.263260498716086,-0.8123925749576055,5.338913572389778,85.69743654059003
143.67166666666665,203.3576965,8.700539822275527,0.49333371259531233,16.90774593195574,2.2618469139507953,-0.8156038800060084,5.339297707907599,86.06115448269418
143.83833333333334,203.7696991,8.681810124821336,0.4813009449412533,16.88231930470142,2.2604337618753836,-0.8187844751896729,5.33965199894044,86.30551014833662
144.005,203.9095001,8.663084192929478,0.4692938648581322,16.856874521000826,2.2590210469134377,-0.8219343424181664,5.339976436245042,86.42965773773601
144.17166666666665,204.0529022,8.644362075451301,0.4573125252336645,16.831411625668938,2.257608773488196,-0.8250534638484464,5.340271010824838,86.55553717689803
144.33833333333334,204.1179962,8.625643821251636,0.44535697880294656,16.805930663700323,2.256196946026509,-0.8281418218800987,5.340535713933117,86.64684735215107
144.505,204.1007996,8.606929479208917,0.4334272781488675,16.78043168026897,2.254785568956448,-0.8311993991575743,5.340770537070471,86.70175683768849
144.67166666666665,95.26119995,8.588219098215344,0.4215234757020969,16.754914720728593,2.253374646707404,-0.8342261785696738,5.340975471984482,38.463635409420206
144.83833333333334,30.75270081,8.569512727177113,0.40964562374136904,16.729379830612856,2.251964183710976,-0.8372221432481508,5.3411505106701025,9.850595423887944
145.005,10.83510017,8.55081041501446,0.39779377439347385,16.703827055635447,2.250554184400429,-0.8401872765680043,5.341295645368862,1.0149898948529865
145.17166666666665,4.641699791,8.532112210661808,0.38596797963351115,16.678256441690102,2.2491446532111943,-0.8431215621466883,5.341410868569077,-1.7297297504219258
145.3386111111111,2.701299906,8.513387009819066,0.3741486469581812,16.65262537267995,2.247733246546048,-0.8460297971087116,5.341496290200807,-2.5857548322293757
145.5052777777778,1.989300013,8.494697174997896,0.362375160333011,16.627019189662782,2.2463246657113753,-0.8489022875469452,5.341551618969696,-2.8960182209180965
145.67194444444445,1.653300047,8.476011594958647,0.3506278833978289,16.601395306519464,2.244916566322279,-0.8517438825230776,5.341577015167636,-3.0391826806890703
145.8386111111111,1.45599997,8.457330318694115,0.3389068675218532,16.575753769866377,2.2435089528222183,-0.8545545666214505,5.341572472265887,-3.1207053307662553
146.0052777777778,1.386299968,8.438653395212167,0.32721216392327435,16.55009462650106,2.242101829655511,-0.857334324668265,5.341537983979286,-3.14542066463401
146.17194444444445,1.456599951,8.419980873535751,0.3155438236693673,16.524417923402133,2.24069520126942,-0.8600831417292403,5.34147354426808,-3.1076877027231506
146.3386111111111,1.440999985,8.401312802703071,0.30390189767648046,16.49872370772966,2.239289072113166,-0.862801003110345,5.341379147336677,-3.1082690057227778
146.5052777777778,1.348700047,8.382649231767747,0.2922864367103468,16.473012026825145,2.237883446637415,-0.8654878943579418,5.3412547876327725,-3.1431257938552495
146.67194444444445,38.86610031,8.363990209798935,0.2806974913859417,16.447282928211926,2.2364783292954007,-0.8681438012573026,5.3411004598481036,13.638455468428667
146.8386111111111,89.63040161,8.345335785881552,0.2691351121679233,16.42153645959518,2.2350737245424956,-0.8707687098329902,5.340916158917981,36.36795732129907
147.0052777777778,126.4760971,8.326686009116333,0.2575993493704072,16.395772668862257,2.2336696368361135,-0.8733626063482363,5.340701880020463,52.89475629808743
147.17194444444445,152.9398041,8.30804092862002,0.2460902531572895,16.36999160408275,2.2322660706357245,-0.8759254773053033,5.340457618576752,64.79145343556222
147.3386111111111,169.3117065,8.289400593525501,0.23460787354221502,16.34419331350879,2.230863030402866,-0.8784573094443782,5.340183370250109,72.17937798601464
147.5052777777778,180.378006,8.270765052981984,0.22315226038878322,16.318377845575185,2.2294605206019367,-0.8809580897432787,5.339879130947152,77.19681032994943
147.67194444444445,187.6833954,8.252134356155128,0.2117234634105909,16.292545248899664,2.2280585456986692,-0.8834278054182403,5.339544896815578,80.5325611350034
147.8386111111111,192.4889069,8.23350855222717,0.2003215321712677,16.26669557228307,2.226657110161684,-0.8858664439223736,5.339180664245742,82.74978554484014
148.0052777777778,195.5243988,8.214887690397113,0.1889465160846786,16.24082886470955,2.2252562184619205,-0.8882739929456989,5.33878642986954,84.17435689229069
148.17194444444445,197.8522949,8.196271819880833,0.17759846441485472,16.214945175346813,2.223855875072137,-0.890650440415937,5.338362190560211,85.28251547504946
148.3386111111111,198.9174042,8.177660989911255,0.16627742627626851,16.18904455354624,2.22245608446755,-0.8929957744969768,5.337907943432077,85.8238525130568
148.5052777777778,200.039093,8.159055249738532,0.15498345063370422,16.16312704884336,2.221056851126237,-0.8953099835888212,5.337423685841295,86.39132206497297
148.67194444444445,200.5466003,8.140454648630104,0.14371658630256423,16.137192710957645,2.219658179528164,-0.8975930563279895,5.3369094153843175,86.68278180213764
148.8386111111111,200.8271942,8.121859235870927,0.13247688194861773,16.111241589793238,2.218260074155934,-0.8998449815867535,5.336365129898622,86.87229112999972
149.0052777777778,201.0637054,8.103269060763616,0.12126438608842793,16.085273735438804,2.2168625394941657,-0.9020657484734524,5.335790827461784,87.04212954189993
149.17194444444445,201.3744049,8.084684172628528,0.1100791470891771,16.05928919816788,2.215465580030851,-0.904255346330963,5.335186506392665,87.24564374621423
149.3386111111111,201.3368073,8.066104620804037,0.09892121316879443,16.03328802843928,2.2140692002554263,-0.906413764738661,5.334552165249514,87.29207861113794
149.5052777777778,201.3520966,8.047530454646466,0.08779063239599338,16.00727027689694,2.212673404660549,-0.9085409935100479,5.333887802831146,87.3624484020988
149.67194444444445,94.40019989,8.028961723530504,0.07668745269041555,15.981235994370593,2.2112781977406972,-0.9106370226943499,5.333193418175744,39.05941742414706
149.8386111111111,30.90579987,8.010398476849186,0.06561172182258801,15.955185231875785,2.209883583993986,-0.912701842574323,5.332469010562296,10.360455889613558
150.0052777777778,10.72130013,7.991840764014004,0.05456348741390382,15.929118040614103,2.2084895679201697,-0.9147354436682398,5.33171457950858,1.2358941629760314
150.17194444444445,4.574100018,7.973288634455252,0.04354279693693108,15.903034471973573,2.207096154021626,-0.9167378167286633,5.330930124771916,-1.5401180461764084
150.3386111111111,2.509900093,7.954742137621967,0.03254969771515093,15.876934577528782,2.2057033468044978,-0.9187089527412273,5.330115646350222,-2.468528713305964
150.5052777777778,1.677399993,7.936201322982197,0.02158423692316802,15.850818409041226,2.2043111507759257,-0.9206488429272244,5.329271144479076,-2.839345673944024
150.67194444444445,1.489300013,7.917666240023117,0.010646461586704348,15.824686018459529,2.2029195704468854,-0.9225574787405764,5.328396619634347,-2.918112087823095
150.8386111111111,1.384899974,7.899136938251157,-0.0002635814173448381,15.79853745791966,2.201528610330836,-0.9244348518692989,5.327492072530971,-2.958960848240908
151.0052777777778,1.249500036,7.880613467192247,-0.011145845360983841,15.772372779745478,2.2001382749435012,-0.9262809542353545,5.326557504122357,-3.0139530350030075
151.17194444444445,1.243700027,7.8620958763917805,-0.02200028366490514,15.746192036448466,2.198748568804132,-0.9280957779933514,5.325592915601615,-3.010073977213062
151.3386111111111,1.262500048,7.8435842154149515,-0.032826849898680344,15.719995280728583,2.197359496434048,-0.9298793155320713,5.324598308400168,-2.9949965757059624
151.5052777777778,1.211899996,7.825078533846813,-0.043625497780587,15.693782565474214,2.1959710623578466,-0.931631559472855,5.323573684188548,-3.0115053204508744
151.67194444444445,37.6487999,7.806578881292458,-0.05439618117770273,15.667553943762618,2.1945832711029576,-0.9333525026703731,5.322519044876288,13.59812653803261
151.8386111111111,87.8946991,7.788085307377151,-0.06513885410570985,15.641309468860012,2.193196127198755,-0.935042138212947,5.321434392610457,36.52505710692572
152.0052777777778,125.4160995,7.769597861746417,-0.07585347072923909,15.615049194222074,2.191809635179237,-0.9367004594202952,5.3203197297787685,53.67551075147681
152.17194444444445,150.7039948,7.751116594066321,-0.08653998536141039,15.588773173494053,2.1904237995794986,-0.9383274598465414,5.319175059005539,65.26265749731934
152.3386111111111,166.9376068,7.732641554023558,-0.09719835246424946,15.562481460511364,2.1890386249387186,-0.9399231332775493,5.3180003831549865,72.72825770739122
152.5052777777778,178.1959991,7.714172791325515,-0.10782852664843023,15.53617410929946,2.187654115798699,-0.9414874737321486,5.316795705329547,77.92905883864215
152.67194444444445,185.4902954,7.695710355700625,-0.1184304626733459,15.509851174074594,2.1862702767039774,-0.9430204754619478,5.315561028869903,81.32324120160598
152.8386111111111,190.1676941,7.677254296898228,-0.12900411544720747,15.483512709243664,2.184887112202412,-0.9445221329508433,5.314296357355667,83.52396734087903
153.0052777777778,193.3233948,7.6588046646890735,-0.13954944002685288,15.457158769405,2.183504626844942,-0.9459924409151355,5.313001694605019,85.03054578070082
153.17194444444445,195.4053955,7.640361508865077,-0.15006639161811464,15.430789409348268,2.182122825185173,-0.9474313943038726,5.311677044674219,86.04695932970745
153.3388888888889,196.6822968,7.621894156999142,-0.16057238271968188,15.404360696717966,2.1807394105015345,-0.948841308109257,5.310320129112326,86.69555001966972
153.50555555555556,197.6855011,7.603464114409553,-0.17103240707236989,15.377960635891476,2.1793589910700115,-0.9502174858456418,5.308935467985664,87.21924096234594
153.67222222222222,198.2998962,7.585040697794101,-0.18146392487276852,15.351545320460971,2.1779792690238926,-0.9515622952403513,5.3075208332881365,87.56504628608278
153.8388888888889,198.6707001,7.5666239570317675,-0.19186689192223216,15.325114805985766,2.1766002489294203,-0.9528757321720747,5.306076230030915,87.79934498168161
154.00555555555556,198.9994965,7.548213942023775,-0.20224126417092947,15.29866914821848,2.1752219353568645,-0.954157792751055,5.3046016634647835,88.01459724456434
154.17222222222222,199.1289978,7.529810702693478,-0.2125869977180308,15.272208403104987,2.1738443328776484,-0.9554084733218504,5.303097139077147,88.13841184463985
154.3388888888889,199.2525024,7.511414288986772,-0.22290404881170822,15.245732626785252,2.1724674460691236,-0.9566277704585895,5.301562662596837,88.2595909356206
154.50555555555556,199.2274017,7.493024750872083,-0.23319237384912306,15.219241875593289,2.171091279509392,-0.9578156809703087,5.299998239989093,88.31244395788586
154.67222222222222,93.70619965,7.4746421383405295,-0.2434519293766364,15.192736206057695,2.169715837781194,-0.958972201896938,5.298403877459325,39.743249327912935
154.8388888888889,30.16539955,7.456266501406105,-0.2536826720896519,15.166215674901864,2.16834112547081,-0.9600973305105147,5.296779581452135,10.47304447710601
155.00555555555556,10.51029968,7.437897890105863,-0.263884558832836,15.139680339044563,2.166967147166757,-0.9611910643166941,5.295125358650209,1.4178349652929474
155.17222222222222,4.268000126,7.419536354499993,-0.2740575466000603,15.113130255600046,2.165593907461774,-0.9622534010524872,5.293441215976035,-1.4552757179640443
155.3388888888889,2.421700001,7.401181944672016,-0.2842015925346111,15.086565481878644,2.1642214109513627,-0.963284338688096,5.291727160590821,-2.300819092942576
155.50555555555556,1.80369997,7.382834710728919,-0.2943166539290676,15.059986075386906,2.162849662235051,-0.9642838754256524,5.2899831998957545,-2.5795296076952194
155.67222222222222,1.501299977,7.36449470280132,-0.3044026882255384,15.033392093828178,2.1614786659157987,-0.9652520096998289,5.288209341531426,-2.7125850549707544
155.8388888888889,1.272400022,7.346161971043624,-0.31445965301568,15.006783595102927,2.160108426599133,-0.9661887401787772,5.286405593377044,-2.81178568365021
156.00555555555556,1.348999977,7.327836565634123,-0.3244875060407377,14.980160637308984,2.1587389488948734,-0.9670940657626272,5.284571963552374,-2.7695968480556106
156.17222222222222,1.363700032,7.309518536775191,-0.33448620519173833,14.953523278742122,2.1573702374162678,-0.9679679855843291,5.282708460416865,-2.7560491943636363
156.3388888888889,1.282199979,7.291207934693437,-0.3444557085093578,14.926871577896232,2.15600229677994,-0.9688104990099426,5.2808150925698225,-2.7871064723205943
156.50555555555556,1.208299994,7.272904809639854,-0.3543959741842997,14.900205593464008,2.1546351316059433,-0.9696216056385634,5.27889186885045,-2.814678330766676
156.67222222222222,36.10689926,7.254609211889949,-0.3643069605572258,14.873525384337123,2.1532687465181355,-0.9704013053021461,5.276938798338417,13.399298204074428
156.8388888888889,86.28630066,7.236321191743895,-0.37418862611874193,14.846831009606532,2.151903146144013,-0.9711495980657858,5.274955890353811,36.734915142396375
157.00555555555556,123.5628967,7.218040799526713,-0.38404092950983504,14.82012252856326,2.1505383351144047,-0.9718664842282387,5.272943154457048,54.10034036630365
157.17222222222222,148.6685028,7.199768085588405,-0.3938638295216004,14.793400000698412,2.149174318063973,-0.9725519643214473,5.270900600449393,65.82469068486263
157.3388888888889,165.287796,7.1815031003040515,-0.40365728509567766,14.76666348570378,2.1478110996315865,-0.9732060391103916,5.2688282383735645,73.61275529622502
157.50555555555556,176.4154053,7.163245894074063,-0.4134212553241081,14.739913043472233,2.146448684458504,-0.9738287095950677,5.266726078512075,78.85218064210284
157.67222222222222,183.3374023,7.1449965173242695,-0.42315569944961773,14.713148734098157,2.145087077190913,-0.974419977008111,5.264594131389937,82.13764730400014
157.8388888888889,188.160202,7.126755020506111,-0.43286057686564483,14.686370617877866,2.143726282478264,-0.9749798428166088,5.262432407773137,84.44802326638893
158.00555555555556,191.2239075,7.108521454096677,-0.4425358471165657,14.65957875530992,2.1423663049746047,-0.9755083087208778,5.260240918670087,85.94019875050536
158.17222222222222,193.4255981,7.0902958685990285,-0.452181469897722,14.632773207095779,2.1410071493359544,-0.9760053766576209,5.25801967532953,87.03161140269613
158.3388888888889,194.6454926,7.0720783145422095,-0.4617974050556368,14.605954034140055,2.139648820223873,-0.9764710487961499,5.2557686892438955,87.66551431829447
158.50555555555556,195.5001984,7.053868842481475,-0.4713836125880473,14.579121297550998,2.1382913223033233,-0.9769053275407886,5.253487972147435,88.12939920390642
158.67222222222222,196.080307,7.035667502998408,-0.4809400526442005,14.552275058641017,2.1369346602425443,-0.9773082155315063,5.251177536016595,88.46533448783353
158.8388888888889,196.5059967,7.017474346701095,-0.4904666855248463,14.525415378927036,2.1355788387148444,-0.9776797156420121,5.248837393071701,88.72935005636688
159.00555555555556,196.7700043,6.999289424224255,-0.4999634716824879,14.498542320130998,2.1342238623962393,-0.9780198309825026,5.246467555774981,88.91790510799892
159.17222222222222,196.7917938,6.981112786229362,-0.5094303717215398,14.471655944180263,2.1328697359674664,-0.9783285648978759,5.244068036832809,88.9930959274795
159.3388888888889,196.9335938,6.9629444834048835,-0.5188673463983937,14.44475631320816,2.131516464112943,-0.978605920968961,5.241638849194848,89.12464553524045
159.50555555555556,197.0404053,6.9447845664663825,-0.5282743566216324,14.417843489554397,2.130164051521197,-0.9788519030124339,5.239180006054827,89.23989708575833
159.67222222222222,92.66560364,6.926633086156648,-0.5376513634522846,14.390917535765581,2.128812502885116,-0.9790665150805657,5.236691520850798,40.275491823560735
159.8388888888889,29.86689949,6.908490093245838,-0.5469983281038893,14.363978514595566,2.127461822900852,-0.9792497614630187,5.2341734072647235,10.791455409267813
160.00555555555556,10.45289993,6.890355638531734,-0.5563152119426391,14.337026489006107,2.1261120162694587,-0.9794016466850386,5.231625679223956,1.6756145791975792
160.17222222222222,4.388700008,6.872229772839758,-0.5656019764876987,14.310061522167215,2.12476308769571,-0.9795221755091661,5.229048350900586,-1.168850202275082
160.3388888888889,2.280600071,6.854112547023217,-0.5748585834112765,14.28308367745771,2.1234150418883115,-0.979611352935239,5.226441436711863,-2.1538476396757935
160.50555555555556,1.765699983,6.836004011963424,-0.5840849945388698,14.256093018465718,2.1220678835604674,-0.9796691842001803,5.2238049513211156,-2.3893222588413714
160.67222222222222,1.476899981,6.817904218569805,-0.5932811718494202,14.229089608989032,2.1207216174298527,-0.9796956747781085,5.221138909637814,-2.51848436573334
160.8388888888889,1.472599983,6.799813217780158,-0.602447077475543,14.20207351303586,2.119376248217629,-0.9796908303819869,5.218443326817245,-2.513575982207162
161.00555555555556,1.547099948,6.781731060560716,-0.6115826737037064,14.175044794825139,2.11803178064979,-0.9796546569621443,5.215718218261724,-2.4714601359545165
161.17222222222222,1.421200037,6.763657797906322,-0.6206879229744828,14.148003518787126,2.1166882194560364,-0.9795871607082325,5.212963599620306,-2.5239700924301784
161.3388888888889,1.425899982,6.745593480840567,-0.6297627878826946,14.120949749563827,2.115345569371264,-0.979488348047588,5.210179486790116,-2.514810618116509
161.50555555555556,1.395699978,6.727538160416005,-0.6388072311776654,14.093883552009675,2.1140038351334636,-0.9793582256480051,5.207365895914933,-2.522151612879827
161.67222222222222,35.68050003,6.709491887714238,-0.6478212157634102,14.066804991191887,2.112663021486001,-0.9791968004155671,5.2045228433875685,13.713028461069095
161.8388888888889,85.56900024,6.691454713846086,-0.6568047046989705,14.039714132391142,2.1113231331761444,-0.9790040794966846,5.201650345848973,37.35929583052282
162.00555555555556,122.1973038,6.673426689951721,-0.6657576611984757,14.012611041101916,2.109984174955855,-0.9787800702774447,5.198748420189155,54.75106329291084
162.1725,147.1244965,6.655377843538572,-0.6746948937401793,13.985450580817323,2.108643922325199,-0.9785243287953969,5.195812173445795,66.61585541743165
162.33916666666667,163.0005035,6.637368288594033,-0.6835866245922553,13.95832320178032,2.1073068401263275,-0.9782377139826468,5.192851394235301,74.20045919939804
162.50583333333333,174.0482941,6.6193680373070976,-0.6924477135237668,13.931183788137961,2.105970702306832,-0.9779198344863076,5.189861239099971,79.50202055484205
162.6725,181.0921021,6.601377140937012,-0.7012781243721387,13.904032406246163,2.1046355136361856,-0.977570698657066,5.186841725929437,82.90781174626993
162.83916666666667,185.6190033,6.58339565077324,-0.7100778211312395,13.87686912267772,2.103301278888415,-0.9771903150873986,5.183792872864229,85.12123747856334
163.00583333333333,188.6159973,6.565423618135454,-0.7188467679516082,13.849694004222517,2.1019680028422,-0.9767786926119943,5.180714698296395,86.60958370236978
163.1725,190.7039032,6.547461094373779,-0.7275849291406677,13.822507117888225,2.100635690280663,-0.9763358403081823,5.177607220869508,87.66700621040165
163.33916666666667,192.0856934,6.529508130869037,-0.736292269162993,13.795308530901067,2.099304345991828,-0.9758617674961325,5.174470459479789,88.38936842264474
163.50583333333333,192.9653931,6.511564779032668,-0.7449687526406299,13.768098310705966,2.097973974767971,-0.9753564837397293,5.171304433275671,88.87327991835004
163.6725,193.4241028,6.493631090307076,-0.7536143443533243,13.740876524967476,2.0966445814064887,-0.9748199988462276,5.1681091616592045,89.15696697830141
163.83916666666667,193.7563019,6.475707116165733,-0.7622290092388271,13.713643241570292,2.0953161707088763,-0.974252322867696,5.164884664285449,89.38058962265085
164.00583333333333,193.9223938,6.457792908113313,-0.7708127123932185,13.686398528619844,2.093988747481559,-0.973653466100652,5.16163096106377,89.52512334049095
164.1725,194.0540009,6.439888517685815,-0.7793654190710733,13.659142454442703,2.0926623165361673,-0.9730234390862615,5.158348072158596,89.6533142971955
164.33916666666667,194.1289978,6.421993996450816,-0.7878870946859253,13.631875087587556,2.09133688268825,-0.9723622526120526,5.155036017988553,89.75455143423211
164.50583333333333,194.0455933,6.404109396007509,-0.796377704810423,13.60459649682544,2.0900124507587985,-0.9716699177108525,5.1516948192284495,89.78007946118575
164.6725,92.18109894,6.38623476798694,-0.8048372151767262,13.577306751150605,2.0886890255731507,-0.9709464456623547,5.148324496808656,41.07593955901135
164.83916666666667,30.07430077,6.368370164052112,-0.8132655916767622,13.550005919780986,2.087366611962019,-0.9701918479926972,5.144925071916735,11.356860107897152
165.00583333333333,10.61690044,6.350515635898187,-0.8216628003626134,13.522694072158988,2.0860452147604476,-0.969406136475905,5.1414965659968,2.045202459617706
165.1725,4.585999966,6.3326712352525645,-0.8300288074467463,13.495371277951875,2.084724838808175,-0.968589323134017,5.138039000750367,-0.8378425952132494
165.33916666666667,2.672100067,6.314837013875088,-0.8383635793024018,13.468037607052576,2.083405488950883,-0.9677414202364001,5.134552398138165,-1.7484531773550331
165.50583333333333,2.009399891,6.297013023558265,-0.8466670824639051,13.440693129580435,2.0820871700382657,-0.9668624403022461,5.1310367803787775,-2.059286082858608
165.6725,1.753399968,6.279199316127238,-0.8549392836270098,13.413337915881486,2.0807698869251574,-0.9659523960997429,5.127492169950058,-2.175059998977208
165.83916666666667,1.649799943,6.261395943440136,-0.8631801496492466,13.38597203652952,2.0794536444714593,-0.9650113006469954,5.123918589589914,-2.217695986010921
166.00583333333333,1.593500018,6.2436029573880845,-0.8713896475502194,13.35859556232639,2.078138447542377,-0.9640391672122335,5.120316062296988,-2.2376290400128696
166.1725,1.607200027,6.225820409895415,-0.8795677445120784,13.331208564302909,2.0768243010077416,-0.9630360093148651,5.116684611330348,-2.2238859496464447
166.33916666666667,1.429399967,6.208048352919878,-0.887714407879681,13.303811113719437,2.075511209742368,-0.9620018407259603,5.113024260210697,-2.3023958451725486
166.50583333333333,1.43690002,6.1902868384526695,-0.8958296051611621,13.2764032820665,2.0741991786267664,-0.9609366754678383,5.109335032721371,-2.2916732719948683
166.6725,35.68759918,6.172535918518698,-0.9039133040282472,13.248985141065644,2.072888212545598,-0.9598405278164122,5.105616952907608,14.238617925872378
166.83916666666667,84.52469635,6.154795645176648,-0.9119654723164761,13.221556762669772,2.0715783163899526,-0.9587134122993928,5.101870045079298,37.831010338723324
167.00583333333333,121.0550995,6.1370660705192535,-0.9199860780258122,13.194118219064318,2.070269495055046,-0.9575553436992226,5.098094333809314,55.50873144968269
167.1725,144.7577057,6.119347246673315,-0.9279750893208103,13.16666958266744,2.0689617534415086,-0.9563663370523412,5.094289843935359,67.00866181925103
167.33916666666667,161.2767029,6.101639225799923,-0.9359324745312376,13.139210926131085,2.0676550964554012,-0.9551464076498353,5.090456600560637,75.04881444696363
167.50583333333333,171.5576019,6.083942060094655,-0.9438582021522288,13.111742322341538,2.0663495290077556,-0.953895571038438,5.086594629053949,80.08018852423506
167.6725,178.6215057,6.066255801787621,-0.9517522408448871,13.084263844420128,2.0650450560155744,-0.9526138430203868,5.082703955051535,83.56004116982858
167.83916666666667,183.1871033,6.0485805031437385,-0.9596145594366066,13.056775565724084,2.0637416824000967,-0.9513012396554168,5.07878460445561,85.83367012815633
168.00583333333333,186.2254028,6.030916216462803,-0.9674451269214401,13.029277559847046,2.0624394130886428,-0.9499577772599941,5.07483660343728,87.36959032104791
168.1725,188.3600006,6.0132629940796125,-0.9752439124606189,13.001769900619845,2.0611382530138793,-0.9485834724082802,5.070859978436038,88.46895027021388
168.33916666666667,189.6587982,5.9956208883642965,-0.9830108853829111,12.974252662111503,2.059838207113307,-0.9471783419336326,5.066854756160247,89.16388514271928
168.50583333333333,190.4976959,5.9779899517222645,-0.9907460151850849,12.946725918629614,2.058539280330298,-0.9457424029281363,5.062820963588733,89.6362326973285
168.6725,190.9004059,5.960370236594461,-0.9984492715323121,12.919189744721233,2.057241477613615,-0.9442756727437338,5.058758627970964,89.89709651291622
168.83916666666667,191.3643951,5.942761795457542,-1.006120624258684,12.891644215173766,2.0559448039171717,-0.9427781689931489,5.054667776827492,90.18804053068955
169.00611111111112,191.5615997,5.925135361783333,-1.0137727490603448,12.86404347262701,2.054647105917181,-0.9412473367885039,5.050541548622865,90.34956115023449
169.17277777777778,191.7588959,5.907549645210541,-1.0213801514275849,12.836479441848667,2.053352707048436,-0.9396882885741027,5.046393702670975,90.51116528437969
169.33944444444444,191.7100983,5.889975360361828,-1.0289555606445537,12.808906281368209,2.0520594521036775,-0.9380985212317876,5.0422174254391425,90.55299189755145
169.50611111111112,191.8677979,5.872412559858142,-1.036498947225648,12.78132406694193,2.0507673460592595,-0.9364780534231683,5.038012745541687,90.69550756088901
169.67277777777778,92.47619629,5.85486129635691,-1.0440102818563677,12.753732874570188,2.0494763938968403,-0.9348269040742929,5.033779691867974,42.26510500515828
169.83944444444444,29.87899971,5.837321622552151,-1.0514895353939604,12.726132780498263,2.0481866006039535,-0.933145092375482,5.029518293583389,11.738031134643018
170.00611111111112,10.40270042,5.81979359117469,-1.0589366788677506,12.698523861217131,2.046897971173686,-0.9314326377825672,5.025228580129939,2.238952255249676
170.17277777777778,4.394999981,5.802277254992187,-1.066351683479735,12.67090619346411,2.045610510605166,-0.929689560017176,5.020910581227508,-0.6879497669259936
170.33944444444444,2.557499886,5.784772666809458,-1.0737345206050373,12.643279854223952,2.0443242239017705,-0.927915879069392,5.016564326872933,-1.578650168636131
170.50611111111112,1.864899993,5.767279879468529,-1.0810851617924078,12.615644920729466,2.043039116074904,-0.9261116151943698,5.012189847344178,-1.9100857422474609
170.67277777777778,1.621999979,5.749798945848832,-1.0884035787648276,12.588001470462492,2.0417551921397883,-0.9242767889179384,5.007787173197515,-2.021691426445127
170.83944444444444,1.588400006,5.732329918867301,-1.0956897434198973,12.560349581154501,2.040472457118062,-0.922411421034266,5.003356335270389,-2.03086785043898
171.00611111111112,1.410099983,5.714872851478574,-1.1029436278303777,12.532689330787525,2.039190916037376,-0.9205155326071548,4.998897364681906,-2.1110200298674107
171.17277777777778,1.318799973,5.697427796675213,-1.110165204244776,12.505020797595202,2.037910573931144,-0.9185891449716599,4.9944102928339476,-2.148586831869079
171.33944444444444,1.314800024,5.67999480748772,-1.1173544450880248,12.477344060063466,2.0366314358382236,-0.9166322797344058,4.9898951514108525,-2.143340570450893
171.50611111111112,1.285599947,5.662573936984793,-1.1245113229616202,12.449659196931206,2.0353535068039434,-0.9146449587739651,4.985351972381852,-2.1504736034075127
171.67277777777778,33.61999893,5.6451652382734565,-1.1316358106446094,12.421966287191523,2.034076791879145,-0.912627204242606,4.980780788000896,13.75308631582316
171.83944444444444,83.46250153,5.627768764499217,-1.1387278810939323,12.394265410092366,2.0328012961204887,-0.9105790385665355,4.976181630807513,38.28939548299429
172.00611111111112,119.2236023,5.610384568846203,-1.1457875074450072,12.366556645137413,2.0315270245911052,-0.9085004844465265,4.971554533628737,55.92503390597093
172.17277777777778,142.9149017,5.59301270453736,-1.1528146630122436,12.338840072086963,2.030253982359764,-0.9063915648592671,4.966899529578795,67.63778827112726
172.33944444444444,158.8500977,5.575653224834618,-1.1598093212898704,12.311115770959105,2.0289821745010514,-0.904252303058378,4.962216652060481,75.5425288607364
172.50611111111112,169.4304962,5.558306183038899,-1.1667714559522242,12.283383822030022,2.027711606096236,-0.902082722574217,4.957505934766688,80.81631999554855
172.67277777777778,176.2621002,5.540971632490535,-1.1737010408544926,12.255644305835563,2.026442282231861,-0.8998828472162557,4.952767411679977,84.24672642513286
172.83944444444444,180.8038025,5.523649626569156,-1.18059805003338,12.227897303171693,2.025174208001094,-0.8976527010728432,4.948001117075031,86.5506543491078
173.00611111111112,183.8726959,5.5063402186940476,-1.1874624577074897,12.200142895095585,2.023907388503268,-0.8953923085121631,4.943207085518699,88.12970232457745
173.17277777777778,185.6764069,5.489043462324193,-1.1942942382782347,12.17238116292662,2.0226418288434242,-0.893101694184046,4.9383853518708944,89.08515628825373
173.33944444444444,186.7252045,5.471759410958505,-1.2010933663301548,12.144612188247166,2.021377534133061,-0.8907808830200672,4.933535951286189,89.6682791949493
173.50611111111112,187.7749939,5.454488118135908,-1.2078598166318644,12.116836052903679,2.020114509489966,-0.8884299002344589,4.928658919214391,90.25255990458479
173.67277777777778,188.2312012,5.437229637435551,-1.214593564136404,12.089052839007506,2.0188527600379276,-0.8860487713256395,4.923754291401495,90.54348845090135
173.83944444444444,188.6069031,5.419984022476965,-1.2212945839820968,12.061262628936026,2.017592290907176,-0.8836375220767039,4.918822103891056,90.79481513837275
174.00611111111112,188.8683014,5.402751326920153,-1.2279628514931007,12.033465505333407,2.0163331072340256,-0.8811961785565199,4.913862393024571,90.98970275043247
174.17277777777778,189.0225067,5.385531604465842,-1.2345983421800426,12.005661551111727,2.015075214161245,-0.8787247671207408,4.9088751954432315,91.13157355368058
174.33944444444444,188.9918976,5.368324908855559,-1.2412010317407853,11.977850849451904,2.013818616838022,-0.8762233144125924,4.903860548088637,91.18178328267678
174.50611111111112,189.0422058,5.351131293871891,-1.247770896061044,11.950033483804827,2.012563320419777,-0.87369184736415,4.898818488203704,91.27219632911432
174.67277777777778,91.57759857,5.333950813338495,-1.2543079112150943,11.922209537892083,2.011309330067985,-0.8711303931975496,4.89374905333352,42.8793554861829
174.83944444444444,29.10400009,5.316783521120397,-1.2608120534664398,11.894379095707233,2.010056650951233,-0.8685389794251566,4.888652281327623,11.834102565030998
175.00611111111112,10.17109966,5.299629471124035,-1.2672832992685201,11.86654224151659,2.0088052882442433,-0.8659176338510286,4.883528210339515,2.4250584252164016
175.17277777777778,4.192500114,5.282488717297548,-1.2737216252654813,11.838699059860577,2.007555247127669,-0.8632663845730342,4.878376878828372,-0.5429432663719022
175.33944444444444,2.381400108,5.265361313630791,-1.280127008292756,11.810849635554337,2.0063065327896066,-0.8605852599817805,4.873198325560994,-1.4374479465113823
175.50611111111112,1.830299973,5.248247314155598,-1.2864994253779658,11.782994053689162,2.005059150424206,-0.8578742887632518,4.867992589611664,-1.7046616008472717
175.67277777777778,1.560099959,5.231146772945908,-1.2928388537415518,11.755132399633368,2.00381310523184,-0.8551334998997921,4.8627597103634725,-1.8320305443461853
175.83944444444444,1.491400003,5.2140597441178596,-1.299145270797478,11.727264759033197,2.0025684024202404,-0.8523629226701308,4.8574997275106115,-1.858942614204225
176.00611111111112,1.367300034,5.196986281830089,-1.3054186541540753,11.699391217814252,2.001325047202693,-0.8495625866522167,4.852212681057603,-1.913575335092591
176.17277777777778,1.449599981,5.1799264402837455,-1.3116589816147677,11.671511862182259,2.0000830448004407,-0.846732521721921,4.8468986113228025,-1.8650857868033879
176.33944444444444,1.45539999,5.162880273722752,-1.3178662311788472,11.643626778624352,1.998842400440046,-0.8438727580569323,4.8415575589370246,-1.854813707627249
176.50611111111112,1.308300018,5.145847836433872,-1.3240403810422388,11.615736053909984,1.997603119355514,-0.8409833261359292,4.836189564846957,-1.9210762044023937
176.67277777777778,33.81129837,5.128829182747007,-1.3301814095982785,11.587839775092293,1.9963652067878344,-0.8380642567396124,4.8307946703152815,14.367345759047408
176.83972222222224,82.69210052,5.1117960372568225,-1.336299447571501,11.559891522085145,1.9951266082352979,-0.8351106417986796,4.8253638582692755,38.88490292421264
177.0063888888889,117.1931,5.094805137135904,-1.342374114195799,11.531984388467608,1.9938914507518448,-0.8321323417483582,4.819915243252048,56.220861381693936
177.17305555555555,141.1488037,5.077828183957227,-1.3484155958504997,11.504071963764954,1.9926576775559839,-0.8291244984481139,4.814439853560081,68.28617732421321
177.33972222222224,156.6450958,5.060865232224484,-1.3544238717270556,11.476154336176023,1.9914252939157147,-0.8260871439021378,4.808937731733567,76.11846200352178
177.5063888888889,167.3052979,5.043916336485256,-1.3603989212184011,11.448231594188913,1.9901943051049518,-0.8230203104240088,4.803408920633912,81.53042200317118
177.67305555555555,174.0892029,5.026981551331104,-1.3663407239198353,11.420303826582042,1.9889647164055673,-0.8199240306361191,4.797853463447254,85.0001108386659
177.83972222222224,178.5211029,5.010060931397729,-1.3722492596298013,11.39237112242526,1.9877365331056684,-0.8167983374726591,4.792271403683996,87.29076468575344
178.0063888888889,181.5348969,4.993154531365233,-1.3781245083508198,11.364433571081285,1.9865097605006388,-0.8136432641796327,4.78666278518091,88.87031208149858
178.17305555555555,183.3500977,4.976262405958112,-1.3839664502903561,11.336491262206579,1.985284403893055,-0.8104588443165697,4.781027652102679,89.84800109458305
178.33972222222224,184.9199982,4.959384609945568,-1.3897750658616594,11.308544285752795,1.9840604685913816,-0.8072451117586485,4.775366048941412,90.70318996770327
178.5063888888889,185.7306976,4.942521198141546,-1.3955503356846757,11.280592731967769,1.982837959912388,-0.8040021006961366,4.769678020520913,91.17647536354741
178.67305555555555,186.0834961,4.925672225405037,-1.4012922405869626,11.252636691397036,1.9816168831793137,-0.8007298456370997,4.763963611995727,91.41919682473872
178.83972222222224,186.4544983,4.908837746640089,-1.4070007616045501,11.224676254884729,1.9803972437221202,-0.7974283814087109,4.758222868852951,91.67133570240088
179.0063888888889,186.5722961,4.892017816796034,-1.4126758799829098,11.196711513574979,1.9791790468784334,-0.7940977431576624,4.752455836914529,91.79577692566552
179.17305555555555,186.7958069,4.875212490867702,-1.418317577177894,11.168742558913298,1.9779622979930458,-0.7907379663518552,4.746662562337947,91.97374216572246
179.33972222222224,186.9266052,4.858421823895438,-1.4239258348565977,11.140769482647475,1.976747002417456,-0.7873490867824438,4.740843091617355,92.1049497752848
179.5063888888889,186.9304047,4.841645870965416,-1.4295006348984742,11.112792376829306,1.97553316551044,-0.7839311405644325,4.734997471585313,92.17195742800214
179.67305555555555,90.7602005,4.824884687209705,-1.4350419593960506,11.08481133381546,1.9743207926383413,-0.7804841641381004,4.7291257494147825,43.52652118805499
179.83972222222224,28.98209953,4.80813832780649,-1.4405497906561218,11.056826446269103,1.9731098891741974,-0.7770081942709206,4.723227972619315,12.251705459907761
180.0063888888889,10.20549965,4.791406847980127,-1.446024111200673,11.028837807160928,1.9719004604988217,-0.7735032680581517,4.717304189055795,2.745621754482626
180.17305555555555,4.385200024,4.774690303001469,-1.4514649037677732,11.000845509770711,1.9706925119999852,-0.7699694229250258,4.711354446924997,-0.19764132487933836
180.33972222222224,2.487900019,4.757988748187847,-1.4568721513127088,10.972849647688403,1.9694860490727208,-0.7664066966278602,4.705378794773302,-1.152630012411947
180.5063888888889,1.79369998,4.741302238903395,-1.4622458370089966,10.944850314815787,1.9682810771199222,-0.762815127255108,4.699377281494952,-1.4975514895547641
180.67305555555555,1.618000031,4.724630830559065,-1.4675859442492243,10.916847605367355,1.9670776015514118,-0.759194753229494,4.693349956332318,-1.5793127821235424
180.83972222222224,1.423499942,4.707974578612886,-1.4728924566464405,10.888841613872213,1.9658756277838305,-0.7555456133098646,4.687296868877525,-1.6707438610017955
181.0063888888889,1.506000042,4.691333538570135,-1.4781653580347847,10.860832435175055,1.964675161243137,-0.7518677465901817,4.681218069076456,-1.6213028796855322
181.17305555555555,1.272600055,4.674707765983364,-1.483404632470883,10.83282016443761,1.9634762073603866,-0.7481611925049707,4.675113607225744,-1.7326961733633695
181.33972222222224,1.340000033,4.658097316452721,-1.4886102642348211,10.804804897140261,1.9622787715757437,-0.7444259908273776,4.6689835339788655,-1.6909408242684252
181.5063888888889,1.348399997,4.641502245626061,-1.4937822378311703,10.776786729083291,1.9610828593361778,-0.7406621816724772,4.6628279003448325,-1.679226470696281
181.67305555555555,32.64799881,4.624922609199042,-1.4989205379900747,10.74876575638816,1.9598884760967674,-0.736869805498028,4.656646757691563,14.298301430196963
181.83972222222224,81.0358963,4.6083584629153655,-1.5040251496684949,10.720742075499226,1.9586956273195901,-0.7330489031068628,4.6504401577460435,39.01960915779099
182.0063888888889,114.8524017,4.5918098625669,-1.5090960580512034,10.692715783185005,1.9575043184744865,-0.7291995156478319,4.644208152596805,56.327125716565924
182.17305555555555,139.3200989,4.575276863993863,-1.5141332485519712,10.664686976539697,1.956314555038948,-0.7253216846174646,4.63795079469536,68.87686936077799
182.33972222222224,174.5939941,4.558759523084954,-1.5191367068147503,10.636655752984659,1.9551263424982708,-0.7214154518615803,4.631668136858122,86.96892414617213
182.5063888888889,165.0946045,4.542257895777521,-1.524106418714747,10.60862221026979,1.953939686345055,-0.7174808595773974,4.625360232267507,82.16852737381261
182.67305555555555,172.0110016,4.525772038057798,-1.5290423703595968,10.580586446475191,1.9527545920801495,-0.7135179503142215,4.61902713447452,85.7687034721196
182.83972222222224,176.5046997,4.509302005960923,-1.5339445480906848,10.552548560012532,1.9515710652114575,-0.7095267669761824,4.6126688973990975,88.1317625373806
183.0063888888889,179.3762054,4.492847855571252,-1.5388129384841651,10.52450864962667,1.9503891112554645,-0.7055073528227893,4.606285575333718,89.66588079024724
183.17305555555555,181.2928925,4.476409643022405,-1.5436475283523432,10.496466814397154,1.9492087357356125,-0.7014597514719214,4.599877222943146,90.71192818672073
183.33972222222224,182.4839935,4.459987424497469,-1.5484483047447304,10.468423153739668,1.9480299441835782,-0.6973840069004684,4.593443895267625,91.38668869390128
183.5063888888889,183.2727051,4.443581256229222,-1.5532152549494134,10.440377767407856,1.9468527421392046,-0.693280163445873,4.586985647724282,91.85549578201436
183.67305555555555,183.7819061,4.427191194500151,-1.5579483664942364,10.412330755494537,1.9456771351493185,-0.6891482658096508,4.580502536108288,92.18112895782963
183.83972222222224,186.0187988,4.410817295642809,-1.5626476271481362,10.384282218433754,1.9445031287698984,-0.6849883590563799,4.573994616596177,93.39557176194582
184.0063888888889,184.2998047,4.39445961603978,-1.567313024922293,10.356232257001853,1.943330728563477,-0.6808004886183525,4.567461945745307,92.57577335636917
184.17333333333335,184.4929962,4.378090990067927,-1.5719522389945109,10.328134219130364,1.942157990135933,-0.6765776507033208,4.560893630975187,92.73957429041378
184.34,184.5561066,4.361765945590162,-1.5765498195323708,10.300081710712695,1.9409888216978413,-0.672333944250699,4.5543115876463816,92.83636187909029
184.50666666666666,187.6683044,4.345457289911215,-1.5811135026726042,10.272028082495034,1.9398212761796843,-0.668062412702342,4.54770496506171,94.50501928256391
184.67333333333335,92.76439667,4.3291650796158985,-1.5856432774092841,10.243973436641081,1.9386553591770035,-0.6637631029737827,4.54107382132779,45.61678854973302
184.84,109.4447021,4.31288937133996,-1.590139132985331,10.215917875665252,1.9374910762930195,-0.6594360623563009,4.53441821494234,54.261830681464396
185.00666666666666,10.21759987,4.296630221770292,-1.594601058894015,10.1878615024346,1.9363284331391037,-0.655081338518674,4.527738204796881,3.057833344228103
185.17333333333335,4.279300213,4.2803876876449625,-1.599029044880334,10.159804420170259,1.9351674353345718,-0.6506989795089151,4.521033850178059,-0.0005619537746998575
185.34,2.630500078,4.264161825753584,-1.603423080942334,10.131746732449503,1.9340080885075424,-0.6462890337557254,4.51430521077081,-0.8447026449689088
185.50666666666666,1.864199996,4.247952692937265,-1.6077831573325634,10.103688543207092,1.932850398293536,-0.6418515500715603,4.507552346658633,-1.2332835997249547
185.67333333333335,1.645699978,4.231760346088925,-1.6121092645595212,10.075629956737371,1.9316943703367664,-0.6373865776535284,4.500775318327062,-1.3387523449882388
185.84,1.50940001,4.215584842153362,-1.616401393389002,10.047571077695725,1.9305400102894597,-0.6328941660860634,4.493974186664983,-1.4017760925595135
186.00666666666666,1.450700045,4.199426238127503,-1.6206595348457773,10.019512011100783,1.9293873238127432,-0.6283743653418419,4.487149012967328,-1.4246627202337114
186.17333333333335,1.376000047,4.183284591060466,-1.6248836802147393,9.99145286233567,1.9282363165749654,-0.623827225785726,4.480299858935657,-1.4558819994879633
186.34,1.350900054,4.167159958053845,-1.6290738210427493,9.96339373715044,1.9270869942536395,-0.6192527981747951,4.473426786682074,-1.4614077685395732
186.50666666666666,1.419700027,4.151052396261745,-1.6332299491398912,9.935334741663382,1.9259393625342225,-0.6146511336616836,4.466529858730128,-1.4181922974292036
186.67333333333335,32.76119995,4.134961962891063,-1.6373520565810518,9.907275982363178,1.924793427111197,-0.6100222837954197,4.459609138017814,14.872368943025892
186.84,79.45739746,4.118888715201565,-1.641440135707568,9.879217566110697,1.9236491936861975,-0.6053663005258798,4.452664687898275,39.16436998600084
187.00666666666666,117.2361984,4.102832710506103,-1.6454941791286863,9.851159600140893,1.9225066679708567,-0.6006832362023826,4.4456965721440955,58.84680015643456
187.17333333333335,147.2465973,4.086794006170753,-1.6495141797231598,9.823102192064667,1.9213658556836812,-0.5959731435795035,4.438704854946866,74.50939282091518
187.34,174.7682037,4.070772659615011,-1.6535001306408565,9.79504544987088,1.9202267625532174,-0.5912360758161714,4.431689600922606,88.89441308141035
187.50666666666666,192.8816071,4.054768728311902,-1.657452025304373,9.766989481928176,1.9190893943156222,-0.5864720864796833,4.4246508751109275,98.39397733685395
187.67333333333335,179.2579956,4.038782269788197,-1.661369857410591,9.738934396986986,1.9179537567158138,-0.5816812295473643,4.417588742978992,91.35737121746169
187.84,184.313797,4.022813341624578,-1.6652536209324929,9.710880304181648,1.9168198555072375,-0.576863559408934,4.410503270423409,94.05734354241963
188.00666666666666,176.2059021,4.006862001455755,-1.6691033101207058,9.682827313032217,1.9156876964519205,-0.5720191308683364,4.403394523772177,89.88888972742122
188.17333333333335,183.9031982,3.990928306970658,-1.6729189195051255,9.654775533446442,1.9145572853211101,-0.5671479991460067,4.396262569788227,93.97069039010468
188.34,182.4774017,3.9750123159126414,-1.6767004438967774,9.62672507572206,1.9134286278936503,-0.5622502198822124,4.389107475669513,93.28928541253573
188.50666666666666,201.5196075,3.959114086079615,-1.6804478783894572,9.598676050548686,1.9123017299580496,-0.5573258491378354,4.381929309053935,103.3103146427914
188.67333333333335,309.2486877,3.9432336753241195,-1.6841612183614947,9.570628569009735,1.9111765973114123,-0.5523749433972547,4.374728138020079,159.7473799408023
188.84,187.8258972,3.9273711415537216,-1.687840459477508,9.542582742584951,1.9100532357590498,-0.5473975595716334,4.367504031089733,96.27926730815203
189.00666666666666,191.7807007,3.9115265427309467,-1.6914855976900878,9.514538683151981,1.908931651115661,-0.542393754999815,4.360257057231137,98.41587258897945
189.17333333333335,207.9447937,3.8956999368735294,-1.6950966292418288,9.486496502988889,1.9078118492042206,-0.5373635874519274,4.352987285860369,106.95451642584077
189.34,217.8616028,3.879891382054634,-1.6986735506670074,9.458456314776274,1.9066938358570358,-0.5323071151308372,4.345694786844909,112.22657114311336
189.50666666666666,226.0140991,3.864100936402962,-1.7022163587933221,9.430418231599246,1.9055776169152032,-0.5272243966752204,4.338379630505627,116.57882428490056
189.67333333333335,139.0372009,3.848328658102939,-1.7057250507440136,9.40238236694989,1.904463198228638,-0.5221154911616079,4.331041887618884,70.98528990617288
189.84,37.08300018,3.8325746053948446,-1.7091996239394946,9.374348834729183,1.90335058565592,-0.5169804581077229,4.323681629419563,17.46941726090184
190.00666666666666,52.83779907,3.8168388365750188,-1.712640076099472,9.34631774924951,1.9022397850650727,-0.5118193574738577,4.316298927604003,25.770126678192703
190.17333333333335,65.11830139,3.8011214099960338,-1.7160464052446986,9.318289225236766,1.9011308023328257,-0.5066322496661133,4.308893854331765,32.25300431972557
190.34,19.81739998,3.785422384066819,-1.7194186096990745,9.290263377832712,1.9000236433453654,-0.5014191955384,4.301466482229131,8.437777946650037
190.50666666666666,17.05599976,3.7697418172528545,-1.722756688091427,9.262240322597137,1.8989183139971135,-0.49618025639628427,4.294016884390511,6.996750647362149
190.67333333333335,18.89139938,3.75407976807639,-1.7260606393578177,9.234220175510597,1.8978148201922396,-0.49091549399803314,4.2865451343825125,7.9761836881378505
190.84,16.49080086,3.7384362951164745,-1.7293304627431674,9.206203052976116,1.8967131678439115,-0.48562497055819454,4.279051306246018,6.723401714651337
191.00666666666666,16.87520027,3.7228114570092483,-1.732566157803638,9.178189071822136,1.8956133628743657,-0.4803087487499038,4.271535474498635,6.938328812499749
191.17333333333335,18.65279961,3.707205312448103,-1.7357677244085146,9.15017834930472,1.8945154112149059,-0.4749668917079952,4.2639977141378065,7.888874489528515
191.34,17.74699974,3.6916179201837336,-1.738935162742255,9.122171003109722,1.8934193188061124,-0.4695994630313649,4.25643810064359,7.423280031112616
191.50666666666666,17.16889954,3.6760493390244857,-1.7420684733068486,9.094167151355819,1.8923250915979806,-0.46420652678549934,4.24885670998146,7.130302431059259
191.67333333333335,51.64749908,3.6604996278363178,-1.7451676569236678,9.066166912596303,1.8912327355496705,-0.4587881475057838,4.241253618605125,25.373397229303286
191.84,100.5018997,3.6449688455431533,-1.7482327147357868,9.038170405822093,1.890142256629494,-0.45334439020012196,4.23362890345911,51.24319638627219
192.00666666666666,137.3865967,3.62945705112695,-1.751263648210136,9.010177750464036,1.889053660814914,-0.4478753203520589,4.2259826419818864,70.80642674341601
192.17333333333335,157.4185028,3.6139643036278795,-1.7542604591397026,8.982189066395462,1.887966954093433,-0.4423810039223086,4.218314912109174,81.46569417589527
192.34027777777777,172.1907043,3.5984648887232122,-1.7572280589835385,8.954157836429964,1.8868803360271342,-0.4368522872114333,4.210612959265702,89.34972514804582
192.50694444444446,187.996994,3.5830104444040263,-1.7601565746569268,8.92617746346498,1.8857974286635684,-0.43130763563104724,4.202902492958184,97.79098261168323
192.67361111111111,199.6732941,3.5675752245723062,-1.7630509751483459,8.898201424292958,1.8847164284206688,-0.42573793836406226,4.195170795205399,104.05051705298602
192.84027777777777,204.355896,3.552159288502879,-1.7659112635781682,8.870229840583926,1.8836373413231122,-0.4201432633145785,4.187417945960803,106.6042450456242
193.00694444444446,201.7342072,3.536762695529611,-1.7687374434044285,8.84226283446365,1.8825601734052826,-0.41452367887940844,4.179644025689973,105.28080180616989
193.17361111111111,194.229599,3.521385505045717,-1.7715295184249191,8.814300528516352,1.881484930710604,-0.4088792539519934,4.171849115373202,101.36047883356001
193.34027777777777,195.5319061,3.5060277765037187,-1.7742874927797825,8.78634304578722,1.8804116192930125,-0.40321005792363795,4.164033296509663,102.11906603496375
193.50694444444446,206.5413971,3.4906895694157454,-1.7770113709538844,8.758390509785375,1.879340245215026,-0.3975161606890061,4.156196651119059,108.04361160655722
193.67361111111111,212.8173981,3.475370943353659,-1.7797011577792814,8.730443044486599,1.8782708145493967,-0.3917976326472339,4.1483392617460275,111.45465581163714
193.84027777777777,306.422699,3.4600719579491894,-1.7823568584376535,8.702500774336032,1.877203333378653,-0.3860545447058683,4.140461211463174,161.39041608069627
194.00694444444446,218.2230988,3.44479267289426,-1.7849784784627634,8.674563824251283,1.8761378077939332,-0.38028696828518593,4.132562583873052,114.47896057254663
194.17361111111111,215.384201,3.429533147940913,-1.7875660237433042,8.64663231962513,1.875074243897401,-0.3744949753189295,4.124643463113731,113.0380135836673
194.34027777777777,217.4953003,3.414293442901675,-1.7901195005250985,8.618706386328448,1.874012647800525,-0.3686786382594469,4.116703933860497,114.23669264364841
194.50694444444446,220.4216003,3.399073617649668,-1.7926389154137823,8.590786150713118,1.8729530256238545,-0.3628380300813121,4.1087440813290215,115.87184713832487
194.67361111111111,131.3119965,3.3838737321187136,-1.795124275377729,8.562871739615156,1.8718953834990901,-0.3569732242824144,4.100763991280594,68.3414916750039
194.84027777777777,,3.3686938463036142,-1.79757558775042,8.534963280357648,1.8708397275661257,-0.3510842948903634,4.092763750022614,
195.00694444444446,,3.3535340202602306,-1.7999928602331714,8.507060900753633,1.8697860639763255,-0.34517131646280097,4.084743444415452,
195.17361111111111,42.33110046,3.3383943141057237,-1.8023761008979395,8.479164729109387,1.868734398889719,-0.33923436409344143,4.07670316187288,20.865836348419133
195.34027777777777,65.23179626,3.3232747880186775,-1.8047253181901821,8.451274894227538,1.8676847384767217,-0.33327351341419176,4.0686429903676355,33.14720102198497
195.50694444444446,28.62689972,3.3081755022392745,-1.8070405209313876,8.423391525409937,1.8666370889180406,-0.3272888405984109,4.060563018434492,13.563817181215565
195.67361111111111,5.264999866,3.29309651706947,-1.8093217183221615,8.395514752461102,1.8655914564037275,-0.3212804223656214,4.052463335173076,1.056985623600431
195.84027777777777,12.71319962,3.2780378928732077,-1.8115689199449383,8.367644705691355,1.864547847134277,-0.31524833598397173,4.0443440302525255,5.060294774214668
196.00694444444446,11.3203001,3.2629996900764606,-1.813782135766993,8.339781515919913,1.863506267319946,-0.3091926592745764,4.036205193914468,4.323731318334321
196.17361111111111,7.244699955,3.247981969167556,-1.8159613761433127,8.311925314478426,1.8624667231813508,-0.3031134706147478,4.028046916977449,2.1459271921946055
196.34027777777777,7.815400124,3.232984790697339,-1.818106651819516,8.284076233214194,1.8614292209489944,-0.29701084894216434,4.019869290840154,2.4617725357112707
196.50694444444446,21.18610001,3.218008215279143,-1.8202179739349829,8.25623440449327,1.8603937668634765,-0.2908848737579244,4.011672407484877,9.658219735391873
196.67361111111111,41.49670029,3.2030523035892298,-1.8222953540257425,8.228399961204202,1.8593603671759078,-0.2847356251309068,4.003456359482723,20.59506519684139
196.84027777777777,89.77339935,3.188117116366737,-1.8243388040277946,8.200573036761268,1.8583290281470644,-0.27856318370136335,3.995221239995492,46.59308492854317
197.00694444444446,106.9919968,3.173202714414014,-1.8263483362799358,8.172753765107963,1.85729975604854,-0.27236763068462144,3.9869671427817015,55.897705121365824
197.17361111111111,131.1600037,3.1583091585966887,-1.8283239635271862,8.144942280720564,1.8562725571616214,-0.2661490478755262,3.978694162198769,68.95630388305013
197.34027777777777,145.8659058,3.1434365098439425,-1.8302656989237258,8.11713871861161,1.8552474377781762,-0.2599075176517829,3.9704023932081354,76.9290750031052
197.50694444444446,155.5254059,3.128584829148501,-1.8321735560364294,8.089343214333432,1.854224404200474,-0.25364312297801583,3.962091931378964,82.18898463725253
197.67361111111111,161.7882996,3.1137541775670137,-1.8340475488478347,8.061555903981862,1.8532034627406155,-0.24735594741061484,3.953762872891846,85.62176178312156
197.84027777777777,166.2071075,3.0989446162201055,-1.8358876917597282,8.03377692419994,1.8521846197220468,-0.24104607509996656,3.9454153145440602,88.0625835821146
198.00694444444446,169.0462036,3.0841562062925885,-1.8376939995962305,8.006006412181407,1.851167881477615,-0.23471359079691934,3.9370493537521494,89.65261824942391
198.17361111111111,174.1497955,3.069389009033591,-1.8394664876075844,7.978244505674766,1.8501532543509434,-0.2283585798552219,3.928665088557109,92.4682353143678
198.34027777777777,175.4402008,3.054643085756762,-1.8412051714731055,7.95049134298663,1.8491407446966117,-0.2219811282360058,3.9202626176292292,93.2246819008504
198.50694444444446,173.1479034,3.039918497840512,-1.842910067305044,7.922747062986068,1.848130358878837,-0.21558132251290485,3.911842040270579,92.04328259904513
198.67361111111111,179.9503937,3.0252153067280236,-1.8445811916520745,7.895011805108122,1.847122103273237,-0.20915924987524837,3.9034034564217226,95.7842354220912
198.84027777777777,181.1728973,3.010533573927569,-1.8462185615026874,7.867285709357826,1.8461159842654558,-0.2027149981329852,3.8949469666638965,96.50659289262411
199.00694444444446,170.839798,2.9958733610126185,-1.8478221942888569,7.839568916314094,1.8451120082517325,-0.19624865572126726,3.8864726722247322,90.96679436714612
199.17361111111111,174.8874054,2.9812347296220256,-1.8493921078899573,7.811861567134009,1.844110181639055,-0.18976031170429586,3.877980674982406,93.2190345142972
199.34027777777777,174.8206024,2.9666177414602206,-1.8509283206361316,7.784163803556573,1.8431105108450754,-0.18325005578038045,3.869471077470531,93.2412807844842
199.50694444444446,175.0077972,2.952022458297355,-1.852430851312194,7.756475767906904,1.8421130022984444,-0.17671797828548463,3.8609439828823735,93.4013138862952
199.67361111111111,87.01950073,2.9374489419694374,-1.8538997191615634,7.728797603100438,1.8411176624377137,-0.17016417019967545,3.852399495075103,45.6690267566618
199.84027777777777,-0.666700006,2.9228972543786167,-1.8553349438899396,7.701129452647173,1.8401244977128635,-0.16358872314982587,3.8438377185755526,-1.950736085976909
200.00694444444446,9.071200371,2.9083674574932434,-1.856736545669193,7.67347146065568,1.8391335145847747,-0.15699172941499429,3.8352587585845437,3.350943726833314
200.17388888888888,3.781300068,2.893835451966927,-1.8581067971037362,7.6457777010375905,1.8381430733626645,-0.15036223333043264,3.8266483800557616,0.4828049725256489
200.34055555555557,2.201200008,2.879349659406758,-1.8594411594347626,7.618140478248279,1.837156476515423,-0.14372239017556643,3.8180353432064122,-0.36913004421540635
200.50722222222223,1.652799964,2.8648859439600933,-1.860741962206208,7.590513850126395,1.8361720807221158,-0.13706128129342132,3.8094054427376527,-0.6601156790726354
200.67388888888888,1.552600026,2.8504443678621616,-1.8620092274959745,7.562897963220298,1.8351898924868533,-0.13037900162126714,3.8007587865949737,-0.7071989373826932
200.84055555555557,1.412400007,2.8360249934153057,-1.8632429778683752,7.535292964698987,1.8342099183247016,-0.12367564677327691,3.7920954834226803,-0.7761516128511567
201.00722222222223,1.420699954,2.821627882989139,-1.8644432363786585,7.5076990023569365,1.8332321647614758,-0.11695131304536721,3.7834156425683187,-0.7641846766153678
201.17388888888888,1.339400053,2.807253099020821,-1.8656100265770137,7.480116224618656,1.8322566383339884,-0.11020609741992193,3.7747193740878986,-0.8011176029115071
201.34055555555557,1.343199968,2.7929007040151053,-1.8667433725129534,7.452544780543164,1.8312833455904671,-0.10344009757086936,3.7660067887518034,-0.791631038149191
201.50722222222223,1.329699993,2.7785707605445413,-1.8678432987399596,7.424984819829042,1.8303122930899154,-0.09665341186941734,3.757277998049248,-0.7915975721818335
201.67388888888888,30.45149994,2.76426333124974,-1.868909830319577,7.3974364928190575,1.829343487402085,-0.08984613938911767,3.748533114193288,15.135067197287196
201.84055555555557,76.03320313,2.7499784788394024,-1.8699429928260969,7.369899950504902,1.828376935108587,-0.08301837991051664,3.7397722501276904,40.081026643889665
202.00722222222223,109.3572998,2.7357162660906393,-1.8709428123511787,7.342375344532457,1.8274126428015998,-0.07617023392760536,3.730995519530805,58.34565277519817
202.17388888888888,131.7290039,2.7214767558490536,-1.8719093155082467,7.314862827206354,1.8264506170848414,-0.06930180265232622,3.722203036822009,70.63291278581467
202.34055555555557,146.5511932,2.707260011028948,-1.8728425294374533,7.28736255149535,1.8254908645730559,-0.0624131880206682,3.71339491716678,78.7973996367345
202.50722222222223,155.4181061,2.693066094613526,-1.8737424818102744,7.259874671037326,1.8245333918921662,-0.055504492698137176,3.7045712764824694,83.70635510649664
202.67388888888888,162.0467987,2.6788950696549687,-1.8746092008342288,7.232399340144166,1.823578205679857,-0.048575820084696186,3.6957322314444103,87.39296353398252
202.84055555555557,165.9382935,2.6647469992747563,-1.8754427152580622,7.204936713807575,1.8226253125845198,-0.04162727432159219,3.6868778994906317,89.58152033409435
203.00722222222223,168.8350067,2.65062194666368,-1.8762430543763093,7.177486947703669,1.8216747192661407,-0.03465896029642046,3.678008398828702,91.22615744499298
203.17388888888888,170.6022949,2.6365199750822264,-1.877010248034753,7.150050198199206,1.820726432396357,-0.0276709836489355,3.6691238484416493,92.2520659536144
203.34055555555557,171.7888947,2.622441147860508,-1.8777443266348985,7.122626622355915,1.8197804586576098,-0.020663450777449244,3.6602243680926687,92.95981432668411
203.50722222222223,172.574295,2.6083855283986814,-1.878445321139779,7.095216377937142,1.8188368047443662,-0.013636468843921001,3.6513100783326533,93.4475864070112
203.67388888888888,173.1078949,2.5943531801669,-1.8791132630786134,7.067819623412413,1.8178954773622433,-0.006590145781015577,3.642381100505502,93.79721983094832
203.84055555555557,173.3921967,2.5803441667056912,-1.8797481845525699,7.040436517963952,1.8169564832288572,0.0004754097029300297,3.6334375567547843,94.0098753657269
204.00722222222223,173.6533966,2.5663585516259495,-1.8803501182396944,7.0130672214915935,1.816019829072141,0.007560088115730501,3.6244795700285515,94.20989534887819
204.17388888888888,173.9062042,2.5523963986093214,-1.8809190974007146,6.9857118946193575,1.8150855216331094,0.014663779177974234,3.6155072640882446,94.40536314080472
204.34055555555557,173.9786072,2.5384577714081065,-1.8814551558842627,6.958370698700476,1.8141535676634553,0.021786371814303873,3.6065207635126066,94.501453727205
204.50722222222223,174.2693939,2.5245427338457755,-1.8819583281325842,6.931043795824135,1.813223973926884,0.028927754147880735,3.597520193705887,94.71794639589275
204.67388888888888,84.56420135,2.510651349816829,-1.8824286491873288,6.903731348820987,1.8122967471985014,0.03608781349403012,3.5885056809029727,45.27600136513175
204.84055555555557,25.86580086,2.4967836832871466,-1.8828661546949528,6.876433521269246,1.8113718942653003,0.04326643635326444,3.579477352177336,12.901280654015789
205.00722222222223,8.74849987,2.4829397982941988,-1.8832708809129324,6.84915047750133,1.8104494219258132,0.05046350840489855,3.570435335446728,3.460776090083198
205.17388888888888,3.692300081,2.469119758947034,-1.8836428647153625,6.821882382609431,1.8095293369906678,0.057678914500372214,3.561379759480963,0.6759660078720647
205.34055555555557,2.168600082,2.455323629426701,-1.8839821435990753,6.794629402452477,1.8086116462821846,0.06491253865645064,3.5523107539079186,-0.1585324013676982
205.50722222222223,1.683799982,2.4415514739862125,-1.8842887556897914,6.767391703662216,1.8076963566341535,0.07216426404769472,3.5432284492206123,-0.41918073752005036
205.67388888888888,1.519199967,2.427803356950866,-1.8845627397480236,6.740169453649756,1.806783474892544,0.07943397300008948,3.5341329767849983,-0.5028844920141325
205.84055555555557,1.412199974,2.4140793427183507,-1.8848041351755525,6.712962820612254,1.805873007915295,0.08672154698420997,3.5250244688463797,-0.5547894920224337
206.00722222222223,1.344099998,2.400379495759001,-1.885012982021684,6.685771973539686,1.8049649625721909,0.09402686660755766,3.515903058536824,-0.5852077573039064
206.17388888888888,1.253999949,2.386703880615771,-1.8851893209896726,6.658597082221215,1.8040593457446668,0.10134981160687895,3.5067688798824546,-0.6278640080702123
206.34055555555557,1.32280004,2.3730525619047533,-1.8853331934430422,6.631438317252549,1.803156164326906,0.10869026084245914,3.4976220678113528,-0.5824523370092011
206.50722222222223,1.283400059,2.359425604315053,-1.8854446414126977,6.604295850042804,1.8022554252241452,0.11604809228818169,3.4884627581601086,-0.597043865289643
206.67388888888888,32.28739929,2.345823072609086,-1.885523707602979,6.577169852821151,1.8013571353543965,0.12342318302646782,3.4792910876823253,16.621676862262106
206.84055555555557,76.24340057,2.332245031622845,-1.8855704353989342,6.5500604986446245,1.8004613016476012,0.1308154092392395,3.470107194055963,41.05123252065518
207.00722222222223,109.5177002,2.318691546265839,-1.8855848688730275,6.522967961404706,1.79956793104567,0.13822464620029562,3.4609112158910444,59.569303722502056
207.17388888888888,130.3946075,2.305162681521576,-1.885567052792065,6.495892415835217,1.7986770305026791,0.1456507682679098,3.4517032927374487,71.21314313036014
207.34055555555557,144.7313995,2.291658502447456,-1.8855170326245316,6.468834037519444,1.7977886069851876,0.15309364887676358,3.4424835650936116,79.23052824125843
207.50722222222223,154.5601959,2.278179074175199,-1.8854348545474497,6.441793002897848,1.7969026674714481,0.16055316052924185,3.4332521744136546,84.74694794688676
207.67388888888888,160.5267029,2.2647244619108626,-1.8853205654540375,6.414769489275763,1.7960192189525301,0.168029174788759,3.424009263116301,88.11819871860295
207.84055555555557,164.6887054,2.2512947309349887,-1.885174212960826,6.387763674830803,1.7951382684315702,0.1755215622698434,3.414754974593297,90.48740897880148
208.00722222222223,167.3563995,2.237889946602998,-1.8849958454153963,6.360775738621392,1.794259822923745,0.1830301926309157,3.4054894532165743,92.02597496963206
208.17388888888888,169.0464935,2.2245101743451645,-1.884785511903723,6.333805860594052,1.7933838894570484,0.19055493456522377,3.396212844348873,93.02078841366229
208.34055555555557,170.1909027,2.2111554796668624,-1.8845432622582994,6.306854221592024,1.7925104750715972,0.1980956557928475,3.386925294350347,93.71200311318884
208.50722222222223,170.9575958,2.1978259281487826,-1.8842691470657407,6.279921003363306,1.7916395868198252,0.2056522230512443,3.377626950588406,94.19292312657659
208.67416666666668,171.4783936,2.184499432621534,-1.8839626812652792,6.252961546508347,1.790769786627112,0.21323713559193336,3.3683024376622903,94.53693904800627
208.84083333333334,171.8486023,2.1712204066471354,-1.8836249369019002,6.226065750196171,1.7899039760904711,0.2208250169993764,3.358982935181566,94.79691880676424
209.0075,172.1168976,2.157966721138253,-1.8832554834452324,6.199188925721739,1.7890407129319779,0.22842833844035315,3.3496530874236026,95.00003529842746
209.17416666666668,172.1690063,2.144738441978639,-1.882854374580723,6.172331258538001,1.7881800042546687,0.23604696263279035,3.340313045876547,95.08230013392259
209.34083333333334,172.2812042,2.1315356351282766,-1.8824216647891587,6.145492935045712,1.787321857173023,0.24368075126640987,3.330962963079636,95.19811324525209
209.5075,172.2693939,2.11835836662347,-1.881957409355115,6.118674142602055,1.786466278815559,0.25132956499500403,3.321602992636114,95.24447091505583
209.67416666666668,82.86380005,2.1052067025770764,-1.8814616643756965,6.091875069529849,1.7856132763224601,0.2589932634249703,3.31223328921995,45.22737057250626
209.84083333333334,25.25449944,2.0920807091787808,-1.880934486769374,6.0650959051269355,1.7847628568470184,0.2666717051068961,3.3028540085871407,12.977869100066437
210.0075,8.675200462,2.0789804526950526,-1.8803759342850763,6.038336839675182,1.783915027555121,0.2743647475252544,3.2934653075849876,3.6976088588396236
210.17416666666668,3.497800112,2.0659059994696047,-1.8797860655111118,6.011598064450322,1.7830697956249724,0.28207224708805545,3.2840673441618895,0.8030499512939769
210.34083333333334,2.078399897,2.0528574159232775,-1.8791649398846761,5.984879771731231,1.782227168248844,0.28979405911870826,3.2746602773789797,0.014331776291918953
210.5075,1.598500013,2.039834768554538,-1.8785126177010012,5.9581821548100775,1.7813871526302838,0.2975300378424923,3.2652442674180753,-0.24774780423384726
210.67416666666668,1.376999974,2.0268381239393616,-1.877829160123027,5.93150540800175,1.780549755986642,0.305280036379038,3.2558194755942456,-0.3649648923061248
210.84083333333334,1.331200004,2.0138675487316906,-1.877114629191086,5.904849726654467,1.7797149855478507,0.31304390673036586,3.2463860643653355,-0.3835825119613434
211.0075,1.266499996,2.000923109663324,-1.8763690878327535,5.878215307159401,1.7788828485568675,0.32082149977077257,3.2369441973429627,-0.41285636896163813
211.17416666666668,1.248299956,1.9880048735444262,-1.8755925998727712,5.851602346961624,1.7780533522697448,0.3286126652359467,3.2274940393035427,-0.41601952866046904
211.34083333333334,1.294399977,1.9751129072634388,-1.8747852300432273,5.825011044570105,1.7772265039549358,0.33641725171111525,3.2180357561987565,-0.3830197944654888
211.5075,1.194200039,1.9622472777873945,-1.8739470439938657,5.798441599568655,1.776402310894919,0.3442351066215963,3.2085695151682416,-0.43236108964554676
211.67416666666668,28.53380013,1.9494080521620454,-1.8730781083025758,5.771894212626666,1.7755807803838795,0.35206607621924624,3.1990954845485127,14.97222338264465
211.84083333333334,77.68969727,1.9365952975121417,-1.872178490485966,5.74536908551025,1.7747619197304578,0.35991000557348163,3.1896138338874342,42.683529058361174
212.0075,107.4567032,1.9238090810415063,-1.8712482590102089,5.718866421093221,1.7739457362558069,0.3677667385579688,3.1801247339536447,59.49048607411316
212.17416666666668,129.3786926,1.9110494700332001,-1.8702874833019658,5.692386423368366,1.7731322372937854,0.3756361178384757,3.170628356749095,71.88840203171323
212.34083333333334,143.6313934,1.8983165318499324,-1.8692962337595294,5.665929297459394,1.7723214301924306,0.3835179848629058,3.1611248755219554,79.97030022525956
212.5075,152.8661957,1.8856103339339434,-1.8682745817641648,5.639495249632052,1.7715133223120132,0.3914121798465968,3.1516144647774293,85.22689807888112
212.67416666666668,159.3117981,1.8729309438073418,-1.8672225996915706,5.613084487306255,1.7707079210267185,0.3993185417621352,3.1420973002913017,88.9129513041903
212.84083333333334,163.2575989,1.8602784290723076,-1.8661403609236404,5.586697219068256,1.769905233724174,0.4072369083257592,3.132573559122589,91.18980914662926
213.0075,165.944397,1.8476528574112407,-1.8650279398600786,5.560333654682561,1.7691052678044774,0.4151671159842263,3.1230434196247288,92.75691341207676
213.17416666666668,167.6477051,1.835054296586966,-1.8638854119307666,5.533994005104699,1.7683080306818908,0.42310899990335304,3.1135070614604285,93.76909900673398
213.34083333333334,168.8860931,1.8224828144427931,-1.862712853607774,5.50767848249336,1.7675135297838958,0.4310623939533562,3.103964665614435,94.51899941381674
213.5075,169.5939941,1.8099384789029607,-1.8615103424180868,5.481387300224008,1.7667217725511666,0.43902713069648147,3.0944164144058517,94.96914467681854
213.67416666666668,170.0442963,1.7974213579725866,-1.8602779569557262,5.455120672900899,1.7659327664378888,0.44700304137281655,3.084862491502961,95.27365828394633
213.84083333333334,170.4114075,1.7849315197379347,-1.8590157768951694,5.428878816371039,1.7651465189125095,0.45498995588821245,3.0753030819368066,95.53114949582275
214.0075,170.6154938,1.7724690323666206,-1.857723883004076,5.402661947737317,1.76436303745553,0.46298770279722046,3.0657383721138394,95.69630579607345
214.17416666666668,170.7418976,1.7600339641077536,-1.856402357156587,5.376470285372094,1.7635823295620867,0.4709961092921906,3.056168549831983,95.81739440417957
214.34083333333334,170.7729034,1.7476263832922339,-1.8550512823468313,5.350304048931299,1.7628044027412453,0.4790150011876946,3.0465938042947958,95.88430613961785
214.5075,170.902298,1.7352463583327555,-1.8536707427027692,5.324163459368281,1.7620292645144442,0.48704420290445705,3.0370143261244316,96.00694781212047
214.67416666666668,81.45839691,1.7228939577241071,-1.8522608234998654,5.298048738948079,1.7612569224179104,0.4950835374570648,3.027430307378756,45.27193161734315
214.84083333333334,24.5897007,1.71056925004339,-1.8508216111754,5.27196011126218,1.7604873840011193,0.5031328264373955,3.0178419415648428,12.995907643460889
215.0075,8.160099983,1.698272303950107,-1.8493531933427523,5.2458978012429665,1.7597206568271548,0.5111918899991876,3.008249423655122,3.6720758229324995
215.17416666666668,3.427599907,1.6860031881864472,-1.8478556588063104,5.219862035179204,1.7589567484734874,0.5192605468435365,2.9986529501034385,0.9901304965713337
215.34083333333334,2.017499924,1.6737619715773846,-1.8463290975758158,5.193853040730585,1.758195666530613,0.52733861420174,2.989052718859486,0.1955060855660631
215.5075,1.613899946,1.6615487230309522,-1.8447736008819628,5.167871046943867,1.7574374186035255,0.5354259078208472,2.979448929386204,-0.027112645108475202
215.67416666666668,1.299100041,1.6493635115383238,-1.843189261191505,5.141916284268152,1.756682012310827,0.5435222419458734,2.969841782675781,-0.19938922814924814
215.84083333333334,1.275200009,1.6372064061740712,-1.8415761722230428,5.115988984571185,1.7559294552846596,0.5516274293035288,2.96023148126579,-0.20616226698890086
216.0075,1.203799963,1.6250774760963846,-1.8399344289626822,5.090089381155451,1.7551797551721067,0.5597412810867348,2.9506182292574783,-0.24001958309681828
216.17416666666668,1.199499965,1.612976790547192,-1.8382641276802532,5.0642177087746365,1.754432919633319,0.5678636069353598,2.9410022323312783,-0.23567548289826298
216.34083333333334,1.155699968,1.6009044188523944,-1.8365653659459213,5.03837420365071,1.7536889563429037,0.5759942149204416,2.931383697765366,-0.25386739720412677
216.5077777777778,1.155400038,1.5888403808387377,-1.8348353404894309,5.012516102166906,1.7529466402588083,0.5841464826631708,2.921746797854446,-0.24726385440616933
216.67444444444445,30.44709969,1.5768248926463553,-1.833079908828041,4.9867296941207515,1.7522084493638432,0.5922930857587816,2.912123812968905,16.476507009103447
216.8411111111111,74.62039948,1.5648379269076251,-1.8312963175648336,4.960972171380083,1.7514731538383321,0.6004473852790417,2.9024989223976227,41.710922826874054
217.0077777777778,109.7685013,1.5528795532862123,-1.8294846696424893,4.935243776214914,1.7507407614131227,0.608609182834158,2.8928723399920875,61.81133388324539
217.17444444444445,131.5776062,1.5409498415307326,-1.8276450693904334,4.9095447524518985,1.7500112798332679,0.6167782783731519,2.8832442812933836,74.30618182692999
217.3411111111111,145.9499969,1.5290488614749194,-1.8257776225425673,4.883875345492406,1.7492847168583323,0.6249544701652501,2.8736149635514145,82.5600010373961
217.5077777777778,155.3986969,1.517176683037663,-1.8238824362561687,4.858235802331494,1.7485610802617535,0.6331375547791196,2.8639846057443874,88.00465820383398
217.67444444444445,161.631897,1.5053333762233905,-1.8219596191301246,4.8326263715769056,1.7478403778318414,0.6413273270643731,2.8543534285993095,91.61395151107003
217.8411111111111,165.9340973,1.4935190111221779,-1.820009281224563,4.807047303468918,1.7471226173708478,0.649523580130039,2.8447216546116567,94.12079991061859
218.0077777777778,169.6378021,1.4817336579099436,-1.8180315340797897,4.781498849899677,1.7464078066955775,0.6577261053242682,2.8350895080668868,96.28682819522113
218.17444444444445,174.8343048,1.469977386848603,-1.8160264907365535,4.75598126443376,1.7456959536371253,0.6659346922138549,2.8254572150603954,99.30957739344589
218.3411111111111,175.1871033,1.4582502682863208,-1.813994265755606,4.730494802328248,1.7449870660408744,0.6741491285618457,2.815825003519903,99.55881989766236
218.5077777777778,179.0079956,1.446552372657667,-1.8119349752385379,4.705039720553872,1.7442811517672892,0.682369200307336,2.8061931032272422,101.79634346644103
218.67444444444445,176.6403046,1.4348837704838129,-1.8098487368484655,4.679616277816091,1.7435782186908177,0.6905946915414207,2.796561745840215,100.48612614642023
218.8411111111111,179.5507965,1.4232445323726939,-1.8077356698309828,4.6542247345763705,1.7428782747005167,0.6988253844859256,2.786931164915108,102.20309390122807
219.0077777777778,178.7700958,1.4116347290192337,-1.805595895036065,4.6288653530745325,1.742181327700371,0.7070610594704296,2.7773015959303127,101.8025266664342
219.17444444444445,178.531601,1.4000544312055858,-1.8034295349395078,4.603538397350679,1.7414873856087378,0.7153014949085048,2.7676732763089706,101.71279334698023
219.3411111111111,183.3332977,1.3885037098012205,-1.8012367136656686,4.578244133268109,1.7407964563584304,0.7235464672732728,2.758046445443588,104.51813210305404
219.5077777777778,181.0128937,1.3769826357631647,-1.7990175570097153,4.552982828536045,1.740108547897329,0.7317957510747559,2.748421344719902,103.23258930099563
219.67444444444445,91.26799774,1.3654912801361387,-1.7967721924608808,4.527754752733158,1.739423668187936,0.7400491188338084,2.7387982175420635,51.68522660929456
219.8411111111111,32.25130081,1.3540297140529383,-1.7945007492259806,4.502560177331857,1.7387418252077795,0.7483063410581738,2.729177309357385,17.769901573659354
220.0077777777778,14.57750034,1.34259800873431,-1.7922033582531331,4.4773993757217525,1.73806302694876,0.7565671862151989,2.7195588676823212,7.614742461037271
220.17444444444445,10.84150028,1.3311962354894895,-1.7898801522560386,4.452272623235018,1.7373872814175808,0.7648314207070666,2.709943142128095,5.473911399161849
220.3411111111111,10.26790047,1.319824465716076,-1.7875312657390325,4.427180197171184,1.7367145966365678,0.7730988088439352,2.7003303844292006,5.152300799229383
220.5077777777778,10.76550007,1.3084827709005342,-1.7851568350214615,4.40212237682253,1.7360449806418505,0.7813691128163051,2.690720848467396,5.447449463897541
220.67444444444445,9.015800476,1.2971712226180365,-1.7827569982642397,4.377099443500313,1.735378441485652,0.7896420926683336,2.68111479030297,4.447807503459632
220.8411111111111,10.35449982,1.2858898925330386,-1.78033189549511,4.352111680561187,1.7347149872343188,0.7979175062685271,2.6715124682001106,5.2277232826155355
221.0077777777778,10.07919979,1.274638852399125,-1.777881668635641,4.327159373433891,1.7340546259698333,0.8061951092818148,2.6619141426578516,5.077441509477595
221.17444444444445,9.142499924,1.2634181740594315,-1.7754064615278446,4.302242809646708,1.7333973657888562,0.8144746551400395,2.6523200764376726,4.545456169165722
221.3411111111111,7.235599995,1.2522279294467378,-1.7729064199617044,4.27736227885518,1.7327432148031146,0.8227558950118044,2.642730534594425,3.453121047848473
221.5077777777778,11.39190006,1.2410681905837144,-1.7703816917033608,4.25251807287079,1.7320921811401808,0.8310385777727943,2.633145784507567,5.86044552359466
221.67444444444445,39.21260071,1.2299390295830452,-1.7678324265231553,4.227710485689245,1.731444272941291,0.839322449973112,2.62356609590947,21.93698190233631
221.8411111111111,83.36689758,1.218840518647708,-1.7652587762247567,4.202939813520173,1.7307994983648043,0.8476072558082541,2.6139917409213544,47.4624918362657
222.0077777777778,117.0151978,1.207772730071044,-1.7626608946745148,4.178206354816602,1.7301578655829646,0.8558927370840865,2.6044229940818426,66.9346002313543
222.17444444444445,145.1837006,1.1967357362371231,-1.760038937831562,4.153510410305808,1.7295193827838622,0.8641786331851363,2.594860132382588,83.25258814503667
222.3411111111111,160.1766968,1.1857296096208128,-1.757393063778073,4.1288522830196985,1.7288840581704172,0.8724646810405341,2.5853034353003004,91.96161329559055
222.5077777777778,168.4855957,1.1747544227879647,-1.7547234327504637,4.104232278326393,1.728251899961978,0.8807506150910782,2.5757531848328776,96.80929109980606
222.67444444444445,178.5155945,1.1638102483957002,-1.7520302071710354,4.079650703962436,1.7276229163916679,0.8890361672510898,2.566209665532246,102.65653608139395
222.8411111111111,178.0921936,1.1528971591925323,-1.7493135516797307,4.055107870064795,1.7269971157098163,0.897321066876368,2.5566731645432643,102.45488821681288
223.0077777777778,181.5606995,1.142015228018563,-1.7465736331672965,4.030604089204422,1.7263745061808469,0.9056050407242985,2.547143971637395,104.50726862916362
223.17444444444445,178.5332947,1.1311645278057458,-1.7438106208083917,4.006139676419883,1.7257550960850974,0.9138878129182232,2.5376223792519714,102.79681663674863
223.3411111111111,194.9062958,1.1203451315779738,-1.7410246860954737,3.981714949251421,1.7251388937189587,0.9221691049100045,2.528108682527913,112.33063689768714
223.50805555555556,187.4705963,1.109539158651442,-1.7382113028435637,3.957289620146448,1.7245248884390219,0.9304624330287209,2.518587343849323,108.0651595060689
223.67472222222221,193.4833069,1.0987826423128837,-1.7353800098717747,3.932945294497542,1.7239151318630386,0.938739914436438,2.509090349289639,111.59744508407255
223.8413888888889,190.6000977,1.0880576497073715,-1.7325263235777055,3.9086416229924485,1.723308608011876,0.9470150630866843,2.499602152937068,109.96987954985403
224.00805555555556,192.0648041,1.0773642542288933,-1.729650425079908,3.8843789335376946,1.7227053252443727,0.9552875893385356,2.49012306115021,110.86483396031691
224.17472222222221,281.8445129,1.066702529364468,-1.7267524979936364,3.8601575567225725,1.7221052919348223,0.9635572006747037,2.480653383194941,163.04334681834442
224.3413888888889,203.6824036,1.0560725486942832,-1.7238327284683321,3.8359778258568986,1.721508516473128,0.9718236016589419,2.4711934312873143,117.7027758575533
224.50805555555556,,1.04547438589187,-1.72089130522588,3.81184007700962,1.7209150072652732,0.9800864938912691,2.4617435206392773,
224.67472222222221,237.1941071,1.0349081147243169,-1.7179284195995903,3.787744649048224,1.720324772733044,0.9883455759625512,2.4523039695035367,137.27593924610787
224.8413888888889,77.88480377,1.0243738090525358,-1.7149442655739011,3.763691883678973,1.7197378213138208,0.9966005434084173,2.4428750992192243,44.69310903578822
225.00805555555556,26.72780037,1.0138715428313532,-1.7119390398250167,3.739682125487723,1.7191541614613435,1.0048510886615252,2.433457234261162,14.957314127844635
225.17472222222221,33.61629868,1.0034013901097616,-1.7089129417615845,3.7157157219811077,1.7185738016450007,1.0130969010032707,2.424050702286731,18.97672201139894
225.3413888888889,26.91889954,0.9929634250310517,-1.7058661735669007,3.691793023629004,1.7179967503505125,1.02133766651415,2.414655834186875,15.09079461860416
225.50805555555556,7.862999916,0.9825577218331993,-1.7027989402410841,3.667914383907483,1.717423016078999,1.0295730680217798,2.405272964136218,4.006259453699036
225.67472222222221,20.48520088,0.9721843548488085,-1.6997114496448154,3.6440801593424323,1.7168526073484938,1.0378027850511882,2.3959024296457994,11.365574681036298
225.8413888888889,27.59029961,0.9618433985054633,-1.696603912543122,3.6202907095540486,1.716285532692348,1.0460264937689656,2.3865445716157305,15.515166739022911
226.00805555555556,26.15909958,0.9515349273259339,-1.6934765426500809,3.5965463973019487,1.715721800660659,1.0542438669310772,2.3771997343902407,14.692104887265288
226.17472222222221,35.2057991,0.9412590159282814,-1.6903295566748833,3.572847588531446,1.7151614198193141,1.062454573824839,2.3678682658137893,19.97744334039496
226.3413888888889,33.26979828,0.931015739026142,-1.687163174367731,3.549194652420015,1.7146043987505584,1.0706582802136766,2.35855051728744,18.860783609641565
226.50805555555556,35.36420059,0.9208051714288619,-1.683977618567456,3.5255879614251797,1.7140507460531063,1.078854648277076,2.3492468438291363,20.09473494170632
226.67472222222221,46.64960098,0.9106273880417639,-1.6807731152491763,3.502027891332704,1.71350047034167,1.0870433365512842,2.339957604132056,26.693295031799988
226.8413888888889,91.19609833,0.9004824638662754,-1.677549893573389,3.47851482130594,1.712953580247195,1.0952239998675544,2.3306831606268354,52.71340502589874
227.00805555555556,124.9116974,0.8903704740001679,-1.6743081859355762,3.455049133935912,1.712410084417637,1.103396289289689,2.321423879545585,72.42501551150201
227.17472222222221,146.6045074,0.8802914936377757,-1.671048228016772,3.4316312152923234,1.71186999151677,1.111559852048269,2.312180130985271,85.1257494018258
227.3413888888889,149.5471039,0.8702455980701593,-1.667770258834861,3.4082614549751797,1.7113333102248083,1.1197143314745799,2.3029522889750367,86.87779137682944
227.50805555555556,165.7884064,0.8602328626852529,-1.66447452079673,3.3849402461672358,1.7108000492389221,1.1278593669341213,2.293740731543723,96.40412017212988
227.67472222222221,166.1304932,0.8502533629682318,-1.661161259751692,3.3616679856881557,1.7102702172725288,1.135994593755204,2.2845458407898533,96.63983981467803
227.8413888888889,199.9477997,0.840307174501568,-1.6578307250453608,3.3384450740484968,1.709743823055627,1.1441196431576988,2.275368002953555,116.45457631755421
228.00805555555556,171.6672058,0.8303943729652108,-1.6544831695744406,3.315271915504862,1.709220875334628,1.152234142179594,2.266207608489662,99.95010819978938
228.17472222222221,172.5796967,0.8205150341369425,-1.6511188498427147,3.2921489181165997,1.7087013828730524,1.1603377136027349,2.25706505214337,100.52030354014401
228.3413888888889,178.8977051,0.8106692338923711,-1.6477380260177488,3.269076493802491,1.7081853544505843,1.168429975873682,2.2479407330274865,104.25510053818896
228.50805555555556,182.7465973,0.8008570482053603,-1.6443409619885085,3.246055058399229,1.7076727988641964,1.1765105430256142,2.2388350547027787,106.54602004131587
228.67472222222221,183.0234985,0.7910785531480418,-1.6409279254240299,3.2230850317201134,1.707163724927081,1.1845790245957062,2.229748425258456,106.74571939761415
228.8413888888889,181.3912964,0.7813338248911101,-1.6374991878329235,3.2001668376151438,1.7066581414696635,1.1926350255420433,2.220681257397284,105.82667857522964
229.00805555555556,180.6828003,0.771622939703974,-1.6340550246238092,3.1773009040317572,1.706156057339006,1.2006781461564797,2.2116339685215323,105.44825403655818
229.17472222222221,189.9848938,0.7619459739550329,-1.6305957151668777,3.1544876630769436,1.7056574813987502,1.2087079819769242,2.202606980820576,110.93842104269953
229.3413888888889,185.1994019,0.7523030041118002,-1.6271215428560435,3.131727551079644,1.705162422530369,1.216724123695998,2.19360072136474,108.16981212979034
229.50805555555556,177.9927063,0.7426941067411494,-1.6236327951729237,3.1090210086552226,1.704670889631137,1.2247261570665338,2.1846156221957402,103.97902215108094
229.67472222222221,90.61840057,0.7331193585094677,-1.6201297637503118,3.0863684807692473,1.7041828916162718,1.232713662806185,2.1756521204263586,52.74391713100818
229.8413888888889,36.24330139,0.7235788361829663,-1.6166127444383003,3.063770416804233,1.7036984374173758,1.2406862164974743,2.1667106583372773,20.84859724803242
230.00805555555556,19.83600044,0.7140726166277354,-1.613082037370038,3.041227270625509,1.7032175359835215,1.2486433884860784,2.1577916834809647,11.226943957179447
230.17472222222221,13.19750023,0.7046007768100839,-1.6095379470290738,3.0187395006492417,1.7027401962810278,1.25658474377579,2.1488956487862656,7.336938119200911
230.3413888888889,17.70890045,0.6951633937966424,-1.6059807823180794,2.996307569911364,1.7022664272927668,1.2645098419186147,2.140023012666919,9.994755687722453
230.50805555555556,17.0345993,0.6857605447545971,-1.6024108566274018,2.973931946136596,1.7017962380192468,1.2724182369054824,2.1311742391330113,9.606813312899392
230.67472222222221,14.80700016,0.67639230695195,-1.5988284879057688,2.9516131018096687,1.701329637478222,1.2803094770493821,2.122349797907062,8.305626106645033
230.8413888888889,15.26640034,0.6670587577576157,-1.5952339987312412,2.9293515142464726,1.7008666347044454,1.2881831048671346,2.1135501645417563,8.583472263114427
231.00805555555556,13.13869953,0.657759974641726,-1.5916277163834267,2.9071476656668787,1.7004072387505826,1.2960386569583398,2.1047758205428257,7.339970844001441
231.17472222222221,15.22949982,0.6484960351758247,-1.5880099729165806,2.88500204326823,1.6999514586857962,1.3038756638755007,2.0960272534960915,8.577305963839992
231.3413888888889,11.98209953,0.6392670170328874,-1.5843811052337773,2.862915139299552,1.6994993035972743,1.3116936499980059,2.087304957196543,6.674220159407016
231.50805555555556,16.23460007,0.6300729979878259,-1.580741455161713,2.8408874511373647,1.6990507825891736,1.3194921333938838,2.0786094317844634,9.184261725380876
231.67472222222221,44.33179855,0.6209140559175381,-1.5770913695268818,2.818919481361958,1.6986059047837598,1.3272706256827906,2.069941183884729,25.73338781584364
231.8413888888889,88.63529968,0.6117902688010393,-1.573431200232272,2.7970117378343504,1.6981646793204892,1.3350286318915172,2.061300726749461,51.834495489813776
232.00833333333333,122.2171021,0.6026865965829487,-1.5697551799241385,2.775128373090036,1.6977263891441128,1.342778527533043,2.0526742507551825,71.63369567738617
232.175,142.7451935,0.5936334126383276,-1.5660759044133337,2.753342729689989,1.6972925019785359,1.3504940132811611,2.044090990675911,83.75195195975675
232.34166666666667,156.4100952,0.5846156183304458,-1.5623876328107569,2.7316188694716486,1.6968622946939522,1.3581874860883787,2.035537103299526,91.8315411149933
232.50833333333333,168.0879059,0.575633292049325,-1.55869073812122,2.70995732221987,1.6964357765002505,1.36585842305416,2.027013129946341,98.7436571006117
232.675,155.5980988,0.5666865122883031,-1.5549855988240378,2.688358623400644,1.696012956625123,1.3735062938842169,2.018519619366029,91.40933250663778
232.84166666666667,156.746994,0.5577753576440347,-1.5512725989546512,2.6668233142427207,1.6955938443138416,1.381130560714185,2.010057127913498,92.11475918371318
233.00833333333333,144.2342987,0.5488999068168852,-1.5475521281874922,2.6453519418212625,1.6951784488298975,1.3887306779234723,2.001626219736323,84.76122315757522
233.175,150.0037994,0.54006023861103,-1.5438245819195089,2.623945059141569,1.6947667794538628,1.3963060919426091,1.9932274669651164,88.19133167665319
233.34166666666667,155.5812073,0.5312564319347395,-1.5400903613543195,2.6026032252237985,1.6943588454847225,1.4038562410532924,1.9848614499161525,91.50951186123064
233.50833333333333,158.3963013,0.5224885658004812,-1.536349873586674,2.5813270051876365,1.6939546562392092,1.4113805551797782,1.97652875729864,93.19836995206182
233.675,159.7167969,0.5137567193251869,-1.5326035316885633,2.560116970338937,1.693554221052357,1.4188784556712415,1.9682299864334727,94.00528084760562
233.84166666666667,160.7088013,0.5050609717304724,-1.5288517547941347,2.5389736982550795,1.6931575492764765,1.4263493550724742,1.959965743480479,94.61833034777426
234.00833333333333,161.2118988,0.4964014023428671,-1.5250949681870445,2.5178977728727787,1.6927646502826792,1.4337926568869783,1.95173664367838,94.94261199914521
234.175,161.6152954,0.48777809059391686,-1.5213336033867186,2.4968897845745524,1.692375533459907,1.4412077553255522,1.943543311594262,95.20789808394099
234.34166666666667,161.9160004,0.47919111602051956,-1.5175680982357536,2.4759503302767927,1.6919902082146556,1.4485940350432573,1.935386381386054,95.4123779796122
234.50833333333333,162.1419983,0.47064055826499995,-1.5137988969873741,2.455080013517374,1.6916086839723885,1.4559508708609388,1.9272664970838382,95.57255130783777
234.675,78.48179626,0.46212649707545594,-1.5100264503929473,2.434279444543859,1.6912309701767336,1.4632776274740908,1.9191843128793764,46.131883307914755
234.84166666666667,23.36070061,0.4536490123058847,-1.5062512157901495,2.413549240401919,1.6908570762888706,1.4705736591368996,1.9111404934408416,13.547597794587702
235.00833333333333,7.693799973,0.4452081839163782,-1.5024736571903612,2.3928900250231173,1.6904870117885875,1.4778383093339003,1.9031357142432748,4.287871920065442
235.175,3.086999893,0.4368040919733964,-1.4986942453670566,2.3723024293138497,1.690120786174392,1.4850709104221693,1.8951706619266149,1.5680511255206515
235.34166666666667,1.752200007,0.42843681664994193,-1.494913457942725,2.351787091242609,1.6897584089625381,1.49227078324807,1.8872460346770064,0.783403818752297
235.50833333333333,1.463000059,0.42010643822571403,-1.4911317794767036,2.331344655928132,1.6893998896884155,1.4994372367343392,1.8793625426424918,0.6173160227722236
235.675,1.161000013,0.41181303708746597,-1.487349701552084,2.310975775727016,1.6890452379048555,1.506569567423938,1.871520908385773,0.44355648925179114
235.84166666666667,1.192600012,0.4035566937290156,-1.483567722862123,2.290681110320154,1.688694463184325,1.5136670589830152,1.8637218673856348,0.4672504917100912
236.00833333333333,1.072700024,0.39533748875167873,-1.4797863492958994,2.270461326799257,1.688347575117066,1.5207289816459326,1.8559661685881994,0.4011985122206572
236.175,1.022300005,0.38715550286421774,-1.4760060940234845,2.25031709975192,1.6880045833118444,1.5277545915894177,1.8482545750342712,0.3762694179950841
236.34166666666667,1.034199953,0.3790108168833406,-1.4722274775799644,2.2302491113466454,1.6876654973966456,1.5347431302225154,1.8405878645707758,0.3882221548804186
236.50833333333333,1.094799995,0.3709035117336352,-1.4684510279481013,2.210258051415372,1.6873303270175075,1.5416938233623305,1.8329668306726845,0.4290188303234674
236.675,26.65710068,0.362833668448026,-1.464677280640353,2.1903446175364047,1.6869990818396592,1.5486058802656,1.8253922834137184,15.586414536087526
236.84166666666667,69.08519745,0.35480136816779506,-1.460906778778912,2.170509515114502,1.6866717715462989,1.555478492464888,1.8178650506277099,40.74912335719111
237.00833333333333,101.4195023,0.34680669214288784,-1.4571400731739337,2.150753457459709,1.6863484058403153,1.5623108323533437,1.810385979327287,59.93583251113053
237.175,123.6517029,0.33884972173212446,-1.4533777224002882,2.131077165864537,1.686028994443151,1.5691020514025382,1.8029559374837638,73.13803830461096
237.34166666666667,137.5556946,0.33093053840332765,-1.4496202928721929,2.111481369678848,1.6857135470946887,1.5758512778908171,1.7955758162985602,81.4045567220494
237.50833333333333,146.3802032,0.3230492237336833,-1.4458683589150327,2.0919668063823993,1.6854020735541138,1.582557613911311,1.7882465331969166,86.66012476670709
237.675,152.6651001,0.3152058594097671,-1.4421225028350824,2.0725342216546165,1.685094583599636,1.5892201313294052,1.7809690358698669,90.41029252799927
237.84166666666667,156.7709045,0.3074005272280136,-1.438383314986097,2.053184369442124,1.6847910870277403,1.5958378661715584,1.7737443078839221,92.86819308190927
238.00833333333333,159.0323029,0.2996333090945793,-1.4346513938330583,2.033918012022217,1.6844915936553524,1.6024098105701388,1.766573376740566,94.23179681559287
238.175,160.6165009,0.2919042870258455,-1.4309273460118763,2.0147359200635675,1.6841961133170609,1.6089349008123142,1.7594573258218076,95.19354387845686
238.34166666666667,161.7984009,0.28421354314859393,-1.4272117863859577,1.9956388726831455,1.6839046558670359,1.6154119989596505,1.7523973127744212,95.91646818844882
238.50833333333333,162.592804,0.27656115970001416,-1.423505338098777,1.9766276574988053,1.6836172311788875,1.6218398633655802,1.7453945989921948,96.40923116868099
238.675,162.3486023,0.2689472190281652,-1.4198086326211672,1.9577030706774976,1.6833338491452507,1.6282170991381297,1.7384505991523718,96.28491410855386
238.84166666666667,163.1011963,0.26137180359208934,-1.416122309794829,1.9388659169790077,1.6830545196778686,1.6345420702112765,1.7315669691444606,96.75255471080933
239.00833333333333,163.3787994,0.2538349959619328,-1.4124470178700406,1.9201170097939062,1.6827792527080918,1.640812732653725,1.7247457727624587,96.93782719362716
239.175,163.5130005,0.24633687881931543,-1.4087834135383324,1.9014571711769632,1.6825080581862681,1.647026291829575,1.7179898245429612,97.03767112841112
239.34194444444444,163.7097015,0.23886513512880292,-1.4051260872242675,1.8828563574818733,1.682240504308341,1.6531886178901687,1.7112923907265134,97.17447412912149
239.50861111111112,163.6358948,0.23144471228236796,-1.401487884320177,1.864377308884913,1.6819774914404662,1.6592712633512963,1.704683719529636,97.15020023708882
239.67527777777778,83.90699768,0.22406322877732343,-1.3978633911047027,1.8459898486593496,1.6817185810049253,1.6652663252877145,1.6981708367221362,49.76036739822261
239.84194444444444,25.95249939,0.21672076774323834,-1.3942532982448002,1.8276948337312768,1.6814637830302197,1.6711153260786977,1.6918122399817417,15.305580103472398
240.00861111111112,8.621399879,0.20941741242215883,-1.3906583049114816,1.8094931297557992,1.6812131075640413,1.6764649021266007,1.6859613130014819,5.003519440058499
240.17527777777778,3.443099976,0.2021532453762518,-1.3870791143549257,1.7913856051074293,1.6809665631099824,1.677132352293912,1.6848007739260527,1.9280256976840886
240.34194444444444,1.822700024,0.19492831862128845,-1.3835162675540909,1.7733729047966678,1.6807240976952909,1.6717895608091022,1.6896586345814795,0.9684942981485237
240.50861111111112,1.349900007,0.18774264454585854,-1.379970092734603,1.75545538182632,1.6804855809523702,1.665908542648872,1.6950626192558684,0.6915604487338236
240.67527777777778,1.077600002,0.18059623300444194,-1.376440912183734,1.7376333781926179,1.6802508773093914,1.6600696383313553,1.7004321162874274,0.5338510939699329
240.84194444444444,1.07009995,0.17348909396465828,-1.3729290572413213,1.7199072451706379,1.6800198512126885,1.654350169295817,1.70568953312956,0.5336906319220819
241.00861111111112,0.988499999,0.16642123750728466,-1.3694348685483673,1.7022773435629366,1.679792367126371,1.6487712103070113,1.7108135239457307,0.48939308070499776
241.17527777777778,0.963400006,0.15939267382630717,-1.365958696295786,1.6847440439484003,1.6795682895315176,1.6433407262476947,1.7157958528153405,0.4786988044397735
241.34194444444444,1.001700044,0.15240341322888185,-1.3625009004741304,1.667307726931894,1.679347482926148,1.6380623160123067,1.7206326498399895,0.5057301359044983
241.50861111111112,0.873899996,0.1454534661355158,-1.3590618511224548,1.6499687833934864,1.6791298118245301,1.6329377771143156,1.7253218465347446,0.43382383228188864
241.67527777777778,25.34449959,0.1385428430799216,-1.3556419285779118,1.632727614737755,1.6789151407553176,1.6279680456745387,1.7298622358360964,15.013240475978026
241.84194444444444,68.501297,0.1316715547091576,-1.3522415237237133,1.6155846331420285,1.6787033342634952,1.6231535971781335,1.7342530713488569,40.727640226727104
242.00861111111112,99.55930328,0.12483961178376646,-1.3488610382375434,1.5985402618050764,1.6784942569073777,1.618494637215873,1.7384938765988824,59.24027637212416
242.17527777777778,121.7005997,0.1180470251775656,-1.3455008848368657,1.581594935191997,1.6782877732594734,1.613991200223225,1.7425843462957218,72.44440114027158
242.34194444444444,135.991806,0.11129380587792959,-1.342161487524672,1.564749099280531,1.6780837479059265,1.6096432040960729,1.7465242917157802,80.97361789224571
242.50861111111112,145.0252075,0.10457996498561073,-1.3388432818312073,1.5480032118024287,1.6778820454444063,1.6054504820568152,1.7503136088319975,86.37116532028358
242.67527777777778,151.3386993,0.09790551371495226,-1.3355467150550324,1.531357742484937,1.6776825304859704,1.6014128020928848,1.753952258879056,90.14863720520204
242.84194444444444,155.5460968,0.09127046339383682,-1.3322722464994514,1.514813173287125,1.6774850676524227,1.5975298792433814,1.757440256061464,92.67136222807595
243.00861111111112,158.2221985,0.0846748254637184,-1.3290203477070273,1.498369998634464,1.677289521576539,1.5938013836115148,1.7607776595415634,94.28159041135467
243.17527777777778,159.8430939,0.078118611479713,-1.3257915026886473,1.4820287256480733,1.6770957569020646,1.5902269457220595,1.7639645680820697,95.26288205727654
243.34194444444444,161.0608063,0.07160183311062518,-1.3225862081493533,1.4657898743706037,1.6769036382822158,1.5868061601718102,1.7670011163926214,96.00384947092324
243.50861111111112,161.9597931,0.06512450213895704,-1.3194049737083309,1.449653977986245,1.6767130303794018,1.5835385881652122,1.7698874725935914,96.55478645694546
243.67527777777778,162.4922028,0.05868663046092415,-1.3162483221131223,1.4336215830349706,1.6765237978649186,1.580423759287166,1.7726238364426712,96.88709243280704
243.84194444444444,162.778595,0.0522882300865497,-1.3131167894472864,1.4176932496203858,1.6763358054181172,1.577461172754976,1.7752104380812583,97.07261888934342
244.00861111111112,162.9454041,0.04592931313973203,-1.310010925332123,1.401869551611587,1.6761489177262634,1.5746502983011437,1.7776475371513831,97.18675534381356
244.17527777777778,163.1625061,0.03960989185813091,-1.306931293118115,1.3861510768343768,1.675962999483428,1.5719905767867548,1.7799354221801011,97.33084576355222
244.34194444444444,163.3383026,0.0333299785934269,-1.3038784700704389,1.3705384272572927,1.6757779153896244,1.5694814206224426,1.7820744101568062,97.45024750695414
244.50861111111112,163.3950958,0.027089585811197026,-1.3008530475425413,1.3550322191649353,1.675593530151921,1.5671222140444758,1.784064846259366,97.49858976799507
244.67527777777778,83.99019623,0.020888726090964482,-1.2978556311409208,1.3396330833228498,1.6754097084817738,1.564912313275757,1.7859071036877907,50.11867072204119
244.84194444444444,25.37989998,0.014727412126360306,-1.2948868408776244,1.324341665130345,1.6752263150959168,1.5628510466031096,1.787601583588724,15.141340808284362
245.00861111111112,8.502799988,0.00860565672500968,-1.2919473113109603,1.3091586247609797,1.6750432147149983,1.5609377143868435,1.789148715043153,5.071029963080829
245.17527777777778,3.316999912,0.002523472808697136,-1.2890376916729818,1.294084637290376,1.6748602720637231,1.5591715890144036,1.7905489551130427,1.9789569879207198
245.34194444444444,1.727300048,-0.0035191265866867383,-1.2861586459814467,1.2791203928080732,1.6746773518692115,1.5575519148083354,1.7918027889300876,1.0335239636786226
245.50861111111112,1.241099954,-0.009522128311052924,-1.2833108531379904,1.2642665965158846,1.674494318861944,1.5560779079003193,1.792910729823569,0.7468655272363227
245.67527777777778,1.014999986,-0.015485519100025158,-1.2804950070082455,1.2495239688081952,1.6743110377737904,1.5547487560657733,1.7938733194818075,0.6154683818307659
245.84194444444444,0.896099985,-0.021409285575048287,-1.2777118164845993,1.2348932453345027,1.6741273733382314,1.5535636185379216,1.7946911281385411,0.5480522481067394
246.00861111111112,0.933499992,-0.0272934142431982,-1.2749620055296533,1.220375177043257,1.6739431902897188,1.552521625791443,1.7953647547879947,0.5739701393790481
246.17555555555555,0.83859998,-0.03314759918708532,-1.2722418159431788,1.2059466175690081,1.6737580446797198,1.5516204979503136,1.795895591409126,0.5208324954482281
246.34222222222223,0.854799986,-0.038952345185164106,-1.2695610551476364,1.1916563647773082,1.6735724171803161,1.5508623046861918,1.7962825296744405,0.5340386361595181
246.5088888888889,0.845799983,-0.04471741218817549,-1.2669159376450154,1.1774811132686644,1.6733858650444104,1.5502444709747238,1.796527259114097,0.5321650037748716
246.67555555555555,25.44680023,-0.05044278624531806,-1.26430724770916,1.1634216752185238,1.6731982530043725,1.5497660096234798,1.7966304963852653,15.23862636747487
246.84222222222223,69.14730072,-0.056128453291284686,-1.2617357845666193,1.14947887798405,1.6730094457902664,1.5494259032912083,1.7965929882893246,41.364637448656005
247.0088888888889,100.5789032,-0.0617743991462163,-1.2592023622954385,1.1356535640030059,1.6728193081295455,1.5492231041514235,1.7964155121076675,60.16231227727583
247.17555555555555,122.5979996,-0.06738060951555092,-1.256707809695787,1.1219465906646853,1.6726277047466644,1.5491565335407038,1.796098875952625,73.33692958774374
247.34222222222223,136.1246948,-0.07294706999023859,-1.2542529701283607,1.1083588301478835,1.6724345003624945,1.5492250815866089,1.7956439191383802,81.43675691961022
247.5088888888889,145.3784027,-0.07847376604638079,-1.2518387013205936,1.094891169227832,1.6722395596934634,1.5494276068183621,1.7950515125685647,86.98327678165319
247.67555555555555,151.3778992,-0.0839606830454045,-1.2494658751391736,1.0815445090483646,1.6720427474512494,1.5497629357577338,1.794322559144765,90.58492081851603
247.84222222222223,155.4225006,-0.08940780623391298,-1.247135377325719,1.068319764857893,1.6718439283426156,1.550229862493129,1.7934579941921023,93.01819731486587
248.0088888888889,157.9085999,-0.09481512074371601,-1.2448481071943251,1.0552178657068931,1.6716429670679365,1.5508271482309142,1.7924587859049588,94.51983356103958
248.17555555555555,159.7189026,-0.10018261159172681,-1.2426049772914292,1.0422397541079755,1.6714397283209772,1.5515535208302214,1.791325935811733,95.61761785579662
248.34222222222223,160.8162994,-0.10551026367990168,-1.2404069130123658,1.0293863856525625,1.6712340767890037,1.5524076743148743,1.7900604792631332,96.28921040962986
248.5088888888889,161.4537048,-0.11079806179531992,-1.2382548521757633,1.0166587285851234,1.6710258771514501,1.5533882683633546,1.7886634859395456,96.6858174196618
248.67555555555555,161.960907,-0.11604599060993515,-1.2361497445539822,1.004057763334112,1.6708149940792516,1.5544939277781187,1.7871360603803845,97.00472737254006
248.84222222222223,162.4029999,-0.12125403468080087,-1.2340925513548384,0.9915844819932367,1.6706012922351783,1.5557232419294806,1.785479342540876,97.2848846041725
249.0088888888889,162.645401,-0.1264221784496833,-1.2320842446578364,0.9792398877584698,1.670384636272502,1.557074764176872,1.7836945083681321,97.44571378582502
249.17555555555555,162.730896,-0.13155040624329395,-1.2301258067984135,0.9670249943118256,1.670164890834274,1.5585470112638802,1.781782770404668,97.51279487433776
249.34222222222223,162.9951019,-0.13663870227318853,-1.2282182297014521,0.9549408251550751,1.6699419205538528,1.560138462684406,1.7797453784232997,97.68707437931072
249.5088888888889,165.3318939,-0.1416870506355732,-1.2263625141621015,0.9429884128909551,1.6697155900529594,1.5618475600219814,1.7775836200839374,99.10285436418974
249.67555555555555,83.95950317,-0.1466954353114609,-1.224559669071566,0.9311687984486443,1.6694857639420124,1.5636727062602744,1.7752988216237504,50.378506017756486
249.84222222222223,25.49069977,-0.1516638401664938,-1.222810710586809,0.9194830302538213,1.6692523068194312,1.5656122650583792,1.772892348580483,15.361586445266068
250.0088888888889,8.456000328,-0.15659224895093615,-1.2211166612437094,0.9079321633418371,1.6690150832708879,1.5676645599938939,1.7703656065478819,5.160284447563065
250.17555555555555,3.212100029,-0.16148064529958006,-1.2194785490110989,0.8965172584119387,1.6687739578686678,1.5698278737684053,1.7677200419689303,2.0215923543103855
250.34222222222223,1.7773,-0.1663290127318202,-1.2178974062855896,0.8852393808219492,1.6685287951716976,1.5721004473737858,1.7649571429696094,1.164875918447553
250.5088888888889,1.234400034,-0.1711373346514744,-1.2163742688267558,0.874099599523807,1.6682794597240176,1.5744804792139142,1.762078440234121,0.842507147384043
250.67555555555555,0.994300008,-0.1759055943467871,-1.2149101746300974,0.8630989859365232,1.6680258160549202,1.5769661241830233,1.759085507926817,0.7015512536337494
250.84222222222223,0.928200006,-0.1806337749903495,-1.2135061627387222,0.8522386127580233,1.667767728678423,1.5795554926880593,1.7559799646687866,0.6648610366558745
251.0088888888889,0.835699975,-0.1853218596392523,-1.2121632719942699,0.8415195527157653,1.6675050620924625,1.582246649614099,1.752763474570826,0.6123050885123112
251.17555555555555,0.811600029,-0.1899698312346274,-1.2108825397242546,0.8309428772549998,1.6672376807780902,1.58503761322126,1.7494377483349204,0.6007360988669598
251.34222222222223,0.739899993,-0.19457767260199077,-1.209665000368278,0.8205096551642965,1.6669654491991093,1.5879263539670836,1.746004544431135,0.5605861033598261
251.5088888888889,0.652899981,-0.19914536645098657,-1.2085116840427181,0.810220951140745,1.6666882318025489,1.590910793236286,1.7424656703688117,0.51122059374565
251.67555555555555,24.28800011,-0.20367289537545474,-1.2074236150448967,0.8000778242939872,1.666405893015774,1.5939888019535677,1.73882298407798,14.697303404905577
251.84222222222223,69.14279938,-0.20816024185321247,-1.2064018102964633,0.7900813265900385,1.6661182972481534,1.5971581990662966,1.7350783954300102,41.624271059502085
252.0088888888889,100.5738983,-0.21260738824624958,-1.2054472777290945,0.7802325012365954,1.6658253088894202,1.600416749830223,1.7312338679486172,60.50244593500566
252.17555555555555,121.8768005,-0.21701431680043726,-1.2045610146129397,0.7705323810120653,1.6655267923090322,1.6037621638587485,1.727291420759316,73.3064249585163
252.34222222222223,135.7709961,-0.22138100964557772,-1.2037440058294795,0.7609819865383239,1.6652226118564522,1.6071920928231083,1.723253130889796,81.66618453375203
252.5088888888889,144.5825043,-0.2257074487954398,-1.2029972220929788,0.7515823245020992,1.6649126318595338,1.6107041276396081,1.7191211360794594,86.97646289526904
252.67555555555555,150.7265015,-0.22999361614757952,-1.2023216181204075,0.7423343858252485,1.6645967166249969,1.614295794876862,1.7148976383731318,90.68652701791632
252.84222222222223,154.8052979,-0.23423949348328854,-1.2017181307541722,0.7332391437875951,1.6642747304363419,1.617964551909353,1.7105849089633307,93.15741839860466
253.0088888888889,157.4029999,-0.23844506246768127,-1.201187677042996,0.7242975521076332,1.6639465375550455,1.6217077799301167,1.7061852951799743,94.73948916297601
253.17555555555555,159.2015076,-0.24261030464947986,-1.2007311522811137,0.715510542982154,1.6636120022194776,1.6255227731532402,1.701701231285715,95.84213007115243
253.34222222222223,160.2823944,-0.24673520146112615,-1.2003494280115246,0.7068790250892721,1.6632709886431787,1.629406720699253,1.6971352565871043,96.51411627903973
253.5088888888889,161.0016937,-0.2508197342184779,-1.200043349999976,0.6984038815630202,1.6629233610158316,1.63335667341299,1.6924900486186731,96.96929949658895
253.67555555555555,161.5041962,-0.25486388412110905,-1.1998137361802155,0.6900859679379974,1.662568983501569,1.6373694766082283,1.6877684903949095,97.29464562934237
253.84222222222223,161.8771057,-0.2588676322519614,-1.1996613745800784,0.6819261100761556,1.662207720239471,1.6414416160649312,1.6829738244140107,97.54254619205676
254.0088888888889,162.1748047,-0.26283095957731284,-1.1995870212309807,0.6739251020763549,1.661839435341929,1.6455688048997297,1.6781100657841284,97.74568601818937
254.17555555555555,162.227005,-0.26675384694705073,-1.199591398067723,0.6660837041736215,1.6614639928945882,1.6497445924790897,1.6731833933100868,97.80155305313106
254.34222222222223,162.3430939,-0.27063627509415866,-1.1996751908265335,0.6584026406382162,1.661081256956293,1.6539535203734848,1.6682089935391011,97.89631271444352
254.5088888888889,162.4019012,-0.2744782246349686,-1.1998390469450446,0.6508825976751073,1.6606910915572812,1.6580898607218209,1.6632923223927416,97.95703743559454
254.67583333333334,81.44239807,-0.2782859825940207,-1.2000840092550797,0.6435120440670384,1.6602926997210217,1.6576938752624077,1.6628915241796356,49.220648905054816
254.8425,24.34280014,-0.2820469676397934,-1.2004088854518038,0.6363149501722168,1.659887469396197,1.6527769024838175,1.6669980363085763,14.835250920110486
255.00916666666666,7.888599873,-0.2857677440823956,-1.2008126943674229,0.6292772062026317,1.6594749960132626,1.6478019162100848,1.6711480758164405,4.9258757358324585
255.17583333333334,2.894299984,-0.28944851120832027,-1.2012940345323213,0.6223970121156808,1.6590555397420355,1.6428744923050227,1.6752365871790482,1.9190126062346033
255.3425,1.439800024,-0.29308946818848014,-1.2018514652188506,0.6156725288418903,1.6586293607249485,1.6380098912334402,1.6792488302164568,1.0447719865703295
255.50916666666666,0.994599998,-0.29669081407855025,-1.2024835082597503,0.6091018801026498,1.6581967190800493,1.6332143493829276,1.683179088777171,0.7787319786731608
255.67583333333334,0.862299979,-0.3002527478195045,-1.2031886499364992,0.6026831542974903,1.6577578748999735,1.6284919243473945,1.6870238254525525,0.7012801715025188
255.8425,0.854499996,-0.3037754682381397,-1.2039653429255552,0.5964144064492757,1.657313088254555,1.6238458860562255,1.6907802904528846,0.6988875381766335
256.00916666666666,0.852400005,-0.30725917404744685,-1.2048120083035838,0.5902936602086901,1.6568626191915201,1.6192791298118772,1.694446108571163,0.6999126937955256
256.17583333333334,0.768599987,-0.31070406384721316,-1.205727037597848,0.5843189099034217,1.656406727736932,1.6147943301686671,1.698019125305197,0.6515936169384036
256.3425,0.783399999,-0.3141103361244788,-1.206708794882008,0.5784881226330505,1.6559456738971639,1.610394008046419,1.7014973397479087,0.6627695294746943
256.50916666666666,0.760699987,-0.31747818925395954,-1.2077556189068703,0.5727992403989511,1.655479717659368,1.6060805637621565,1.7048788715565797,0.6512783966803064
256.67583333333334,26.57139969,-0.3208078214985761,-1.2088658252610105,0.5672501822638584,1.6550091189930347,1.601856295005821,1.7081619429802484,16.24897845146662
256.8425,68.47170258,-0.32409943100987704,-1.210037708553763,0.5618388465340091,1.6545341378506562,1.5977234074788647,1.7113448682224477,41.58016473469682
257.00916666666666,98.7519989,-0.3273532158286532,-1.2112695446161594,0.556563112958853,1.6540550341687559,1.5936840217284467,1.714426046609065,59.900880000417224
257.17583333333334,120.0986023,-0.3305693738852842,-1.2125595927105361,0.5514208449399678,1.6535720678701085,1.589740177832488,1.717403957907729,72.82970849223685
257.3425,133.9761047,-0.3337481030002163,-1.2139060977453036,0.5464098917448709,1.65308549886252,1.5858938388284427,1.7202771588965975,81.24797712847771
257.50916666666666,143.4412994,-0.33688960088459474,-1.2153072924849828,0.5415280907157933,1.6525955870425202,1.5821468933553664,1.723044280729674,87.00143587953637
257.67583333333334,149.3822937,-0.33999406514051067,-1.2167613997541211,0.5367732694730998,1.6521025922950292,1.5785011577774921,1.7257040268125663,90.62529679658259
257.8425,153.2095032,-0.34306169326173475,-1.2182666346250968,0.5321432481016272,1.6516067744936924,1.5749583779574916,1.7282551710298932,92.9716245202094
258.00916666666666,155.9143066,-0.34609268263402093,-1.2198212065863026,0.5276358413182607,1.6511083935045723,1.571520230776798,1.7306965562323466,94.63969773114795
258.17583333333334,157.5973969,-0.34908723053559676,-1.221423321683832,0.5232488606126384,1.6506077091840663,1.568188325466873,1.7330270929012597,95.68989848509324
258.3425,158.728302,-0.3520455341377122,-1.2230711846346358,0.5189801163592114,1.6501049813823787,1.5649642047899524,1.735245757974805,96.40619798678982
258.50916666666666,159.4963074,-0.3549677905051194,-1.224763000901141,0.5148274198909022,1.649600469943465,1.5618493461027896,1.7373515937841404,96.9030247645259
258.67583333333334,159.9770966,-0.3578541965965183,-1.2264969787274587,0.5107885855344222,1.6490944347061975,1.5588451623191217,1.7393437070932734,97.2260577819255
258.8425,160.660202,-0.3607049492649672,-1.2282713311310178,0.5068614326010834,1.64858713550645,1.5559530027884387,1.7412212682244614,97.67206323601387
259.00916666666666,160.6157074,-0.3635202452584867,-1.2300842778446448,0.5030437873276714,1.6480788321763467,1.5531741540987156,1.7429835102539777,97.67689779297734
259.17583333333334,160.6493988,-0.36630028122048763,-1.2319340472081728,0.4993334847671974,1.6475697845467887,1.5505098408121338,1.7446297282814436,97.72921340962347
259.3425,160.6920929,-0.3690452536902047,-1.2338188780035257,0.49572837062311625,1.6470602524486233,1.547961226138359,1.7461592787588875,97.78703475737855
259.50916666666666,160.7774048,-0.3717553591032825,-1.2357370212317413,0.49222630302517634,1.646550495712613,1.5455294125521555,1.7475715788730704,97.87076714544324
259.67583333333334,81.69750214,-0.3744307937921043,-1.2376867418290234,0.48882515424481476,1.6460407741712706,1.543215442357456,1.7488661059850852,49.86020651591254
259.8425,25.29400063,-0.3770717539863693,-1.2396663203215985,0.48552281234885997,1.6455313476595808,1.5410202982019467,1.7500423971172148,15.60047605322015
260.00916666666666,8.113900185,-0.3796784358135703,-1.241674054410915,0.48231718278377433,1.6450224760173053,1.5389449035461855,1.7511000484884252,5.163199132316427
260.17583333333334,3.27760005,-0.3822510352994577,-1.243708260497709,0.4792061898987936,1.6445144190879826,1.5369901230815133,1.7520387150944519,2.2254904200409165
260.3425,1.785400033,-0.384789748368485,-1.245767275133708,0.4761877783967381,1.6440074367213728,1.535156763109207,1.7528581103335388,1.3200608056229188
260.50916666666666,1.199000001,-0.3872947708442762,-1.2478494564065383,0.473259914717986,1.6435017887748176,1.5334455718771165,1.7535580056725186,0.9651919959434985
260.67583333333334,1.121799946,-0.38976629845020305,-1.2499531852538865,0.47042058835348055,1.6429977351132408,1.531857239872059,1.7541382303544226,0.9200050688724906
260.8425,0.973800004,-0.39220452680974915,-1.2520768667076723,0.46766781308817396,1.642495535610954,1.5303924000749962,1.754598671146912,0.8316640753009052
261.00916666666666,0.96329999,-0.3946096514470234,-1.2542189310677296,0.4649996281736828,1.641995450152517,1.5290516281766826,1.7549392721283512,0.826987456829368
261.17583333333334,0.942799985,-0.39698186778725564,-1.2563778350056463,0.462414099431135,1.6414977386339036,1.5278354427510585,1.7551600345167486,0.8161947599771026
261.3425,0.895200014,-0.3993213711572636,-1.2585520625972464,0.459909320282719,1.641002660963836,1.526744305396693,1.755261016530979,0.7888600158618463
261.50916666666666,0.861400008,-0.4016283567859027,-1.260740126285759,0.45748341271395365,1.640510477064284,1.5257786208356152,1.7552423332929528,0.7698996028639263
261.67583333333334,24.37560081,-0.4039030198045843,-1.2629405677774852,0.45513452816831657,1.6400214468715766,1.5249387369746892,1.755104156768464,15.10925596556846
261.8425,65.43499756,-0.40614555524767226,-1.2651519588669211,0.4528608483715766,1.6395358303385668,1.5242249449345457,1.7548467157425878,40.158404529440126
262.00916666666666,96.79720306,-0.408356158053083,-1.2673729021963345,0.45066058609016846,1.6390538874341893,1.5236374790359912,1.7544702958323874,59.305895897187845
262.17583333333334,117.5442963,-0.4105350230626712,-1.269602031949209,0.44853198582386655,1.6385758781456807,1.5231765167510607,1.7539752395403008,71.98618806505809
262.3425,132.0715027,-0.4126823450226542,-1.2718380144786101,0.4464733244333017,1.6381020624791356,1.522842178617043,1.7533619463412282,80.87663649267282
262.50944444444445,141.126297,-0.4148018191480016,-1.2740832886862248,0.44447965039022164,1.6376319220530613,1.522634287790017,1.7526295563161056,86.43034916032975
262.6761111111111,147.4167023,-0.41688658710700643,-1.27632911337094,0.44255593915692715,1.6371672818033494,1.5225535423054346,1.7517810213012641,90.29840171510601
262.84277777777777,151.5070953,-0.41894039601059063,-1.2785779862258877,0.44069719420470643,1.6367076157518459,1.5225994394139521,1.7508157920897396,92.8241759455742
263.00944444444445,154.3587036,-0.42096344022729326,-1.2808287073823248,0.43890182692773827,1.6362531839921028,1.5227718701963526,1.749734497787853,94.59395926894302
263.1761111111111,156.0843048,-0.42295591403254384,-1.2830801113669401,0.4371682833018524,1.6358042466407239,1.523070667790623,1.7485378254908248,95.6760327743584
263.34277777777777,157.383606,-0.42491801160893594,-1.2853310673746992,0.43549504415682727,1.635361063841225,1.5234956070738281,1.747226520608622,96.49766495047868
263.50944444444445,158.1820984,-0.4268499270468986,-1.2875804794881138,0.4338806253943167,1.63492389576259,1.5240464042990747,1.7458013872261053,97.01304674678188
263.6761111111111,158.7337952,-0.42875185434500374,-1.2898272868463208,0.4323235781563134,1.6344930026020752,1.5247227166883994,1.744263288515751,97.37731932835558
263.84277777777777,159.0827942,-0.4306239874105966,-1.292070463763341,0.4308224889421478,1.6340686445855717,1.52552414198487,1.7426131471862734,97.61733004054183
264.00944444444445,159.4284058,-0.4324665200600766,-1.2943090197996736,0.42937597967952046,1.6336510819686598,1.5264502179567507,1.740851945980569,97.85496675790581
264.1761111111111,159.5377045,-0.4342796460196148,-1.2965419997866419,0.4279827077474124,1.633240575038303,1.5275004218538137,1.7389807282227923,97.94759363131051
264.34277777777777,159.6885986,-0.4360635589254027,-1.2987684838092046,0.4266413659583993,1.6328373841126549,1.5286741698128716,1.7370005984124381,98.06528422053685
264.50944444444445,159.8173981,-0.43781845232421013,-1.3009875871424215,0.4253506824940012,1.6324417695435287,1.5299708162168295,1.734912722870228,98.1690247959874
264.6761111111111,83.32460022,-0.439544519673877,-1.3031984601526148,0.4241094208048608,1.6320539917174275,1.5313896529931514,1.7327183304417035,51.32437110829157
264.84277777777777,24.9340992,-0.44124195434380553,-1.3054002881545639,0.42291637946695293,1.6316743110547647,1.5329299088577386,1.7304187132517908,15.551719471479819
265.00944444444445,8.169300079,-0.44291094961534405,-1.3075922912357414,0.4217703920050532,1.6313029880137528,1.5345907484967884,1.7280152275307172,5.279344850033915
265.1761111111111,3.248300076,-0.4445516986822948,-1.309773724042321,0.4206703266777314,1.6309402830890987,1.5363712716871953,1.725509294491002,2.264247080639772
265.34277777777777,1.692399979,-0.4461643946514542,-1.3119438755329398,0.4196150862300314,1.6305864568143629,1.538270512340017,1.7229024012887086,1.311530808264847
265.50944444444445,1.234599948,-0.4477492305429962,-1.314102068700035,0.4186036076140428,1.6302417697630447,1.54028743747473,1.7201961020513594,1.0319629945364026
265.6761111111111,1.057600021,-0.44930639929096117,-1.316247660259494,0.41763486167757147,1.629906482548469,1.5424209461081793,1.7173920189887588,0.92453550950654
265.84277777777777,0.997900009,-0.4508360937437601,-1.3183800403120545,0.41670785282453415,1.6295808558268434,1.5446698680529902,1.7144918436006966,0.889023761885492
266.00944444444445,0.989199996,-0.4523385066646206,-1.3204986319763106,0.41582161864706924,1.6292651502965894,1.5470329626078483,1.7114973379853304,0.8847783323679419
266.1761111111111,0.890500009,-0.45381383073206294,-1.3226028909947924,0.41497522953066657,1.6289596267002056,1.5495089171400311,1.70841033626038,0.825259151729407
266.34277777777777,0.886399984,-0.45526225854033875,-1.3246923053158244,0.41416778823514677,1.628664545825404,1.5520963455229622,1.705232746127846,0.8237805912698781
266.50944444444445,0.873700023,-0.4566839826000262,-1.3267663946502117,0.4133984294501595,1.628380168505751,1.5547937864185053,1.7019665505929968,0.8169984081916357
266.6761111111111,25.28089905,-0.45807919533826436,-1.328824710005002,0.4126663193284731,1.6281067556223598,1.5575997013571772,1.6986138098875425,15.809146517237615
266.84277777777777,65.35479736,-0.45944808909945856,-1.330866833196568,0.41197065499765106,1.6278445681045026,1.5605124725787314,1.6951766636302739,40.43030074163345
267.00944444444445,96.48349762,-0.46079085614561066,-1.3328923763418108,0.41131066405058936,1.6275938669309156,1.5635304005527262,1.691657333309105,59.562947763467136
267.1761111111111,116.8227005,-0.46210768865685914,-1.3349009813292554,0.4106856040155372,1.6273549131311031,1.5666517010657879,1.6880581251964184,72.07082317587113
267.34277777777777,131.2572021,-0.46339877873193025,-1.3368923192730384,0.41009476180917803,1.627127967785479,1.569874501736693,1.684381433834265,80.95282208073877
267.50944444444445,139.6730042,-0.46466431838854483,-1.3388660899461127,0.4095374531690229,1.6269132920279192,1.5731968376633716,1.6806297463924669,86.13714646323245
267.6761111111111,146.4626007,-0.4659044995639672,-1.3408220211995188,0.4090130220715844,1.6267111470453748,1.5766166458052833,1.6768056482854663,90.32243091616658
267.84277777777777,150.3513947,-0.46711951411550956,-1.3427598683626973,0.4085208401316781,1.626521794080148,1.5801317573547502,1.6729118308055457,92.724557865152
268.00944444444445,153.5668945,-0.468309553820788,-1.3446794136282434,0.40806030598666754,1.6263454944304208,1.583739886820748,1.6689511020400936,94.71247319916304
268.1761111111111,155.4785004,-0.46947481037850025,-1.346580465423742,0.4076308446667416,1.6261825094510602,1.5874386154072082,1.6649264034949123,95.89819980478134
268.34277777777777,156.6306,-0.470615475408648,-1.348462857766699,0.4072319069494029,1.626033100555673,1.5912253639842475,1.6608408371270984,96.61624687819798
268.50944444444445,157.0885925,-0.4717317404531052,-1.3503264496065517,0.40686296870034133,1.6258975292162452,1.5950973456772473,1.6566977127552431,96.90667548797136
268.6761111111111,157.6654053,-0.47282379697605137,-1.3521711241538164,0.4065235302017136,1.6257760569661408,1.5990514754027652,1.6525006385295165,97.26938001047799
268.84277777777777,157.9476929,-0.47389183636449594,-1.3539967881960049,0.4062131154670129,1.6256689453991593,1.6030841789620751,1.6482537118362435,97.45008981362216
269.00944444444445,158.2454071,-0.47493604992867766,-1.3558033714006728,0.40593127154331754,1.6255764561716437,1.607190936148939,1.6439619761943485,97.63942049439322
269.1761111111111,158.5263062,-0.47595662890261714,-1.3575908256073779,0.4056775678021436,1.6254988510045663,1.6113649846097897,1.6396327173993428,97.81751782269082
269.34277777777777,158.6784058,-0.47695376444445436,-1.3593591241069998,0.40545159521809115,1.625436391682165,1.6155925820462773,1.6352802013180527,97.91546465853057
269.50944444444445,158.729599,-0.4779276476370029,-1.3611082609110519,0.40525296563704605,1.6253893400553627,1.6198260053326095,1.630952674778116,97.95039423736728
269.6761111111111,83.03240204,-0.4788784694882864,-1.362838250009077,0.40508131103250433,1.6253579580419304,1.6235316749688093,1.6271842411150514,51.38023910135731
269.84277777777777,25.40130043,-0.4798064168099163,-1.3645490409164895,0.4049362072966568,1.6253424512130716,1.6214591330529036,1.6292257693732397,15.923479281239219
270.0097222222222,8.14620018,-0.4807131356250611,-1.366242782660292,0.40481651141016983,1.6253426202703853,1.6172727815151828,1.6334124590255878,5.3077506293349535
270.1763888888889,3.208800077,-0.4815957511605369,-1.3679129254054185,0.4047214230843448,1.62535806394202,1.6130660820336222,1.6376500458504177,2.2705125166144198
270.34305555555557,1.576400042,-0.48245593324964986,-1.3695614096159954,0.40464954311669565,1.6253883685870465,1.6089331525579917,1.6418435846161012,1.2666855596114655
270.5097222222222,1.048300028,-0.483293824077041,-1.3711873599894342,0.40459971183535204,1.6254331332891652,1.6048943516525167,1.6459719149258136,0.942268138079458
270.6763888888889,0.994099975,-0.4841095657548067,-1.3727899207482128,0.40457078923859946,1.6254919571950093,1.600957782787775,1.6500261316022435,0.909392097704158
270.84305555555557,0.916000009,-0.4849033003229657,-1.3743682559025607,0.40456165525662935,1.625564439512508,1.5971281477945882,1.6540007312304277,0.861795001952112
271.0097222222222,0.746599972,-0.48567516974952873,-1.3759215494930612,0.40457120999400387,1.625650179508969,1.5934088439376402,1.657891515080298,0.7580198724683436
271.1763888888889,0.66960001,-0.48642531593123195,-1.3774490058111395,0.4045983739486757,1.6257487765094962,1.5898026403912398,1.6616949126277527,0.7110725486217085
271.34305555555557,0.684099972,-0.4871538806934943,-1.378949849599941,0.40464208821295244,1.6258598298958225,1.586311943663951,1.665407716127694,0.7203904242892468
271.5097222222222,0.698899984,-0.4878610057910695,-1.3804233262356138,0.4047013146534748,1.6259829391037273,1.582938917321481,1.6690269608859736,0.7298729656076434
271.6763888888889,23.82349968,-0.4885468329082059,-1.3818687018896507,0.40477503607323895,1.6261177036225918,1.5796855420790668,1.6725498651661168,14.950975848025593
271.84305555555557,63.57910156,-0.48921150365907806,-1.3832852636761452,0.404862256357989,1.6262637229921224,1.5765536487176868,1.675973797266558,39.39601686851956
272.0097222222222,94.85119629,-0.4898551595881102,-1.384672319778625,0.4049620006024045,1.6264205968022392,1.573544937532689,1.6792962560717892,58.62016973779194
272.1763888888889,115.5562973,-0.49047794217034735,-1.3860291995638339,0.40507331522313916,1.6265879246904653,1.5706609905946012,1.6825148587863294,71.34368421200082
272.34305555555557,130.5337982,-0.4910799928116951,-1.3873552536802582,0.405195268056868,1.6267653063403993,1.567903279959789,1.6856273327210096,80.54319678575372
272.5097222222222,140.1221008,-0.49166145284942075,-1.3886498541407728,0.4053269484419314,1.6269523414808265,1.565273173484247,1.6886315094774058,86.42770821723333
272.6763888888889,146.089798,-0.4922224635524355,-1.3899123943934035,0.40546746728853267,1.6271486298824978,1.5627719391073243,1.6915253206576712,90.08520658259575
272.84305555555557,150.3238068,-0.4927631661215681,-1.3911422893789727,0.4056159571358363,1.6273537713577677,1.5604007481765356,1.6943067945389998,92.67595812328449
273.0097222222222,153.1649933,-0.4932837016900322,-1.3923389755761741,0.4057715721961096,1.627567365758984,1.5581606780916077,1.6969740534263602,94.40978004006273
273.1763888888889,154.9848938,-0.4937842113236304,-1.3935019110356888,0.405933488388428,1.6277890129754051,1.5560527144821514,1.6995253114686588,95.5152521438433
273.34305555555557,156.1896973,-0.4942648360212676,-1.3946305754036188,0.40610090336108373,1.6280183129337003,1.5540777530347163,1.7019588728326842,96.2421373833785
273.5097222222222,157.1652069,-0.49472571671519106,-1.3957244699354059,0.4062730365050238,1.6282548655934486,1.5522366010520943,1.7042731301348029,96.82755196880863
273.6763888888889,157.7319031,-0.49516699427126376,-1.3967831174989362,0.4064491289564087,1.6284982709489186,1.5505299788057187,1.7064665630921185,97.16133748307456
273.84305555555557,158.1746979,-0.49558880948950623,-1.3978060625703992,0.4066284435913867,1.6287481290242352,1.548958520713323,1.7085377373351474,97.41855347796907
274.0097222222222,158.4635925,-0.4959913031043097,-1.3987928712206963,0.40681026501207695,1.6290040398732675,1.5475227763704342,1.7104853033761007,97.58084075437344
274.1763888888889,158.5858002,-0.4963746157847648,-1.3997431310953343,0.40699389952580467,1.6292656035786302,1.546223211459403,1.7123079956978573,97.64041815304135
274.34305555555557,158.6573944,-0.49673888813504163,-1.4006564513849793,0.407178675114896,1.6295324202479058,1.5450602085405294,1.7140046319552822,97.66858965832813
274.5097222222222,158.7386932,-0.49708426069478584,-1.4015324627923875,0.40736394140281584,1.629804090014006,1.5440340677532045,1.7155741122748076,97.70240388789695
274.6763888888889,82.99189758,-0.4974108739394083,-1.4023708174902059,0.40754906961138926,1.6300802130323389,1.543145007411382,1.7170154186532958,51.21791417775039
274.84305555555557,25.49760056,-0.49771886828034795,-1.403171189074259,0.4077334525135632,1.630360389479503,1.5423931645257127,1.718327614433293,15.944523429313334
275.0097222222222,7.900700092,-0.49800838406559933,-1.4039332725118698,0.4079165043806713,1.6306442195522324,1.54177859523306,1.7195098438714047,5.15054625365909
275.1763888888889,3.041500092,-0.49827956157992936,-1.4046567840837039,0.40809766092384514,1.630931303463981,1.541301275155606,1.7205613317723558,2.170403895039412
275.34305555555557,1.455800056,-0.4985325410452379,-1.405341461322113,0.40827637923163707,1.6312212414455325,1.5409610996827126,1.7214813832083524,1.1980794188980615
275.5097222222222,1.014700055,-0.4987674626209202,-1.4059870629446456,0.4084521377028052,1.6315136337412524,1.540757884177318,1.7222693833051868,0.9276462582481529
275.6763888888889,0.811200023,-0.49898446640417937,-1.4065933687844057,0.4086244359760469,1.631808080609142,1.5406913641142268,1.722924797104057,0.8029035429920761
275.84305555555557,0.745100021,-0.4991836924304547,-1.407160179714936,0.40879279485402664,1.6321041823180067,1.540761195147867,1.7234471694881464,0.7623800777614897
276.0097222222222,0.704999983,-0.4993652806736062,-1.407687317573155,0.40895675622594263,1.632401539145817,1.5409669531070835,1.7238361251845506,0.7377873855128877
276.1763888888889,0.602100015,-0.4995293710464477,-1.4081746250786673,0.40911588298577195,1.6326997513793202,1.5413081339242496,1.7240913688343908,0.67472870325103
276.34305555555557,0.68629998,-0.49967610340097757,-1.4086219657501242,0.4092697589481691,1.6329984193105949,1.5417841534901,1.7242126851310897,0.7262567246707212
276.5097222222222,0.635399997,-0.49980561752865427,-1.4090292238178779,0.40941798876056934,1.6332971432365806,1.5423943474421664,1.7241999390309948,0.6950392457548195
276.6763888888889,25.12989998,-0.4999180531609415,-1.4093963041361075,0.4095601978142245,1.6335955234572723,1.5431379708779627,1.724053076036582,15.68920682331394
276.84305555555557,64.85379791,-0.5000135499694753,-1.4097231320906913,0.40969603215174066,1.633893160273081,1.544014197997039,1.7237721225491232,39.99882798275902
277.0097222222222,94.50409698,-0.5000922475664762,-1.4100096535049504,0.40982515837199807,1.634189653985223,1.5450221216684648,1.7233571863019812,58.13535105664397
277.1763888888889,116.1044006,-0.5001542855050349,-1.4102558345440623,0.40994726353399247,1.6344846048915547,1.5461607529158434,1.722808456867266,71.3402589027393
277.34305555555557,129.6723938,-0.5001998032795605,-1.4104616616173842,0.4100620550582631,1.634777613286516,1.5474290203295198,1.722126206243512,79.6270957867987
277.5097222222222,139.3363953,-0.50022894032608,-1.410627141277681,0.41016926062552084,1.635068279459742,1.54882576938846,1.721310789531024,85.5234157478309
277.6763888888889,145.2588959,-0.5002418360224379,-1.4107523001194608,0.4102686280745852,1.6353562036924245,1.5503497616913091,1.72036264569354,89.12990173450714
277.8433333333333,149.7357025,-0.5002386109818442,-1.4108372925660442,0.4103600706023557,1.6356414580505336,1.5520025282912724,1.7192803878097949,91.85138978443543
278.01,152.7523956,-0.5002194153928254,-1.4108819022539256,0.41044307146827474,1.6359226929754878,1.5537771582661795,1.718068227684796,93.67961925917798
278.1766666666667,154.5722961,-0.5001843964744648,-1.4108863902704132,0.41051759732148363,1.636199986080153,1.5556748013347323,1.7167251708255737,94.77599426460199
278.3433333333333,155.6197968,-0.5001336933757692,-1.4108508623532459,0.4105834756017075,1.6364729376011455,1.55769387377264,1.715252001429651,95.40025191142304
278.51,156.4676056,-0.500067445189444,-1.410775443744344,0.41064055336545613,1.636741147759279,1.5598327025568497,1.7136495929617084,95.90256422653047
278.6766666666667,157.1757965,-0.4999857909520635,-1.410660279077006,0.4106886971728789,1.637004216758981,1.5620895238863393,1.7119189096316225,96.31971663648251
278.8433333333333,157.6604004,-0.49988886964469437,-1.4105055322608628,0.4107277929714741,1.6372617447848485,1.5644624815205614,1.7100610080491356,96.60049150566847
279.01,157.9736023,-0.49977682019286895,-1.4103113863643673,0.41075774597862935,1.6375133320021211,1.566949624917101,1.7080770390871411,96.77684817773905
279.1766666666667,157.9889069,-0.4996497814672889,-1.4100780434963642,0.41077848056178645,1.6377585785530981,1.5695489071195854,1.705968249986611,96.77162358171638
279.3433333333333,158.2718048,-0.49950789228399906,-1.4098057246850246,0.4107899401170265,1.6379970845564156,1.5722581823372146,1.7037359867756166,96.93015585267706
279.51,158.3135986,-0.49935129140464873,-1.409494669753178,0.4107920869438806,1.638228450105242,1.5750752031367707,1.7013816970737132,96.9418824836074
279.6766666666667,87.40280151,-0.4991801175370263,-1.409145137193547,0.4107849021194945,1.638452275265889,1.5779976171344685,1.6989069333973095,53.649400079884686
279.8433333333333,25.04229927,-0.49899450933517464,-1.408757404039285,0.4107683853689357,1.6386681600754234,1.5810229630026542,1.6963133571481925,15.58661747486421
280.01,8.238200188,-0.49879460539997744,-1.4083317657327918,0.41074255493283685,1.6388757045406392,1.5841486655416919,1.6936027435395866,5.331090557504403
280.1766666666667,3.262000084,-0.4985805442792426,-1.4078685359917653,0.41070744743328,1.6390745086359473,1.5873720293901596,1.690776987881735,2.2943317149193123
280.3433333333333,1.714900017,-0.49835246446831505,-1.407368046671293,0.4106631177346628,1.6392641723025692,1.590690230737607,1.6878381138675314,1.3501499751315256
280.51,1.312000036,-0.49811050441009996,-1.406830647623377,0.410609638803177,1.6394442954455108,1.5941003059178933,1.6847882849731284,1.1041000572198223
280.6766666666667,0.974399984,-0.4978548024957554,-1.4062567065522196,0.4105471015607087,1.6396144779328394,1.5975991350100311,1.6816298208556477,0.8979274130049862
280.8433333333333,0.940900028,-0.49758549706474575,-1.4056466088666535,0.410475614737162,1.6397743195938792,1.601183417060069,1.6783652221276895,0.8772460379919925
281.01,0.950200021,-0.49730272640526607,-1.4050007575274,0.4103953047168678,1.6399234202174608,1.6048496304716289,1.6749972099632928,0.8826648424920482
281.1766666666667,0.903299987,-0.49700662875471835,-1.404319572891399,0.4103063153819624,1.6400613795503673,1.6085939657386583,1.6715287933620764,0.8538135421118329
281.3433333333333,0.900900006,-0.49669734229980733,-1.4036034925497902,0.41020880795017567,1.640187797295138,1.6124122028757686,1.6679633917145074,0.8520959310907016
281.51,0.863799989,-0.49637500517709476,-1.4028529711629207,0.4101029608087312,1.640302273109376,1.6162994690219399,1.664305077196812,0.8292221601319439
281.6766666666667,23.80330086,-0.4960397554732143,-1.402068480288304,0.40998896934187545,1.6404044066028591,1.620249708054215,1.6605591051515032,14.813018373801569
281.8433333333333,64.38020325,-0.4956917312252358,-1.401250508205531,0.4098670457550595,1.6404937973371234,1.624254357743979,1.6567332369302679,39.546565239401
282.01,96.90480042,-0.4953310704210683,-1.4003995597322492,0.4097374188901126,1.640570044823102,1.6282983930393264,1.6528416966068775,59.369687870244796
282.1766666666667,117.6489029,-0.4949579109997124,-1.3995161560372398,0.40960033403781504,1.6406327485191263,1.6323447157269042,1.6489207813113484,72.01115601138594
282.3433333333333,132.4790955,-0.494572390851598,-1.3986008344439793,0.40945605274078334,1.640681507829981,1.6362339366073702,1.6451290790525919,81.04782509966051
282.51,141.8486023,-0.49417464781368814,-1.3976541481496736,0.4093048525222972,1.6407159222152186,1.638365056842498,1.6430667875879392,86.75650368262964
282.6766666666667,148.009201,-0.4937648125812437,-1.3966765590256247,0.40914693386313716,1.6407357371071045,1.6355642284494472,1.6459072457647619,90.50998430400325
282.8433333333333,152.256897,-0.49334299472393894,-1.395668226448125,0.40898223700024716,1.6407411317900031,1.6316883599473904,1.649793903632616,93.09831821432896
283.01,154.9481049,-0.4929092998670761,-1.3946292668050675,0.4088106670709152,1.6407323657134918,1.627725854872382,1.6537388765546015,94.7387992387605
283.1766666666667,156.7274017,-0.49246383358897106,-1.393559812569534,0.408632145391592,1.640709698271185,1.623788394258181,1.6576310022841891,95.82430438440845
283.3433333333333,157.9087982,-0.4920067014212197,-1.392460012545473,0.40844660970303337,1.6406733888012348,1.6199055612240973,1.6614412163783723,96.54621448889195
283.51,158.8329926,-0.49153800884887033,-1.391330032109135,0.4082540144113944,1.6406236965872187,1.6160901602226019,1.6651572329518356,97.11217199914367
283.6766666666667,159.372406,-0.4910578613107912,-1.3901700534439283,0.40805433082234577,1.6405608808598902,1.6123497409373784,1.668772020782402,97.44439583218596
283.8433333333333,159.6985016,-0.49056636419987143,-1.3889802757719445,0.40784754737220175,1.6404852007975668,1.6086897202242565,1.672280681370877,97.64737157416572
284.01,160.1018982,-0.49006362286325,-1.3877609155789559,0.40763366985245586,1.6403969155282416,1.60511447029812,1.6756793607583633,97.89823444720959
284.1766666666667,160.2384949,-0.4895497426026765,-1.3865122068344062,0.4074127216290534,1.6402962841291377,1.6016277678024078,1.6789648004558677,97.98720279850909
284.3433333333333,160.3806,-0.48902482867468144,-1.385234401207398,0.40718474385803527,1.6401835656290156,1.5982330034723788,1.6821341277856523,98.08025650286324
284.51,160.4019012,-0.4884889862907791,-1.3839277682756377,0.40694979569407963,1.6400590190091142,1.5949332898655615,1.685184748152667,98.10036609749388
284.6766666666667,86.33450317,-0.4879423206179503,-1.3825925957310958,0.40670795449519515,1.6399229032032379,1.5917315212392509,1.6881142851672248,52.94300440650528
284.8433333333333,25.24279976,-0.48738493677869066,-1.3812291895786892,0.4064593160213079,1.639775477100558,1.5886304091346966,1.6909205450664193,15.69128521318947
285.01,8.11289978,-0.48681693985127517,-1.3798378743311606,0.40620399462861023,1.6396169995450323,1.5856325048080884,1.6936014942819761,5.2449545974685305
285.1766666666667,3.263900042,-0.4862384348701543,-1.3784189931976316,0.40594212345732306,1.6394477293369312,1.5827402141017535,1.6961552445721089,2.287440099347897
285.3433333333333,1.698199987,-0.4856495268261405,-1.3769729082661173,0.4056738546138363,1.6392679252351987,1.5799558078203897,1.6985800426500077,1.3322102386117303
285.51,1.180099964,-0.4850503206666197,-1.3755000006820637,0.4053993593488243,1.6390778459562863,1.5772814292543127,1.7008742626582598,1.0159067726860296
285.6766666666667,0.99119997,-0.48444092129588334,-1.3740006708186425,0.40511882822687595,1.6388777501773457,1.5747190998541551,1.7030364005005363,0.9003971718672743
285.8433333333333,0.93870002,-0.48382143357533636,-1.372475338443436,0.40483247129276345,1.6386678965357588,1.5722707236480684,1.7050650694234493,0.8680962485337212
286.0102777777778,0.869899988,-0.4831909049298986,-1.3709218369660134,0.40454002710621617,1.6384481702574343,1.569934300623262,1.7069620398916066,0.8258368604466139
286.1769444444444,0.931400001,-0.482551538546625,-1.3693457957898199,0.4042427186965698,1.6382195614670656,1.5677192872913106,1.7087198356428206,0.8631025857610911
286.3436111111111,0.871900022,-0.48190239831765247,-1.367745130143311,0.40394033350800607,1.6379819709335481,1.5656232695498364,1.7103406723172598,0.826506301254384
286.5102777777778,0.843699992,-0.4812435889354596,-1.3661203389307262,0.40363316105980696,1.637735657149204,1.563647711251518,1.7118236030468903,0.8090094241715298
286.6769444444444,24.38100052,-0.48057521505087664,-1.364471941179131,0.4033215110773778,1.637480878571362,1.5617939714417837,1.7131677857009402,15.182818963200127
286.8436111111111,65.34269714,-0.47989738127347614,-1.3628004761641175,0.4030057136171653,1.637217893625883,1.5600633058475821,1.7143724814041839,40.203930568764264
287.0102777777778,94.38739777,-0.4792101921717382,-1.3611065035244128,0.40268611918093633,1.6369469607065787,1.5584568681536797,1.7154370532594778,57.95337921103022
287.1769444444444,117.6177979,-0.4785137522733347,-1.3593906033712218,0.40236309882455223,1.6366683381762934,1.556975711097596,1.716360965254991,72.15653220484833
287.3436111111111,132.0292969,-0.4778081660654028,-1.3576533763862337,0.4020370442554282,1.6363822843693203,1.5556207874043262,1.7171437813343144,80.9756414083492
287.5102777777778,141.2285004,-0.47709353799476517,-1.3558954439127215,0.4017083679231911,1.6360890575907638,1.5543929505734788,1.7177851646080489,86.61239636102968
287.6769444444444,147.1414032,-0.47636997246823753,-1.3541174480352103,0.4013775030987352,1.6357889161190935,1.5532929555337185,1.7182848767044685,90.24255618670603
287.8436111111111,151.3408966,-0.4756375738528327,-1.3523200516499037,0.4010449039442383,1.635482118205978,1.5523214591710144,1.7186427772409416,92.82677718322357
288.0102777777778,154.0673981,-0.47489644647611406,-1.3505039385244695,0.40071104557224135,1.6351689220785341,1.5514790207407698,1.7188588234162985,94.51151649214975
288.1769444444444,155.6282043,-0.4741466946262012,-1.3486698133465307,0.4003764240941282,1.6348495859393282,1.5507661021626884,1.718933069715968,95.48422823555059
288.3436111111111,157.0234985,-0.47338842255244806,-1.3468184017598435,0.40004155665494745,1.6345243679684573,1.5501830682121056,1.718865667724809,96.3564019044296
288.5102777777778,157.5957947,-0.4726217344652923,-1.3449504503896486,0.3997069814590639,1.6341935263236893,1.5497301866004496,1.718656866046929,96.7256410506403
288.6769444444444,158.2886047,-0.4718467345366779,-1.3430667268528613,0.3993732577795056,1.6338573191419345,1.5494076279526516,1.7183070103312175,97.16910379782375
288.8436111111111,158.6502075,-0.4710635269004513,-1.3411680197572355,0.39904096595633287,1.6335160045409118,1.5492154656817223,1.7178165434001014,97.41029202319959
289.0102777777778,158.866394,-0.4702722156522867,-1.339255138683356,0.39871070737878245,1.6331698406192046,1.549153675757845,1.717186005480564,97.562826751222
289.1769444444444,159.0379028,-0.4694729048503028,-1.33732891415428,0.3983831044536743,1.6328190854578157,1.549222136376427,1.7164160345392045,97.68833370791171
289.3436111111111,159.1557007,-0.468665698515073,-1.3353901975876221,0.3980588005574761,1.63246399712164,1.549420627519177,1.7155073667241028,97.78124765995742
289.5102777777778,159.2566071,-0.4678507006299242,-1.3334398612316332,0.3977384599717848,1.6321048336594914,1.5497488304092224,1.7144608369097605,97.86409212605363
289.6769444444444,85.46070099,-0.46702801514128467,-1.331478798084133,0.3974227678015636,1.6317418531062695,1.550206326861096,1.713277379351443,52.66012441953655
289.8436111111111,24.81550026,-0.4661977459588673,-1.3295079217930503,0.3971124298753156,1.631375313483682,1.5507925985125262,1.7119580284548377,15.497168430219567
290.0102777777778,7.92110014,-0.4653599969559412,-1.3275281665378706,0.3968081726259882,1.6310054728008545,1.5515070259463641,1.7105039196553449,5.141895767249781
290.1769444444444,3.123899937,-0.46451487196962304,-1.325540486892056,0.39651074295280986,1.63063258905636,1.5523488876928841,1.7089162904198358,2.200627433213648
290.3436111111111,1.628399968,-0.4636624748009961,-1.3235458576630423,0.39622090806105015,1.630256920237717,1.5533173591019,1.707196481373534,1.283271622301067
290.5102777777778,1.143300056,-0.46280290921556144,-1.3215452737127862,0.3959394552816634,1.629878724324696,1.5544115110906225,1.7053459375587694,0.9854125593798486
290.6769444444444,0.934099972,-0.46193627894340494,-1.3195397497532908,0.3956671918664808,1.6294982592882905,1.5556303087480114,1.7033662098285696,0.8567276724512403
290.8436111111111,0.914200008,-0.46106268767937664,-1.3175303201209498,0.39540494476219645,1.6291157830929675,1.5569726097915435,1.7012589563943914,0.8441773813450898
291.0102777777778,0.839999974,-0.46018223908343536,-1.315518038524496,0.39515356035762517,1.6287315536975009,1.558437162866744,1.6990259445282578,0.7982790105169867
291.1769444444444,0.927299976,-0.45929503678095784,-1.3135039777685407,0.3949139042066251,1.628345829055887,1.5600226056736193,1.6966690524381547,0.8515359501887286
291.3436111111111,0.871100008,-0.458401184362792,-1.3114892294512046,0.39468686072562076,1.6279588671186236,1.5617274629007931,1.694190271336454,0.816667557894702
291.5102777777778,0.851000011,-0.4575007853858093,-1.3094749036326156,0.39447333286099706,1.62757092583393,1.5635501439548225,1.6915917077130374,0.8039593086951732
291.6769444444444,20.57859993,-0.4565939433728623,-1.3074621284775019,0.3942742417317773,1.6271822631474713,1.5654889404447052,1.6888755858502373,12.927374117687544
291.8436111111111,62.72430038,-0.4556807618131842,-1.3054520498649356,0.3940905262385672,1.6267931370065227,1.567542023396852,1.6860442506161935,38.83713282567153
292.0102777777778,94.37619781,-0.454761344162689,-1.3034458309721475,0.39392314264676964,1.6264038053569438,1.5697074401414475,1.6831001705724402,58.307142938189514
292.1769444444444,116.1302032,-0.45383579384414574,-1.3014446518244214,0.3937730641361299,1.6260145261478984,1.5719831108054143,1.6800459414903826,71.69926044267082
292.3436111111111,130.6208954,-0.4529042142474058,-1.299449708812038,0.39364128031722645,1.625625557330856,1.5743668242963709,1.6768842903653411,80.62976066238762
292.5102777777778,140.1078949,-0.4519667087297794,-1.2974622141772216,0.3935287967176627,1.625237156860952,1.576856233642378,1.6736180800795262,86.48575441150551
292.6769444444444,146.0307007,-0.45102338061619207,-1.2954833954642422,0.39343663423185793,1.6248495826992093,1.5794488504108413,1.6702503149875774,90.15094421065113
292.8436111111111,150.0955048,-0.45007433319939416,-1.2935144949362503,0.39336582853746205,1.6244630928116508,1.5821420378197257,1.6667841478035759,92.67405322987813
293.0105555555556,153.0003052,-0.4491180740043408,-1.2915535161124625,0.39331736810378093,1.6240773045235901,1.5849377334326393,1.663216875614541,94.48406356433722
293.1772222222222,154.7458038,-0.44815788863070694,-1.2896082562951128,0.3932924790336989,1.623693759997113,1.5878236660303078,1.6595638539639184,95.58080810072623
293.3438888888889,156.0852051,-0.4471922938142292,-1.287676725539188,0.3932921379107297,1.6233120741216398,1.5908012555851876,1.655822892658092,96.42779098930349
293.5105555555556,156.9367981,-0.4462213927218297,-1.2857602184437709,0.39331743300011135,1.622932504899742,1.5938671352943834,1.6519978745051007,96.97446999032428
293.6772222222222,157.4136047,-0.44524528848957345,-1.283860040859566,0.39336946388041905,1.622555310344101,1.59701767310119,1.648092947587012,97.29027354698428
293.8438888888889,157.8670959,-0.44426408422296326,-1.2819775090805632,0.39344934063463666,1.6221807484806732,1.6002488756579012,1.6441126213034452,97.59168954045143
294.0105555555556,158.0153961,-0.44327788299712445,-1.280113948997907,0.39355818300365797,1.6218090773490523,1.6035561775334628,1.6400619771646419,97.70488782934159
294.1772222222222,158.2631989,-0.4422867878571921,-1.2782706952130618,0.3936971194986775,1.6214405550028288,1.6069339013684392,1.6359472086372184,97.87931182440438
294.3438888888889,158.3977966,-0.4412909018184248,-1.2764490901113583,0.39386728647450886,1.6210754395127576,1.610373549426311,1.6317773295992042,97.98377276603505
294.5105555555556,158.4134979,-0.4402903278666077,-1.2746504828958285,0.3940698271626132,1.620713988964869,1.6138562584822578,1.6275717194474801,98.01469556594911
294.6772222222222,85.28179932,-0.4392851689580244,-1.2728762285807393,0.3943058906646907,1.6203564614641057,1.6172873045432192,1.6234256183849922,52.902609103371624
294.8438888888889,25.0659008,-0.4382755276121362,-1.2711276803441234,0.39457662511985103,1.6200031137621957,1.618258669906299,1.6217475576180924,15.743288460960303
295.0105555555556,7.94080019,-0.43726147474836274,-1.2694056843706396,0.394882734873914,1.6196540964544588,1.6143681073577631,1.6249400855511544,5.172747491633276
295.1772222222222,3.132600069,-0.4362430277424316,-1.2677102244846847,0.3952241689998215,1.6193093801826857,1.6102494743102826,1.6283692860550887,2.2039291196718724
295.3438888888889,1.478399992,-0.4352201987577651,-1.266041204608039,0.3956008070925089,1.6189689181752471,1.6061956823441166,1.6317421540063777,1.181999338761007
295.5105555555556,1.090399981,-0.4341929999292482,-1.2643985334098198,0.3960125335513235,1.6186326636810093,1.6022379327919625,1.6350273945700562,0.9419017761955322
295.6772222222222,0.915799975,-0.43316144336324314,-1.2627821250816131,0.396459238355127,1.6183005699694193,1.5983870062306784,1.6382141337081602,0.8335666707382636
295.8438888888889,0.803799987,-0.43212554113755,-1.2611919000931666,0.39694081781806667,1.6179725903293365,1.5946491858214487,1.6412959948372243,0.7638729701137761
296.0105555555556,0.736800015,-0.43108530530161104,-1.2596277859308578,0.3974571753276356,1.6176486780701738,1.5910291982605156,1.644268157879832,0.7219647480532532
296.1772222222222,0.753199995,-0.4300407478764292,-1.2580897178151365,0.39800822206227804,1.617328786520395,1.5875310429070528,1.647126530133737,0.7316018565539261
296.3438888888889,0.666199982,-0.4289918808545803,-1.256577639398015,0.39859387768885435,1.6170128690280448,1.584158291041246,1.6498674470148436,0.6772932261898935
296.5105555555556,0.668200016,-0.42793871620027346,-1.255091503439958,0.3992140710394111,1.616700878960692,1.5809142138960017,1.6524875440253823,0.6780096098574119
296.6772222222222,19.0007,-0.4268812658494099,-1.25363127246445,0.3998687407656303,1.6163927697041527,1.577801845073706,1.6549836943345995,12.019096861838367
296.8438888888889,62.01950073,-0.42581954170963954,-1.252196919392028,0.40055783597274897,1.6160884946646836,1.5748240143959775,1.6573529749333897,38.63979013393458
297.0105555555556,94.81780243,-0.4247535556602351,-1.2507884281496653,0.4012813168291951,1.615788007265511,1.5719833680858155,1.6595926464452067,58.94495785176953
297.1772222222222,116.2378006,-0.4236833195523193,-1.2494057942592465,0.40203915515460786,1.6154912609491077,1.569282381804124,1.6617001400940914,72.21424636553789
297.3438888888889,130.6334076,-0.4226088452087655,-1.2480490254007859,0.40283133498325485,1.6151982091764991,1.566723369697615,1.6636730486553832,81.13927795402091
297.5105555555556,139.8410034,-0.4215301444242634,-1.2467181419522826,0.4036578531037558,1.6149088054259022,1.5643084910811056,1.6655091197706988,86.85477041995112
297.6772222222222,146.0381012,-0.42044722896540243,-1.2454131775050157,0.4045187195742107,1.6146230031948363,1.562039755612272,1.6672062507774006,90.70758197992319
297.8438888888889,149.7460938,-0.4193601105705991,-1.2441341793534741,0.4054139582122759,1.614340755996707,1.5599190274561905,1.6687624845372233,93.01967589727192
298.0105555555556,152.6840057,-0.41826880095024777,-1.242881208960723,0.40634360706022765,1.6140620173639992,1.5579480287514718,1.6701760059765267,94.85526135543961
298.1772222222222,154.4971924,-0.4171733117866552,-1.241654342396382,0.4073077188230717,1.613786740846057,1.556128342541351,1.6714451391507632,95.99432303587398
298.3438888888889,155.6723022,-0.416073654734042,-1.240453670749793,0.40830636128170905,1.6135148800086938,1.5544614152948475,1.6725683447225401,96.73810746256831
298.5105555555556,156.4994965,-0.41496984141875615,-1.2392793005159446,0.4093396176784323,1.6132463884358863,1.5529485591002614,1.6735442177715112,97.26627467832378
298.6772222222222,157.076004,-0.4138618834390364,-1.2381313539541425,0.41040758707606984,1.61298121972697,1.5515909535754564,1.6743714858784835,97.63899539394355
298.8438888888889,157.414093,-0.4127497923653678,-1.2370099694204542,0.4115103846897187,1.6127193274989993,1.5503896475401369,1.6750490074578617,97.8638006633943
299.0105555555556,157.7133026,-0.41163357974013337,-1.2359153016697428,0.412648142189476,1.6124606653846374,1.5493455604714534,1.6755757702978213,98.06436806445812
299.1772222222222,157.9781952,-0.41051325707801567,-1.234847522133255,0.41382100797722365,1.6122051870329612,1.5484594837617025,1.67595089030422,98.24351746973988
299.3438888888889,157.9709015,-0.4093888358657445,-1.2338068191649658,0.41502914743347685,1.6119528461094337,1.5477320818005058,1.6761736104183615,98.25367455265716
299.5105555555556,158.1692963,-0.40826032756224073,-1.2327933982605384,0.4162727431360568,1.6117035962944046,1.5471638928857332,1.676243299703076,98.3912656099797
299.6772222222222,85.38469696,-0.40712774359868753,-1.231807482247048,0.4175519950496728,1.611457391284498,1.5467553299702483,1.6761594525987478,53.238655373452815
299.8438888888889,24.80870056,-0.4059910953784822,-1.2308493114436119,0.41886712068664755,1.611214184791753,1.546506681258176,1.6759216883253298,15.649497064623622
300.0105555555556,7.801199913,-0.40485039427732517,-1.2299191437924053,0.4202183552377551,1.6109739305429551,1.5464181106435677,1.6755297504423425,5.0938442588649435
300.1772222222222,2.988300085,-0.40370565164318073,-1.2290172549595586,0.42160595167319714,1.6107365822805269,1.5464896580084946,1.6749835065525591,2.105872415116246
300.3438888888889,1.439399958,-0.4025568787963696,-1.2281439384071846,0.4230301808144453,1.6105020937609438,1.5467212393638177,1.6742829481580699,1.143715890797086
300.5105555555556,1.030900002,-0.40140408702962205,-1.2272995054342588,0.4244913313750146,1.6102704187562065,1.5471126468478107,1.6734281906646022,0.889480470079027
300.6772222222222,0.852500021,-0.4002472876078702,-1.2264842851869255,0.4259897099711851,1.6100415110517854,1.5476635485702332,1.6724194735333375,0.7780838568500591
300.8438888888889,0.7227,-0.39908649176875954,-1.2256986246407715,0.4275256411032523,1.6098153244483155,1.5483734883007463,1.6712571605958848,0.6968417275771657
301.0105555555556,0.718200028,-0.39792171072217464,-1.2249428885484392,0.42909946710408986,1.6095918127596511,1.5492418849925558,1.6699417405267465,0.6934191202231451
301.1775,0.654600024,-0.39675100441437827,-1.2242162758296,0.4307142670008435,1.6093705638445828,1.5502698736101208,1.6684712540790447,0.6532684591315214
301.3441666666667,0.647099972,-0.3955782798771459,-1.2235216051026871,0.43236504534839537,1.6091522677499475,1.551453199144383,1.666851336355512,0.6479674253171246
301.5108333333333,0.600300014,-0.3944016036157496,-1.2228580595030776,0.43405485227157825,1.6089365080187643,1.5527924804252808,1.6650805356122478,0.6182354696150315
301.6775,21.2901001,-0.3932209867302241,-1.2222260738070996,0.4357841003466514,1.608723238519656,1.5542866284036478,1.663159848635664,13.478590081587418
301.8441666666667,62.76860046,-0.39203644029320905,-1.221626099853677,0.4375532192672589,1.6085124131344108,1.5559344237894026,1.661090402479419,39.26649019587975
302.0108333333333,94.89330292,-0.3908479753498284,-1.2210586063109259,0.4393626556112691,1.6083039857573138,1.5577345151007091,1.6588734564139185,59.24511270205096
302.1775,116.2874985,-0.3896556029179976,-1.2205240784083498,0.4412128725723544,1.6080979102959265,1.5596854162598337,1.6565104043320193,72.55600132049594
302.3441666666667,130.4709015,-0.3884593339882585,-1.2200230176393658,0.44310434966284895,1.607894140670113,1.5617855035594785,1.6540027777807476,81.38555737223517
302.5108333333333,139.616394,-0.38725917952393196,-1.2195559414339154,0.4450375823860514,1.6076926308120418,1.5640330117505155,1.6513522498735682,87.08359452316978
302.6775,145.5457001,-0.38605515046094574,-1.2191233827987102,0.44701308187681876,1.6074933346662394,1.5664260288199199,1.648560640512559,90.78218372878072
302.8441666666667,149.467804,-0.38484725770814343,-1.2187258899285747,0.4490313745122878,1.6072962061887317,1.5689624887044409,1.6456299236730225,93.2327536646423
303.0108333333333,152.1053925,-0.3836355121470394,-1.2183640257870865,0.4510930014930077,1.6071011993477078,1.5716401606422639,1.6425622380531517,94.88452131952828
303.1775,153.845993,-0.38241992463205676,-1.2180383676566886,0.4531985183925752,1.6069082681227724,1.5744566326061655,1.6393599036393793,95.97835544452407
303.3441666666667,155.0366058,-0.38120050599043687,-1.2177495066599335,0.4553484946790598,1.6067173665050558,1.5774092837965483,1.6360254492135633,96.73002205985765
303.5108333333333,155.7176056,-0.3799772670223369,-1.2174980472517567,0.45754351320708286,1.6065284484966864,1.5804952352973944,1.6325616616959784,97.16453077011559
303.6775,156.3009949,-0.3787502185008105,-1.2172846066816891,0.4597841696800682,1.6063414681106243,1.5837112533778874,1.6289716828433611,97.53825586211582
303.8441666666667,156.6569977,-0.3775193711718057,-1.2171098144281838,0.4620710720845723,1.6061563793715217,1.5870535384997213,1.625259220243322,97.77037845631095
304.0108333333333,156.8011017,-0.37628473575432686,-1.216974311605811,0.4644048400971573,1.6059731363134742,1.5905171971796717,1.6214290754472767,97.87049539107262
304.1775,156.9113007,-0.37504632294028006,-1.2168787503439273,0.4667861044633673,1.6057916929817415,1.594094643029156,1.617488742934327,97.94940882455336
304.3441666666667,157.0343018,-0.37380414339466483,-1.2168237931389303,0.46921550634960074,1.6056120034314434,1.5977690952037817,1.613454911659105,98.03620401877228
304.5108333333333,157.0778046,-0.3725582077555174,-1.2168101121809567,0.471693696669922,1.6054340217279752,1.6014683317778329,1.6093997116781176,98.07339365979496
304.6775,86.03299713,-0.37130852658453684,-1.21683838841901,0.47422133524993637,1.6052577019366214,1.6037730449512977,1.6067423589219452,53.82581597480848
304.8441666666667,25.63400078,-0.3700550448840403,-1.2169089989008577,0.4767989091327771,1.6050829845688441,1.600298534201786,1.6098674349359023,16.201066284351164
305.0108333333333,8.078800201,-0.36879751290836893,-1.2170214010458604,0.47942637522912246,1.604909769845965,1.596109898881359,1.6137096408105709,5.263596666072478
305.1775,3.218400002,-0.3675356448833025,-1.217174889409079,0.48210359964247407,1.6047379505470052,1.5918946435346193,1.617581257559391,2.2345926608521776
305.3441666666667,1.69509995,-0.36626915500633395,-1.2173687680911778,0.48483045807851,1.6045674194600978,1.5877031667244847,1.621431672195711,1.2846883714614745
305.5108333333333,1.218400002,-0.3649977574458436,-1.217602351618735,0.48760683672704785,1.6043980693810393,1.5835498890528683,1.6252462497092104,0.9869107858355268
305.6775,1.103399992,-0.36372116634051466,-1.2178749657926422,0.4904326331116129,1.604229793113404,1.5794422851405845,1.6290173010862234,0.9145330454767354
305.8441666666667,0.957000017,-0.3624390957986474,-1.2181859485056519,0.49330775690835693,1.604062483468181,1.5753856369716808,1.632739329964681,0.8225609204111908
306.0108333333333,0.977299988,-0.3611512598973601,-1.2185346505281256,0.49623213073340533,1.603896033262802,1.5713842925859847,1.6364077739396194,0.8345000050748624
306.1775,0.900099993,-0.3598573726819403,-1.2189204362606634,0.4992056908967829,1.6037303353211438,1.5674421022597351,1.6400185683825526,0.785641661775785
306.3441666666667,0.935699999,-0.358557148165195,-1.2193426844551085,0.5022283881247185,1.6035652824732198,1.5635625995692497,1.64356796537719,0.8071122275539847
306.5108333333333,0.842999995,-0.3572503003266174,-1.219800788902886,0.5053001882496512,1.6034007675538762,1.559749087463917,1.6470524476438353,0.7485653740566066
306.6775,20.70739937,-0.3559365431118575,-1.2202941590906464,0.5084210728669314,1.603236683403875,1.5560046839711248,1.650468682836625,13.138007713491012
306.8441666666667,62.06100082,-0.3546155904318855,-1.2208222208237336,0.5115910399599625,1.6030729228676717,1.5523323488702478,1.6538134968650955,38.93498263246761
307.0108333333333,92.5542984,-0.35328715616243755,-1.2213844168165986,0.5148101044917234,1.6029093787940547,1.5487349006477482,1.6570838569403612,57.96184537023624
307.1775,115.1080017,-0.3519509541430761,-1.2219802072512107,0.5180782989650584,1.6027459440358118,1.5452150281017651,1.6602768599698585,72.0388362758279
307.3441666666667,128.3800964,-0.35060669817679724,-1.2226090703029082,0.5213956739493137,1.602582511448341,1.541775298803629,1.6633897240930529,80.32703600505154
307.5108333333333,137.7704926,-0.3492541020290272,-1.2232705026335604,0.524762298575506,1.6024189738904293,1.5384181656397198,1.6664197821411388,86.19452774369947
307.6775,143.7554932,-0.3478928794271816,-1.2239640198540958,0.5281782609997324,1.6022552242226409,1.5351459720760658,1.669364476369216,89.93784754194898
307.8441666666667,147.9971008,-0.3465227440597829,-1.224689156953481,0.5316436688339153,1.602091155307706,1.5319609565581036,1.6722213540573083,92.59374727374244
308.0108333333333,150.6564026,-0.3451434095759147,-1.2254454686975156,0.5351586495456863,1.6019266600099376,1.5288652562891878,1.6749880637306873,94.26245893718954
308.1775,152.3119049,-0.34375458958431615,-1.2262325299958574,0.5387233508272251,1.6017616311940666,1.5258609105341723,1.6776623518539608,95.30485467789859
308.3441666666667,153.9165955,-0.3423559976529251,-1.227049936238067,0.5423379409322167,1.6015959617259892,1.5229498635639396,1.6802420598880388,96.31577200744997
308.5108333333333,154.5323029,-0.34094734730796183,-1.227897303598774,0.5460026089828502,1.6014295444711852,1.5201339673029202,1.6827251216394503,96.70937493441168
308.6775,155.0904999,-0.3395283520333692,-1.2287742693130541,0.5497175652463159,1.6012622722948293,1.517414983735856,1.6851095608538027,97.06718939257885
308.8441666666667,155.4557953,-0.33809872527007734,-1.2296804919216724,0.5534830413815178,1.6010940380622345,1.5147945871049073,1.6873934890195617,97.30464939699836
309.0108333333333,155.7122955,-0.3366581804152542,-1.2306156514863917,0.5572992906558832,1.6009247346355762,1.512274365925507,1.6895751033456454,97.4742599101245
309.1777777777778,155.804306,-0.3352040017265008,-1.2315810798553248,0.5611730764023233,1.6007539697026565,1.509851879623421,1.691656059781892,97.54122929379945
309.34444444444443,155.9980927,-0.3337407413100859,-1.2325732875574218,0.5650918049372501,1.6005822042432447,1.5075366141245905,1.693627794361899,97.67185529544469
309.5111111111111,155.9868011,-0.33226570224643304,-1.2335936028419154,0.5690621983490493,1.6004090479894364,1.5053257953325982,1.6954923006462745,97.67444579161005
309.6777777777778,85.95839691,-0.3307785977506974,-1.2346417934691032,0.5730845979677084,1.6002343937952415,1.5032206859606212,1.6972481016298617,53.92283520609785
309.84444444444443,25.30080032,-0.32927914099097677,-1.2357176493689146,0.577159367386961,1.6000581345107538,1.5012224709919249,1.6988937980295828,16.018217656090243
310.0111111111111,8.046999931,-0.3277670450872314,-1.236820982685579,0.581286892511116,1.5998801629828727,1.499332258940575,1.7004280670251704,5.234621423440254
310.1777777777778,3.072999954,-0.326242023110904,-1.2379516277978897,0.5854675815760817,1.5997003720532215,1.4975510830162908,1.7018496610901521,2.1249241648596757
310.34444444444443,1.621600032,-0.3247037880840864,-1.2391094413133152,0.5897018651451424,1.5995186545589792,1.4958799022021991,1.7031574069157593,1.2168059525512211
310.5111111111111,1.226300001,-0.32315205297885186,-1.2402943020337207,0.593990196076017,1.5993349033323816,1.4943196022478613,1.7043502044169019,0.9688102540314767
310.6777777777778,0.970200002,-0.3215865307164787,-1.2415061108988605,0.598333049465903,1.5991490111991369,1.4928709965840894,1.7054270258141844,0.8077962239102536
310.84444444444443,0.895500004,-0.3200069341669085,-1.2427447909016478,0.6027309225678309,1.59896087098015,1.4915348271647222,1.7063869147955777,0.7601855431407855
311.0111111111111,0.8495,-0.3184129761478385,-1.2440102869822514,0.6071843346865744,1.5987703754881037,1.4903117652289968,1.7072289857472107,0.7305070159254579
311.1777777777778,0.833599985,-0.31680436942424706,-1.2453025658943921,0.611693827045898,1.598577417529988,1.489202412005769,1.7079524230542071,0.7196425658269168
311.34444444444443,0.81099999,-0.3151808267074365,-1.2466216160513666,0.6162599626364936,1.5983818899047666,1.4882072993429245,1.7085564804666087,0.7045755609596751
311.5111111111111,0.83890003,-0.31354206065459955,-1.24796744734665,0.6208833260374508,1.5981836854027371,1.4873268902772265,1.7090404805282478,0.7210948911446232
311.6777777777778,22.03919983,-0.31188778386786,-1.2493400909518306,0.6255645232161107,1.597982696807394,1.4865615795431948,1.7094038140715933,13.987064852781602
311.84444444444443,62.69409943,-0.31021770889381983,-1.250739599094459,0.6303041813068193,1.5977788168918432,1.4859116940178108,1.7096459397658756,39.43243988016816
312.0111111111111,93.76280212,-0.3085315482226161,-1.2521660448102363,0.6351029483650042,1.597571938421221,1.485377493114321,1.709766383728121,58.88394219116502
312.1777777777778,114.0264969,-0.30682901428739484,-1.2536195216774142,0.6399614931026246,1.597361954150165,1.4849591691090305,1.7097647391912993,71.57634224180298
312.34444444444443,127.5889969,-0.3051098194635369,-1.2551001435277198,0.644880504600646,1.5971487568228695,1.484656847420914,1.709640666224825,80.07651521069151
312.5111111111111,136.7342987,-0.303373676068011,-1.2566080441386926,0.6498606920026707,1.5969322391739484,1.4844705868364834,1.7093938915114135,85.81307898634074
312.6777777777778,142.9407043,-0.3016202963585535,-1.2581433769042336,0.6549027841871266,1.5967122939260165,1.4844003796710035,1.7090242081810296,89.71079207021855
312.84444444444443,146.854599,-0.2998493925330763,-1.2597063144873022,0.6600075294211496,1.5964888137906073,1.4844461518882364,1.7085314756929781,92.17380486565288
313.0111111111111,149.8569946,-0.2980606767289533,-1.2612970484518569,0.6651756949939502,1.596261691467174,1.484607763160475,1.7079156197738727,94.066690993954
313.1777777777778,151.4963074,-0.2962538610222101,-1.262915788878472,0.6704080668340519,1.596030819643031,1.4848850068747959,1.7071766324112663,95.10628453589149
313.34444444444443,152.7518005,-0.29442865742699986,-1.2645627639590749,0.675705449105075,1.5957960909921918,1.485277610091487,1.7063145718928965,95.90588047014828
313.5111111111111,153.4134064,-0.29258477789470483,-1.2662382195771649,0.6810686637877552,1.5955573981757256,1.4857852334444452,1.705329562907006,96.33372723139505
313.6777777777778,153.8414001,-0.2907219343134475,-1.2679424188684165,0.6864985502415215,1.595314633840983,1.4864074709898927,1.7042217966920732,96.61550064466903
313.84444444444443,154.1849976,-0.2888398385071653,-1.269675641766745,0.6919959647524143,1.5950676906208996,1.4871438500044682,1.702991531237331,96.84469088479645
314.0111111111111,154.4624023,-0.2869382022350404,-1.2714381845331988,0.6975617800631179,1.594816461133914,1.4879938307224132,1.7016390915454147,97.03269578256567
314.1777777777778,154.6087952,-0.2850167371907837,-1.2732303592698324,0.7031968848882649,1.5945608379835776,1.488956806020623,1.7001648699465322,97.13885368780518
314.34444444444443,154.7631989,-0.28307515500190306,-1.2750524934191874,0.7089021834153814,1.5943007137573901,1.490032101047876,1.6985693264669042,97.25033220965852
314.5111111111111,154.8480072,-0.281113167229023,-1.2769049292489092,0.7146785947908632,1.5940359810274085,1.491218972792943,1.696852989261874,97.31845592797926
314.6777777777778,88.57299805,-0.27913048536512974,-1.278788023322592,0.7205270525923323,1.5937665323491654,1.4925166095951574,1.6950164551031734,55.74977685370245
314.84444444444443,26.18650055,-0.2771268208349671,-1.2807021459586663,0.7264485042887321,1.5934922602611956,1.4939241305877178,1.6930603899346734,16.607314657742492
315.0111111111111,8.185700417,-0.27510188499420707,-1.2826476806749418,0.7324439106865277,1.5932130572847316,1.495440585083376,1.6909855294860872,5.310527843911671
315.1777777777778,3.231800079,-0.2730553891288263,-1.2846250236234191,0.7385142453657665,1.5929288159232868,1.4970649518866201,1.6887926799599535,2.2002586889592783
315.34444444444443,1.737100005,-0.2709870444544169,-1.2866345830116592,0.7446604941028254,1.5926394286621277,1.4987961385347297,1.6864827187895257,1.260854788168393
315.5111111111111,1.123000026,-0.2688965621153958,-1.2886767785160813,0.7508836542852897,1.592344787968246,1.500632980467922,1.68405659546857,0.8741175897535279
315.6777777777778,0.99849999,-0.26678365318439745,-1.290752040682817,0.7571847343140221,1.5920447862888867,1.5025742401114026,1.6815153324663707,0.7947537996929213
315.84444444444443,0.908200026,-0.26464802866147963,-1.2928608103208359,0.7635647529978766,1.5917393160524087,1.5046186058722621,1.6788600262325553,0.7368342559824432
316.0111111111111,0.901499987,-0.26248939947351246,-1.2950035378866895,0.7700247389396646,1.5914282696664532,1.5067646910468042,1.6760918482861022,0.7314117818941802
316.1777777777778,0.879700005,-0.26030747647337904,-1.2971806828599561,0.776565729913198,1.5911115395189972,1.5090110326141437,1.6732120464238507,0.7164849560565757
316.34444444444443,0.878300011,-0.2581019704393146,-1.2993927131127758,0.7831887722341466,1.5907890179769657,1.511356089916383,1.6702219460375485,0.7143637330891917
316.5111111111111,0.842100024,-0.25587259207417823,-1.301640104272909,0.7898949201245526,1.5904605973850936,1.5137982432018962,1.667122951568291,0.6903488322058251
316.6777777777778,21.47610092,-0.25361905200489154,-1.3039233390799105,0.7966852350701275,1.5901261700677298,1.5163357920130232,1.6639165481224365,13.665406167788143
316.84472222222223,62.09140015,-0.2513372435582166,-1.30624680328651,0.8035723161700767,1.5897850555922743,1.5189714157681833,1.6605986954163654,39.21457002898573
317.0113888888889,91.61119843,-0.24903447017702085,-1.308603260606343,0.8105343202523012,1.5894382812446177,1.5216944735063775,1.657182088982858,57.794149029961325
317.17805555555555,112.5794983,-0.24670666602590252,-1.3109970468007393,0.8175837147489342,1.5890851768273482,1.5245073186177973,1.653663035036899,71.00072835068947
317.34472222222223,126.7483978,-0.24435354142029375,-1.3134286665455672,0.8247215837049797,1.5887256345724137,1.5274079070310833,1.650043362113744,79.93372082499246
317.5113888888889,136.0117035,-0.24197480659592685,-1.3158986283508103,0.8319490151589566,1.5883595466879608,1.530394101891375,1.6463249914845466,85.78264196586434
317.67805555555555,142.1242065,-0.2395701717083618,-1.3184074439004083,0.8392671004836847,1.5879868053574455,1.5334636696015433,1.6425099411133477,89.6504783235042
317.84472222222223,146.25,-0.23713934683204307,-1.3209556273887315,0.8466769337246454,1.587607302739773,1.5366142747992892,1.6386003306802568,92.26912668771149
318.0113888888889,149.168396,-0.23468204195974174,-1.3235436948587882,0.8541796109393047,1.5872209309677134,1.539843473675726,1.6345983882597008,94.12872217534965
318.17805555555555,150.9945984,-0.23219796700179884,-1.3261721635409562,0.8617762295373586,1.5868275821491524,1.5431487046333825,1.6305064596649224,95.30134090698418
318.34472222222223,152.1358948,-0.2296868317854397,-1.3288415511927636,0.8694678876218842,1.5864271483652859,1.5465272744423335,1.6263270222882382,96.04322630811548
318.5113888888889,152.8791962,-0.22714834605398693,-1.3315523754432066,0.8772556833352327,1.586019521670453,1.549976336382344,1.6220627069585618,96.53496848815382
318.67805555555555,153.4485016,-0.22458221946632406,-1.3343051531377161,0.885140714205068,1.5856045940921635,1.553492853117699,1.617716335066628,96.91765802901934
318.84472222222223,153.9284058,-0.2219881615960162,-1.3371003996895985,0.8931240764975661,1.585182257629961,1.5570735283907464,1.6132909868691756,97.24458699914386
319.0113888888889,154.0865936,-0.219365881930635,-1.3399386284342647,0.9012068645729947,1.5847524042559205,1.5607146690015585,1.6087901395102824,97.36912786346646
319.17805555555555,154.3300934,-0.2167150898711494,-1.3428203499903668,0.909390170248068,1.5843149259131497,1.5644118720579117,1.6042179797683878,97.54803540766694
319.34472222222223,154.5254974,-0.21403549473115469,-1.3457460716255973,0.917675082163288,1.5838697145159837,1.568159202072258,1.5995802269597095,97.69713473056599
319.5113888888889,154.588501,-0.21132680573609797,-1.3487162966316877,0.9260626851594917,1.583416661949346,1.5719465109095037,1.5948868129891882,97.76316715978085
319.67805555555555,88.25610352,-0.20858873202259431,-1.3517315237039893,0.9345540596588007,1.5829556600681647,1.5757471026792327,1.5901642174570967,55.8857676709739
319.84472222222223,26.60779953,-0.20582098263792048,-1.3547922463319597,0.9431502810561188,1.5824866006972902,1.5794010752584797,1.5855721261361007,16.943979494564473
320.0113888888889,8.6729002,-0.20302327027796352,-1.357898942637266,0.951852402081339,1.5820093819626195,1.579643272289314,1.5843754916359252,5.610537820747064
320.17805555555555,3.355400085,-0.20019545290134033,-1.3610517127628798,0.9606608069601992,1.581524148110045,1.575194079698231,1.587854216521859,2.248208187115165
320.34472222222223,1.804800034,-0.19733757719480316,-1.3642501677263184,0.969575013336712,1.5810313631134405,1.570499446883851,1.59156327934303,1.2663490794085837
320.5113888888889,1.138000011,-0.19444970237308112,-1.3674938805177386,0.9785944757715763,1.580531512287966,1.5658364451961413,1.5952265793797906,0.8430390049257774
320.67805555555555,0.984200001,-0.19153188755983308,-1.3707824190461624,0.9877186439264962,1.5800250809228955,1.5612402698045498,1.5988098920412412,0.7441222944847724
320.84472222222223,0.909699976,-0.18858419178800645,-1.3741153467994003,0.9969469632233874,1.5795125542818695,1.556722894792965,1.602302213770774,0.6953310784461253
321.0113888888889,0.834699988,-0.1856066739997999,-1.3774922234836549,1.006278875484055,1.5789944176068935,1.5522909457765448,1.6056978894372422,0.6461749646627412
321.17805555555555,0.805999994,-0.1825993930468517,-1.3809126056388148,1.0157138195451114,1.5784711561191977,1.547949215420755,1.6089930968176405,0.6263018384684363
321.34472222222223,0.810400009,-0.1795624076904403,-1.3843760472332227,1.0252512318523421,1.5779432550211272,1.5437016846161509,1.6121848254261035,0.6273751692529562
321.5113888888889,0.757000029,-0.17649577660152183,-1.387882100235301,1.0348905470322574,1.5774111994988913,1.5395518962899073,1.6152705027078753,0.591789766611314
321.67805555555555,20.78109932,-0.17339955836107634,-1.3914303151633916,1.0446311984412389,1.5768754747245062,1.5355031157485248,1.6182478337004875,13.288619941293721
321.84472222222223,60.1515007,-0.1702738114600031,-1.395020241613158,1.054472618693152,1.5763365658571022,1.531558408093856,1.6211147236203485,38.26706543387276
322.0113888888889,91.28910065,-0.16711859429952902,-1.3986514287640224,1.0644142401649643,1.5757949580455892,1.527720679340854,1.6238692367503245,58.03814689046213
322.17805555555555,111.8079987,-0.16393396519110937,-1.402323425862839,1.0744554954806202,1.5752511364302946,1.5239927000709936,1.6265095727895955,71.08195644215357
322.34472222222223,125.8333969,-0.16071998235682905,-1.4060357826869547,1.0845958179732966,1.574705586145603,1.5203771200551763,1.6290340522360296,80.01122113928092
322.5113888888889,135.322403,-0.15747670392928725,-1.409788049985399,1.0948346421268245,1.574158792321149,1.5168764778695096,1.6314411067727885,86.06493853403425
322.67805555555555,141.3497925,-0.15420418795186563,-1.4135797799004008,1.1051714039966696,1.5736112400843743,1.5134932075960268,1.6337292725727217,89.9230973212702
322.84472222222223,145.647995,-0.15090249237903208,-1.4174105263671948,1.1156055416091306,1.5730634145631637,1.510229643752853,1.6358971853734743,92.68469162946434
323.0113888888889,148.1264038,-0.1475716750761631,-1.4212798454941664,1.1261364953418402,1.5725158008856248,1.507088025055645,1.6379435767156045,94.29092883618071
323.17805555555555,150.0733948,-0.14421179381999494,-1.4251872959232323,1.1367637082832425,1.5719688841848092,1.5040704974379095,1.6398672709317088,95.56016541111103
323.34472222222223,151.3874969,-0.1408229062985935,-1.4291324391709526,1.1474866265737655,1.5714231495992668,1.5011791165136472,1.6416671826848863,96.42744530328464
323.5113888888889,152.2017059,-0.13740507011149994,-1.4331148399507265,1.1583046997277266,1.5708790822753245,1.4984158496724906,1.6433423148781583,96.9769810350122
323.67805555555555,152.8385925,-0.13395834277003438,-1.4371340664759862,1.1692173809359174,1.5703371673693072,1.4957825778694651,1.6448917568691492,97.41382552833281
323.84472222222223,153.2832031,-0.13048278169720362,-1.441189690745502,1.1802241273510947,1.5697978900487881,1.4932810971958008,1.6463146829017754,97.72830429586654
324.0113888888889,153.469696,-0.126978444228099,-1.445281288812231,1.191324400356033,1.5692617354961433,1.4909131202609853,1.6476103507313014,97.87830224233845
324.17805555555555,153.6235046,-0.12344538760977386,-1.4494084410331665,1.2025176658136187,1.5687291889090798,1.488680277428544,1.6487781003896156,98.00732406498277
324.34472222222223,153.8437042,-0.11988366900173908,-1.4535707323037443,1.2138033943002662,1.5682007355030794,1.4865841179145325,1.6498173530916262,98.17849487209313
324.51166666666666,153.9075012,-0.11628733775774336,-1.4577747760712776,1.2252001005557909,1.5676759914810623,1.484622963542689,1.6507290194194355,98.24975911779049
324.67833333333334,86.81199646,-0.11266841876570588,-1.4620061762248364,1.2366693386934247,1.5671571890110976,1.4828047322770799,1.6515096457451153,55.466462131738446
324.845,25.70949936,-0.10902100883177646,-1.4662714987837695,1.2482294811202166,1.566643936306094,1.4811273566386414,1.6521605159735466,16.48014572456578
325.01166666666666,8.172300339,-0.10534516476571198,-1.4705703488307609,1.259880019299337,1.566136718674156,1.4795920700649945,1.6526813672833174,5.2853913742430585
325.17833333333334,3.150500059,-0.10164094329019235,-1.4749023369255463,1.2716204503451616,1.565636021450579,1.478200028872386,1.6530720140287718,2.0772011870786216
325.345,1.599900007,-0.09790840104105314,-1.4792670792481497,1.2834502771660434,1.5651423300018186,1.4769523128104405,1.6533323471931967,1.0847629480694452
325.51166666666666,1.05219996,-0.09414759456732291,-1.4836641977303389,1.295369008595693,1.5646561297249928,1.4758499255481115,1.6534623339018741,0.7326514323430333
325.67833333333334,0.916000009,-0.09035858033152344,-1.4880933201741313,1.3073761595110844,1.5641779060534078,1.4748937950934984,1.6534620170133172,0.6433785987111124
325.845,0.805100024,-0.08654141470973897,-1.4925540803577473,1.3194712509382693,1.5637081444541137,1.4740847741390983,1.653331514769129,0.5702096275907091
326.01166666666666,0.761900008,-0.08269615399165531,-1.4970461181293433,1.3316538101460327,1.5632473304339598,1.4734236403517016,1.653071020516218,0.5402831308576066
326.17833333333334,0.737800002,-0.07882285438095415,-1.5015690794906875,1.3439233707287792,1.562795949540066,1.4729110965880579,1.6526808024920743,0.5225396550466411
326.345,0.767199993,-0.07492157199512839,-1.5061226166676303,1.3562794726773735,1.5623544873611288,1.4725477710482762,1.6521612036739814,0.5390079983816611
326.51166666666666,0.725399971,-0.07099236286597765,-1.510706388173169,1.3687216624412137,1.5619234295297544,1.472334217362351,1.6515126416971577,0.5098792417152909
326.67833333333334,19.45849991,-0.06703528293940053,-1.5153200588573068,1.3812494929785057,1.5615032617256512,1.47227091461387,1.6507356088374325,12.50431918493805
326.845,61.37990189,-0.06305038807583507,-1.5199632999496202,1.39386252379795,1.5610944696764646,1.4723582672913849,1.6498306720615443,39.35889433444078
327.01166666666666,91.13999939,-0.059037734050273016,-1.5246357890915816,1.4065603209910356,1.5606975391604978,1.4725966051671855,1.6487984731538101,58.43479267168347
327.17833333333334,110.6402969,-0.05499737655235393,-1.5293372103602103,1.4193424572555025,1.560312956007823,1.4729861831048314,1.6476397289108147,70.94428963774966
327.345,125.8697968,-0.050929371186583694,-1.5340672542832108,1.4322085119100434,1.5599412061033373,1.4735271807854384,1.6463552314212362,80.72145647445961
327.51166666666666,134.9759064,-0.04683377347248374,-1.5388256178468165,1.445158070901849,1.5595827753880935,1.474219702346666,1.644945848429521,86.57619352065032
327.67833333333334,141.2108002,-0.04271063884463899,-1.5436120044948787,1.4581907268056007,1.5592381498621082,1.4750637759280427,1.6434125237961736,90.59136402693613
327.845,144.8652954,-0.038560022653021164,-1.548426124121531,1.4713060788154886,1.5589078155846368,1.476059353114851,1.6417562780544226,92.95216431274982
328.01166666666666,147.9474945,-0.0343819801628662,-1.5532676930570959,1.4845037327313635,1.55859225867898,1.4772063082554374,1.6399782091025226,94.94585620846613
328.17833333333334,149.5868073,-0.030176566555059736,-1.5581364340463393,1.4977833009362198,1.5582919653320113,1.4785044376488707,1.6380794930151519,96.01344754073574
328.345,150.8569031,-0.025943836926259678,-1.5630320762217844,1.511144402369265,1.558007421797065,1.4799534585611263,1.6360613850330037,96.84347123513203
328.51166666666666,151.5449982,-0.021683846288715003,-1.5679543550699153,1.5245866624924853,1.5577391143966022,1.4815530080543156,1.6339252207388888,97.29914376901219
328.67833333333334,152.1300049,-0.017396649570924794,-1.572903012393284,1.5381097132514343,1.5574875295235722,1.483302641565928,1.6316724174812163,97.68771734314434
328.845,152.509201,-0.013082301617336256,-1.5778777962655424,1.5517131930308699,1.5572531536428853,1.4852018311937278,1.6293044760920428,97.94315262410717
329.01166666666666,152.7631989,-0.00874085718875861,-1.5828784609829423,1.565396746605425,1.55703647329491,1.487249963580023,1.626822983009797,98.11712337984072
329.17833333333334,152.8609009,-0.004372370962345329,-1.5879047670105009,1.5791600250858102,1.556837975096253,1.4894463372915827,1.6242296129009235,98.18958409047755
329.345,153.0776978,2.3102468208691107e-05,-1.5929564809239132,1.5930026858603306,1.556658145742257,1.4917901595023149,1.6215261319821992,98.33737427593017
329.51166666666666,153.1589966,0.004445508592514358,-1.5980333753463212,1.6069243925313499,1.556497472009612,1.4942805417220992,1.618714402297125,98.3969160538808
329.67833333333334,87.83229828,0.008894792983333843,-1.6031352288835212,1.620924814850189,1.556356440756523,1.4969164941876347,1.615796387325411,56.42884957916642
329.845,25.80579948,0.013370901296498872,-1.608261826052607,1.6350036286456047,1.5562355389274014,1.4996969182984916,1.6127741595563112,16.573602088845963
330.01166666666666,8.389300346,0.017873779270708212,-1.6134129572091362,1.6491605157505527,1.5561352535522839,1.5026205961658132,1.6096499109387545,5.379626576558389
330.17833333333334,3.220099926,0.022403372727453075,-1.618588418470433,1.6633951639253393,1.556056071750969,1.5056861757320616,1.6064259677698765,2.0550008520414718
330.345,1.706699967,0.02695962757081638,-1.6237880116359753,1.677707266777608,1.555998480733408,1.5088921488991027,1.6031048125677132,1.0795256937766744
330.51166666666666,1.153699994,0.03154248978737151,-1.6290115441045299,1.6920965236792729,1.5559629678031461,1.5122368182321126,1.5996891173741796,0.7211980795384836
330.67833333333334,1.029199958,0.036151905446033084,-1.6342588287894841,1.7065626396815503,1.5559500203582688,1.515718244209121,1.5961817965074165,0.6382261895053096
330.845,0.906700015,0.040787820697881116,-1.639529684031144,1.7211053254269062,1.5559601258938174,1.5193341578094421,1.5925860939781926,0.5565131007484513
331.01166666666666,0.845200002,0.04545018177610061,-1.6448239335069117,1.735724297059113,1.555993772003983,1.5230818078715853,1.5889057361363805,0.5139800908032505
331.17833333333334,0.850099981,0.050138934995766604,-1.6501414061394148,1.750419276130948,1.5560514463839394,1.526957677449513,1.5851452153183658,0.5140967850794641
331.345,0.777999997,0.05485402675375717,-1.6554819360033024,1.7651899895108167,1.5561336368318714,1.5309569151234266,1.5813103585403163,0.4647068562302232
331.51166666666666,0.797699988,0.05959540352858461,-1.6608453622288186,1.7800361692859878,1.5562408312515847,1.5350720798283481,1.5774095826748213,0.4742868646350868
331.67833333333334,20.67180061,0.0643630118802978,-1.6662315289058323,1.7949575526664279,1.5563735176529496,1.5392899973202603,1.573457037985639,13.240676074465876
331.845,59.98020172,0.06915679845025657,-1.6716402849844094,1.8099538818849226,1.5565321841560693,1.543582382494331,1.5694819858178075,38.49007783544977
332.01166666666666,90.415802,0.07397670996109973,-1.677071484175572,1.8250249040977715,1.5567173189918044,1.547869616997924,1.5655650209856848,58.03354545354969
332.17833333333334,110.5459976,0.07882269321650881,-1.6825249848502761,1.8401703712832937,1.5569294105039142,1.5518128173945918,1.5620460036132366,70.95194821390766
332.345,124.6220016,0.08369469496715887,-1.6880006495926727,1.8553900395269904,1.557168945448426,1.5534378378022229,1.5609000530946293,79.97738926726983
332.51166666666666,133.7534027,0.08859263331712164,-1.6934982717345755,1.8706835383688187,1.5574360455848621,1.5508756643760817,1.5639964267936426,85.82362688060677
332.67861111111114,139.9297028,0.09352458986364809,-1.699026700668376,1.886075880395672,1.5577305282042149,1.547099645029839,1.5683614113785906,89.7691710332868
332.84527777777777,143.9472961,0.09847399719569516,-1.704567153416268,1.9015151478076584,1.55805060690889,1.5431323788788114,1.5729688349389686,92.32615517424982
333.01194444444445,146.6161041,0.10344888549969333,-1.7101284303199535,1.9170262013193402,1.5583959443278297,1.5391459197853439,1.5776459688703155,94.0150388274364
333.17861111111114,148.5426025,0.10844910023996945,-1.7157101554582914,1.9326083559382303,1.5587657353778437,1.5351908636285378,1.5823406071271495,95.22544025114826
333.34527777777777,149.7539978,0.11347448695993734,-1.7213119575300604,1.948260931449935,1.559159175080641,1.5312876105493234,1.5870307396119587,95.9751420539218
333.51194444444445,150.4387054,0.11852489128171406,-1.72693346989986,1.963983252463288,1.5595754585592467,1.5274465854378803,1.5917043316806132,96.3853205587024
333.67861111111114,150.8005981,0.12360015890574871,-1.7325743306366392,1.9797746484481367,1.5600137810352521,1.5236741262330278,1.5963534358374765,96.58696594404594
333.84527777777777,151.4311066,0.12870013561039606,-1.7382341825499807,1.9956344537707729,1.5604733378245117,1.5199746186645182,1.6009720569845052,96.95930253785907
334.01194444444445,151.7344971,0.1338246672515364,-1.7439126732203092,2.011562007723382,1.5609533243344462,1.5163513978592287,1.6055552508096638,97.1205673285506
334.17861111111114,151.8390045,0.13897359976223989,-1.7496094550245296,2.0275566545490094,1.561452936060685,1.5128071746978768,1.6100986974234932,97.15312411717929
334.34527777777777,152.0036011,0.14414677915231522,-1.7553241851585208,2.0436177434631513,1.5619713685836478,1.5093442559659949,1.6145984812013008,97.22294363087437
334.51194444444445,152.134903,0.1493440515079687,-1.7610565256549269,2.059744628670864,1.5625078175646023,1.5059646663733484,1.6190509687558563,97.27027106039306
334.67861111111114,86.99710083,0.1545652629914045,-1.7668061433972044,2.075936669380013,1.5630614787432748,1.5026702203115663,1.6234527371749834,55.5592577438677
334.84527777777777,27.09659958,0.1598102598404303,-1.7725727101304645,2.092193229811325,1.5636315479340461,1.4994625662811416,1.6278005295869507,17.22706948177779
335.01194444444445,8.934000015,0.16507888836811446,-1.7783559024686924,2.108513679204921,1.5642172210222292,1.4963432156421483,1.63209122640231,5.605948463411829
335.17861111111114,3.442500114,0.17037099496226205,-1.7841554018978818,2.124897391822406,1.5648176939614589,1.4933135619936952,1.6363218259292225,2.0910609150603903
335.34527777777777,1.805600047,0.17568642608534724,-1.7899708947781814,2.141343746948876,1.5654321627695813,1.4903748947458322,1.6404894307933304,1.041190835143562
335.51194444444445,1.214300036,0.18102502827369804,-1.795802072340962,2.157852128888358,1.5660598235259602,1.487528408934358,1.6445912381175625,0.6597928075313871
335.67861111111114,1.096199989,0.18638664813746963,-1.8016486306841724,2.174421926959112,1.566699872367977,1.484775212547984,1.64862453218797,0.5807196112727064
335.84527777777777,0.993799984,0.19177113236005816,-1.8075102707649875,2.191052535485104,1.5673515054868377,1.482116332172329,1.6525866788013464,0.5117096253343772
336.01194444444445,0.922500014,0.19717832769782362,-1.8133866983902283,2.2077433537858755,1.5680139191260722,1.47955271744425,1.6564751208078945,0.4625734997980326
336.17861111111114,0.915799975,0.20260808097961203,-1.8192776242036581,2.224493786162882,1.5686863095755923,1.4770852446456995,1.6602873745054851,0.4546427731707188
336.34527777777777,0.891600013,0.20806023910651206,-1.8251827636720348,2.241303241885059,1.569367873171135,1.4747147196844042,1.6640210266578657,0.4355510174375476
336.51194444444445,0.897099972,0.21353464905131325,-1.8311018370684722,2.2581711351710987,1.570057806288819,1.4724418805955197,1.6676737319821184,0.4353758952127027
336.67861111111114,19.43849945,0.21903115785820226,-1.8370345694541124,2.275096885170517,1.570755305342535,1.4702673996848876,1.6712432110001822,12.235813068255469
336.84527777777777,60.59719849,0.22454961264238982,-1.8429806906580377,2.2920799159428173,1.5714595667809452,1.468191885386112,1.6747272481757784,38.41820060380421
337.01194444444445,90.2609024,0.23008986058971814,-1.8489399352550695,2.309119656434506,1.572169787083429,1.4662158838956654,1.6781236902711927,57.265324190225456
337.17861111111114,110.0522003,0.23565174895622754,-1.8549120425428511,2.326215540455306,1.5728851627572502,1.4643398806163133,1.6814304448981872,69.81854184353585
337.34527777777777,124.1824036,0.24123512506783307,-1.8608967565161683,2.3433670066518344,1.5736048903342232,1.462564301451593,1.6846454792168535,78.76257200027378
337.51194444444445,133.2816925,0.24683983631998174,-1.8668938258412946,2.360573498481258,1.5743281663666604,1.4608895139672167,1.6877668187661041,84.50261864443848
337.67861111111114,139.1730957,0.2524657301771338,-1.8729030038274552,2.377834464181723,1.5750541874253137,1.4593158284414462,1.690792546409181,88.20054006961601
337.84527777777777,143.2866058,0.258112654172443,-1.878924048398567,2.395149356743453,1.5757821500942677,1.4578434988176847,1.6937208013708507,90.76666665964657
338.01194444444445,145.9073944,0.2637804559074901,-1.8849567220633028,2.412517633878283,1.5765112509693817,1.4564727235707122,1.6965497783680512,92.38349162084167
338.17861111111114,147.642395,0.26946898305174294,-1.8910007918835734,2.4299387579870593,1.5772406866536532,1.4552036464961422,1.6992777268111643,93.4371825834784
338.34527777777777,148.858902,0.2751780833422153,-1.8970560294424903,2.447412196126921,1.577969653754468,1.454036357426854,1.7019029500820821,94.16133166004306
338.51194444444445,149.677597,0.2809076045831045,-1.9031222108120547,2.4649374199782637,1.5786973488808778,1.4529708928891722,1.7044238048725833,94.63288799548734
338.67861111111114,150.2929993,0.2866573946454558,-1.9091991165187365,2.482513905809648,1.5794229686377408,1.4520072366906511,1.7068387005848304,94.97540866759438
338.84527777777777,150.7335968,0.29242730146667917,-1.915286531509341,2.5001411344426994,1.5801457096257767,1.4511453204663118,1.7091460987852416,95.20714993692704
339.01194444444445,151.0193024,0.2982171730502685,-1.9213842451157306,2.5178185912162676,1.5808647684359023,1.4503850241546254,1.7113445127171791,95.34090975793725
339.17861111111114,151.1506958,0.3040268574652991,-1.9274920510192373,2.5355457659498355,1.5815793416463966,1.4497261764376608,1.7134325068551324,95.37723778404057
339.34527777777777,151.2955017,0.30985620284621795,-1.9336097472139513,2.553322152906387,1.5822886258202913,1.4491685551221796,1.715408696518403,95.42231615226311
339.51194444444445,151.3482971,0.3157050573922717,-1.9397371359703777,2.571147250754921,1.582991817500483,1.448711887480665,1.7172717475203008,95.40958479563439
339.67861111111114,88.0388031,0.321573269367315,-1.9458740237974186,2.5890205625320486,1.5836881132081495,1.4483558505423824,1.7190203758739167,55.38794482263295
339.84527777777777,26.46179962,0.32746068709920984,-1.9520202214053994,2.606941595603819,1.5843767094384456,1.4481000713437968,1.7206533475330943,16.49502847221457
340.01222222222225,8.850099564,0.3333770189199825,-1.958185810053171,2.624939847893136,1.5850579286002335,1.4479439502996772,1.72217190690079,5.373130149635064
340.1788888888889,3.429699898,0.3393024247819909,-1.9643500907242517,2.6429549402882335,1.5857286990583659,1.4478875338626003,1.7235698642541315,1.9488815930828158
340.34555555555556,1.808899999,0.34524658151320153,-1.9705231378397459,2.661016300866149,1.5863893579955994,1.4479299572050228,1.724848758786176,0.9226318936834791
340.51222222222225,1.282699943,0.35120933769446516,-1.976704778537059,2.6791234539259894,1.5870391017697227,1.4480706488923822,1.7260075546470632,0.5869361405568524
340.6788888888889,1.062299967,0.35719054196869315,-1.9828948439618115,2.697275927899198,1.587677126696143,1.4483089880684101,1.7270452653238757,0.4441138649509901
340.84555555555556,0.9824,0.3631900430407349,-1.9890931692284162,2.715473255309886,1.588302629043886,1.4486443044309953,1.7279609536567766,0.38985640748577766
341.01222222222225,0.993300021,0.3692076896769301,-1.9952995933805098,2.73371497273437,1.5889148050330144,1.449075878165574,1.728753731900455,0.3927789767873065
341.1788888888889,0.966000021,0.3752433307046381,-2.001513959352084,2.7520006207613603,1.589512850830182,1.4496029398202732,1.7294227618400906,0.37165895826939516
341.34555555555556,0.901199996,0.38129681501196266,-2.00773611392741,2.7703297439513355,1.5900959625466637,1.4502246701385282,1.7299672549547993,0.32696339921231643
341.51222222222225,0.889599979,0.38736799154735024,-2.0139659077019245,2.788701890796625,1.5906633362340505,1.450940199829864,1.730386472638237,0.3157374511703407
341.6788888888889,19.3572998,0.39345670931918875,-2.02020319504254,2.8071166136809174,1.5912141678813319,1.4517486092855894,1.7306797264770744,11.91784454504372
341.84555555555556,57.90219879,0.39956281739538113,-2.0264478340486027,2.825573468839365,1.591747653410926,1.4526489282307764,1.7308463785910757,36.12547243238167
342.01222222222225,88.5821991,0.4056861649031305,-2.032699686511844,2.844072016318105,1.592262988676401,1.453640135312334,1.730885842040468,55.378108743452785
342.1788888888889,109.858902,0.4118266010283502,-2.038958617877276,2.8626118199339765,1.5927593694578381,1.4547211576090813,1.730797581306595,68.71538632745667
342.34555555555556,123.1947021,0.4179839750154528,-2.0452244972045435,2.881192447235449,1.5932359914596916,1.4558908700719835,1.7305811128473998,77.06122557054395
342.51222222222225,132.7608948,0.42415813616690023,-2.051497197127855,2.8998134694616553,1.5936920503065686,1.4571480948676343,1.7302360057455028,83.03783446643678
342.6788888888889,138.5135956,0.43034893384279727,-2.057776593817756,2.9184744615033504,1.5941267415405345,1.458491600634821,1.729761882446248,86.6199926692881
342.84555555555556,142.6439972,0.4365562174605522,-2.0640625669419976,2.937175001863102,1.5945392606168642,1.4599201016292669,1.7291584196044616,89.18403233767039
343.01222222222225,145.5646057,0.442779836494525,-2.070354999626627,2.955914672615677,1.5949288029017912,1.4614322567505336,1.7284253490530488,90.98953232236626
343.1788888888889,147.2400055,0.4490196404755853,-2.0766537784182795,2.97469305936945,1.59529456366801,1.4630266684361284,1.7275624588998917,92.01497278472043
343.34555555555556,148.7322998,0.45527547899081355,-2.0829587932449143,2.9935097512265414,1.5956357380924813,1.4647018814028852,1.7265695947820774,92.92661274826322
343.51222222222225,149.4181976,0.46154720168299157,-2.0892699373787447,3.012364340744728,1.5959515212523763,1.466456381213212,1.7254466612915405,93.33406962225747
343.6788888888889,150.0435028,0.4678346582503785,-2.0955871073976136,3.0312564238983706,1.5962411081216346,1.4682885926419957,1.7241936236012734,93.7049342863759
343.84555555555556,150.0939941,0.4741376984462491,-2.1019102031477654,3.0501856000402636,1.5965036935679628,1.4701968778131003,1.7228105093228254,93.71720028230831
344.01222222222225,152.4100952,0.4804561720784797,-2.1082391277066685,3.069151471863628,1.5967384723492537,1.4721795340648036,1.7212974106337038,95.14998333095217
344.1788888888889,153.6307983,0.4867899290093156,-2.1145737873452726,3.088153645363904,1.596944639110363,1.4742347915040384,1.7196544867166876,95.89813235874301
344.34555555555556,153.9111023,0.49313881915482405,-2.1209140914920477,3.107191729801696,1.5971213883798603,1.4763608101872228,1.7178819665724978,96.05905011169769
344.51222222222225,153.9192047,0.4995026924845831,-2.1272599526957547,3.126265337664921,1.597267914566225,1.4785556768591857,1.7159801522732643,96.05132652350315
344.6788888888889,92.56230164,0.5058813990213711,-2.133611286589496,3.145374084632238,1.59738341195529,1.4808174011699557,1.7139494227406245,57.629508076771764
344.84555555555556,27.54039955,0.5122747888406831,-2.13996801185453,3.164517589535896,1.5974670747055493,1.4831439112554663,1.7117902381556322,16.91936265174119
345.01222222222225,8.734900475,0.5186827120704152,-2.1463300501848193,3.1836954743256496,1.5975180968463787,1.4855330485605744,1.709503145132183,5.143114046187658
345.1788888888889,3.341799974,0.525105018890482,-2.1526973262514337,3.2029073640323977,1.597535672273733,1.4879825617249371,1.707088782822529,1.7631499590244428
345.34555555555556,2.432600021,0.5315415595324016,-2.159069767667623,3.222152886732426,1.5975189947464787,1.490490099326291,1.7045478901666664,1.1900067966135766
345.51222222222225,1.167099953,0.537992184278977,-2.165447304953812,3.241431673511766,1.5974672578845892,1.4930532012204911,1.7018813145486873,0.3938157515379095
345.6788888888889,1.465600014,0.5444567434638881,-2.171829871503395,3.260743358431171,1.597379655163618,1.4956692881101095,1.6990900222171264,0.5766589473945443
345.84555555555556,2.029299974,0.5509350874713341,-2.1782174035484214,3.2800875784910897,1.5972553799130036,1.4983356489183521,1.696175110907655,0.9255657580625504
346.01222222222225,0.517400026,0.5574270667355758,-2.18460984012581,3.2994639735969615,1.597093625312433,1.501049425363824,1.693137825261042,-0.02506242595999687
346.1788888888889,1.012400031,0.56393253174069,-2.1910071230438453,3.3188721865252253,1.5968935843872298,1.5038075929695092,1.6899795758049505,0.2808374356588068
346.34555555555556,-6.584199905,0.5704513330200989,-2.197409196848983,3.3383118628891806,1.596654450007411,1.5066069374900524,1.6867019625247694,-4.481026710561506
346.5125,1.284000039,0.5769942187272825,-2.2038266907395534,3.3578151281941184,1.5963749160670568,1.5094487833246424,1.6833010488094713,0.44288206558303195
346.6791666666667,18.76600075,0.5835392659556504,-2.2102381985199173,3.377316730431218,1.5960551042195972,1.512319977775888,1.6797902306633063,11.392126397123862
346.84583333333336,57.03290176,0.5900972011022585,-2.2166543468518514,3.3968487490563684,1.5956937752043803,1.5152212235928435,1.676166326815917,35.37195258637166
347.0125,87.79109955,0.5966678748943295,-2.223075090913386,3.416410840702045,1.5952901212296737,1.518148159109918,1.6724320833494295,54.65741341637275
347.1791666666667,115.4503021,0.6032511381065824,-2.229500388459895,3.43600266467306,1.5948433343302741,1.521095975597999,1.6685906930625494,72.01149385003473
347.34583333333336,133.9647064,0.609846841560886,-2.235930199792207,3.455623882913979,1.5943526063638966,1.5240593105022253,1.664645902225568,83.64201182733983
347.5125,140.4985046,0.6164548361258184,-2.2423644877266082,3.475274159978245,1.5938171290080374,1.5270321044178379,1.660602153598237,87.76543256937777
347.6791666666667,139.1074066,0.6230749727163225,-2.2488032175634314,3.4949531629960764,1.5932360937563619,1.5300074069060037,1.65646478060672,86.92015713802975
347.84583333333336,148.353302,0.6297071022933807,-2.2552463570573558,3.514660561644117,1.5926086919158173,1.5329771090974085,1.6522402747342262,92.75573820961857
348.0125,150.3847961,0.6363510758635584,-2.2616938763873136,3.5343960281144304,1.5919341146028274,1.5359315700354175,1.6479366591702374,94.06698659856112
348.1791666666667,150.9264984,0.6430067444785958,-2.2681457481270386,3.5541592370842303,1.5912115527399326,1.538859086627337,1.6435640188525282,94.44595308319995
348.34583333333336,155.5325012,0.6496739592352121,-2.27460194721559,3.5739498656860142,1.5904401970525113,1.5417451303799143,1.6391352637251082,97.38362217441558
348.5125,151.885498,0.6563525712745797,-2.281062450928548,3.5937675934777076,1.5896192380654766,1.5445712326660401,1.634667243464913,95.13545244505673
348.6791666666667,155.4232941,0.6630424317818999,-2.2875272388495507,3.6136121024133505,1.588747866099997,1.5473133371800603,1.6301823950199337,97.41020269510616
348.84583333333336,156.6712952,0.669743391986259,-2.293996292841795,3.633483076814313,1.5878252712702219,1.5499393481146524,1.6257111944257914,98.24856338456955
349.0125,156.5261993,0.6764553031599956,-2.300469597019978,3.653380203339969,1.5868506434789185,1.5524054932487306,1.6212957937091064,98.21324057011701
349.1791666666667,158.1118927,0.6831780166184878,-2.3069471377230726,3.673303170960048,1.5858231724154188,1.5546510570970822,1.6169952877337554,99.27255284307438
349.34583333333336,157.6107941,0.6899113837197302,-2.313428903486523,3.6932516709259833,1.584742047551646,1.5565912613444275,1.6128928337588646,99.01982657601333
349.5125,160.1315002,0.6966552558639307,-2.3199148850155558,3.7132253967434172,1.5836064581388674,1.5581092612761074,1.6091036550016273,100.67832454504624
349.6791666666667,102.3667984,0.7034094844931928,-2.3264050751581924,3.733224044144578,1.5824155932040536,1.559051745475392,1.605779440932715,64.2456945900414
349.84583333333336,31.46120071,0.7101739210911209,-2.332899468879073,3.753247311061315,1.5811686415464645,1.5592391826598988,1.6030981004330302,19.448290322044834
350.0125,14.07909966,0.7169484171823441,-2.339398063233188,3.7732948975978764,1.5798647917353152,1.5585049719333481,1.6012246115372823,8.457781522012867
350.1791666666667,3.804899931,0.7237328240451877,-2.34590085465012,3.7933665027404952,1.5785037699567037,1.5567720766264503,1.600235463286957,1.951954227539998
350.34583333333336,2.119800091,0.730526991849338,-2.352407830839077,3.813461814537753,1.5770874535703079,1.554129786056256,1.6000451210843598,0.8809106280095882
350.5125,1.69630003,0.7373307705173264,-2.3589189788361766,3.8335805198708295,1.5756182575601874,1.5507570564387048,1.60047945868167,0.6086304565724047
350.6791666666667,1.593600035,0.7441440100112686,-2.365434287673477,3.8537223076960143,1.5740985966929382,1.5468447417917548,1.6013524515941215,0.539646008689274
350.84583333333336,7.508500099,0.7509665603325555,-2.371953748357242,3.873886869022353,1.5725308855279416,1.5425553243567824,1.6025064466991008,4.2972342234147956
351.0125,-0.056000002,0.7577982715213629,-2.3784773538464985,3.8940738968892243,1.5709175384265017,1.5380124898235512,1.6038225870294522,-0.5180400967045655
351.1791666666667,5.605500221,0.7646389936564244,-2.3850050990327807,3.9142830863456295,1.5692609695639255,1.5333059721305726,1.6052159669972783,3.0848031788420633
351.34583333333336,0.185900003,0.7714885768544981,-2.3915369807187856,3.934514134427782,1.5675635929370224,1.5285001181825713,1.6066270676914736,-0.37356607189206675
351.5125,0.395999998,0.7783468712701591,-2.3980729975981068,3.954766740138425,1.5658278223762134,1.5236414592855683,1.6080141854668586,-0.24418193865653165
351.6791666666667,20.23800087,0.7852137270952966,-2.4046131502350794,3.9750406044256725,1.5640560715548353,1.5187642882093937,1.6093478549002769,12.43739754391708
351.84583333333336,57.65470123,0.7920889945587124,-2.411157441044338,3.995335430161763,1.5622507539987769,1.5138944955484592,1.6106070124490945,36.397877927019266
352.0125,93.26450348,0.7989725239258618,-2.417705874271524,4.015650922123248,1.5604142830976169,1.5090521468000426,1.6117764193951911,59.25703959368952
352.1791666666667,110.5716019,0.8058641654983791,-2.4242584559731273,4.035986786969886,1.5585490721132618,1.5042532082886972,1.6128449359378263,70.42815635292669
352.34583333333336,123.6407013,0.812763769613774,-2.4308151939973284,4.056342733224876,1.5566575341915532,1.4995107113195736,1.6138043570635328,78.90491956805172
352.5125,138.0406036,0.8196711866449693,-2.4373760979648,4.076718471254738,1.5547420823712126,1.4948355468984074,1.6146486178440178,88.25961165473358
352.6791666666667,144.4082947,0.8265862670000299,-2.443941179249657,4.097113713249717,1.552805129594478,1.4902370160791591,1.615373243109797,92.46601888190372
352.84583333333336,149.2886047,0.8335088611216541,-2.45051045096063,4.117528173203938,1.5508490887163793,1.4857232168390757,1.6159749605936828,95.72504308704401
353.0125,153.7523956,0.8404388194869341,-2.457083927922709,4.137961566896577,1.5488763725162373,1.48130132017297,1.6164514248595048,98.72444275981752
353.1791666666667,157.3424988,0.8473759926068798,-2.4636616266583955,4.158413611872155,1.5468893937062176,1.4769777700025701,1.616801017409865,101.16762287214594
353.34583333333336,184.1275024,0.8543202310260973,-2.470243565369856,4.1788840274220505,1.5448905649424391,1.4727584299617573,1.617022699923121,118.6318217794297
353.5125,156.3768005,0.8612713853223504,-2.476829763920907,4.199372534565608,1.5428822988343072,1.4686486925909297,1.6171159050776847,100.79545875416045
353.6791666666667,157.3114014,0.8682293061062438,-2.483420243819161,4.219878856031649,1.540867007955344,1.4646535615699745,1.6170804543407133,101.52931517528322
353.84583333333336,159.5447998,0.8751938440208615,-2.4900150281985503,4.240402716240274,1.538847104852298,1.4607777143543401,1.616916495350256,103.10940278320152
354.0125,160.7375031,0.8821648497412848,-2.4966141418018104,4.26094384128438,1.536825002055838,1.457025550387395,1.616624453724281,104.01661740043102
354.1791666666667,167.1242981,0.8891421739743723,-2.503217610963534,4.281501958912278,1.5348031120908274,1.4534012285663735,1.6162049956152813,108.31041103348251
354.3461111111111,,0.896137311680544,-2.5098364803557547,4.302111103716843,1.5327804855797758,1.449902987843811,1.6156579833157405,
354.5127777777778,,0.9031268350930688,-2.5164487533005566,4.322702423486694,1.5307662692877155,1.446546234410373,1.614986304165058,
354.67944444444447,,0.9101222290764106,-2.5230654702418924,4.343309928394714,1.5287595074859786,1.4433286265310374,1.6141903884409197,
354.8461111111111,46.05799866,0.9171233444604443,-2.5296866637159505,4.363933352636839,1.5267626127748046,1.4402535992108523,1.613271626338757,29.56640078675923
355.0127777777778,,0.9241300321048822,-2.5363123677674615,4.384572431977226,1.5247779977997593,1.437324444363623,1.6122315512358956,
355.17944444444447,,0.9311421428987643,-2.5429426179339685,4.4052269037314975,1.5228080752597601,1.4345443202336958,1.6110718302858245,
355.3461111111111,,0.938159527760341,-2.5495774512295966,4.425896506750279,1.52085525791852,1.4319162589223506,1.6097942569146892,
355.5127777777778,25.13199997,0.9451820376363429,-2.5562169061297184,4.446580981402404,1.5189219586137654,1.4294431723563197,1.6084007448712112,15.923673889366642
355.67944444444447,5.714700222,0.9522095235020007,-2.5628610225552557,4.467280069559257,1.5170105902678215,1.4271278569481924,1.6068933235874505,3.139391859919187
355.8461111111111,4.405799866,0.9592418363604072,-2.5695098418573115,4.487993514578125,1.515123565897802,1.4249729971509755,1.6052741346446284,2.2747702611287015
356.0127777777778,14.68019962,0.9662788272421299,-2.5761634068020602,4.5087210612863196,1.5132632986245256,1.4229811680409001,1.603545429208151,9.062481595385998
356.17944444444447,39.50490189,0.9733203472050178,-2.5828217615558176,4.529462455965853,1.5114322016846522,1.4211548370242761,1.6017095663450283,25.493423720791068
356.3461111111111,3.687700033,0.980366247333663,-2.5894849516700345,4.55021744633736,1.5096326884382938,1.4194963647453707,1.599769012131217,1.7933725245887846
356.5127777777778,10.38479996,0.987416378739141,-2.596153024066926,4.5709857815452075,1.5078671723812334,1.418008005217513,1.5977263395449537,6.232235672602681
356.67944444444447,35.16239929,0.9944705925585282,-2.602826027024523,4.59176721214158,1.5061380671534514,1.4166919051921463,1.5955842291147566,22.685787872035977
356.8461111111111,111.8103027,1.0015287399545354,-2.609504010162844,4.612561490071915,1.5044477865503476,1.4155501027403574,1.5933454703603378,73.65411744473137
357.0127777777778,,1.0085906721152682,-2.6161870244292555,4.6333683686597915,1.502798744531821,1.4145845249896192,1.5910129640740227,
357.17944444444447,,1.015656240253719,-2.622875122084877,4.654187602592315,1.5011933552328522,1.4137969849442082,1.5885897255214962,
357.3461111111111,,1.0227252956074082,-2.6295683566903825,4.675018947905199,1.4996340329738354,1.4131891772488459,1.5860788886988249,
357.5127777777778,,1.0297976894380678,-2.636266783092406,4.695862161968542,1.498123192269909,1.4127626727424438,1.5834837117973741,
357.67944444444447,,1.0368732730311496,-2.642970457410021,4.71671700347232,1.4966632478412603,1.4125189115547419,1.5808075841277787,
357.8461111111111,,1.0439518976956297,-2.6496794370211765,4.737583232412436,1.4952566146240405,1.4124591944650748,1.578054034783006,
358.0127777777778,,1.0510334147634683,-2.656393780549739,4.758460610076676,1.4939057077790852,1.4125846720980961,1.5752267434600742,
358.17944444444447,,1.0581176755893367,-2.6631135478520687,4.779348899030742,1.4926129427030503,1.4128963314438665,1.5723295539622342,
358.3461111111111,,1.065204531550128,-2.669838800004219,4.800247863104475,1.491380735037968,1.4133949789856628,1.5693664910902732,
358.5127777777778,,1.0722938340447445,-2.676569599288914,4.821157267378403,1.4902115006810215,1.4140812194916785,1.5663417818703644,
358.67944444444447,168.206604,1.0793854344936538,-2.6833060091830756,4.842076878170383,1.4891076557958207,1.4149554292102977,1.5632598823813437,112.23313365895557
358.8461111111111,167.8975067,1.0864791843383745,-2.690048094345285,4.8630064630220335,1.4880716168208745,1.4160177217205654,1.5601255119211836,112.09878989025928
359.0127777777778,168.952301,1.093574935041298,-2.696795920603096,4.883945790685692,1.4871058004809206,1.4172679040800906,1.5569436968817505,112.87611547925795
359.17944444444447,156.2595062,1.1006725380852629,-2.7035495549409467,4.904894631111473,1.48621262379648,1.4187054199613462,1.5537198276316135,104.39881291383917
359.3461111111111,173.4593048,1.1077718449731329,-2.710309065488018,4.925852755434284,1.4853945040938559,1.4203292751542174,1.5504597330334944,116.03081368620487
359.5127777777778,171.4835052,1.1148727072274127,-2.717074521506105,4.946819935960931,1.4846538590156313,1.4221379388270576,1.547169779204205,114.75309982741157
359.67944444444447,107.3015976,1.1219749763899465,-2.723845993377891,4.967795946157784,1.4839931065301113,1.4241292110646633,1.5438570019955593,71.54994329581515
359.8461111111111,41.19139862,1.129078504021507,-2.7306235525949587,4.988780560637973,1.4834146649415452,1.4263000427781907,1.5405292871048997,27.006824903916648
360.0127777777778,23.0739994,1.1361831417013697,-2.7374072717462727,5.009773555149012,1.4829209529015952,1.428646287413079,1.5371956183901114,14.793651823027682
360.17944444444447,16.69680023,1.14328874102703,-2.7441972245067703,5.03077470656083,1.4825143894164476,1.4311623535047637,1.5338664253281316,10.491305581927739
360.3461111111111,28.89139938,1.1503951536137684,-2.7509934856256817,5.051783792853218,1.4821973938601147,1.4338407109458524,1.530554076774377,18.716133452468032
360.5127777777778,33.68479919,1.1575022310943037,-2.757796130915541,5.072800593104148,1.4819723859826848,1.4366711782829265,1.527273593682443,21.948652529943793
360.67944444444447,21.38019943,1.1646098251183847,-2.7646052372408194,5.093824887477589,1.4818417859207362,1.4396398781102526,1.5240436937312198,13.642205124024589
360.8461111111111,22.29199982,1.171717787352442,-2.7714208825070292,5.114856457211913,1.4818080142070307,1.442727684985603,1.5208883434284584,14.253048863384498
361.0127777777778,23.49990082,1.1788259694792256,-2.7782431456496184,5.1358950846080695,1.4818734917820937,1.445907896641387,1.5178390869228005,15.062739818415645
361.17944444444447,19.6970005,1.1859342231974122,-2.7850721066234176,5.1569405530182415,1.4820406400022703,1.4491427344171237,1.514938545587417,12.49025551470318
361.3461111111111,35.16139984,1.1930424002212323,-2.791907846391742,5.177992646834207,1.4823118806512214,1.4523781643155091,1.5122455969869337,22.91579652242652
361.5127777777778,38.33190155,1.2001503522800334,-2.7987504469157787,5.199051151475846,1.4826896359497015,1.4555366163163508,1.5098426555830522,25.04350897005907
361.67944444444447,52.75799942,1.207257931118086,-2.8055999911441845,5.220115853380356,1.4831763285655284,1.4585080687495815,1.5078445883814753,34.7569877539374
361.8461111111111,97.30039978,1.2143649884940224,-2.8124565630026988,5.241186539990744,1.4837743816232756,1.4611430429406456,1.5064057203059056,64.75784727216151
362.0127777777778,111.5876999,1.2214713761805136,-2.81932024738391,5.262262999744937,1.48448621871541,1.4632577703153502,1.5057146671154698,74.34641503059837
362.17944444444447,162.3688049,1.2285769459639884,-2.826191130136901,5.283345022064878,1.4853142639115129,1.4646678299333502,1.5059606978896756,108.4889789785496
362.3461111111111,165.0182037,1.2356815609962304,-2.83306928455134,5.304432406543801,1.4862605387735224,1.465259129899134,1.5072619476479108,110.19771962334329
362.5127777777778,168.3101959,1.2427851685662556,-2.839954684767936,5.3255250219004475,1.4873240789933302,1.465079522057391,1.5095686359292695,112.32751025217749
362.6797222222222,170.8253021,1.2498995905491643,-2.8468587544707917,5.34665793556912,1.4885046379653848,1.4642865791370263,1.5127226967937433,113.92332827477175
362.8463888888889,172.8583984,1.25700113693099,-2.8537584491046424,5.367760722966622,1.4897959724720176,1.4630659361934149,1.5165260087506203,115.18449534960878
363.0130555555556,159.2657013,1.2641016315088258,-2.860665182075567,5.388868445093219,1.491197640797374,1.4615759472588297,1.5208193343359182,105.9561759928781
363.1797222222222,169.1183014,1.271201059595663,-2.8675788860216045,5.409981005212931,1.4927073325195432,1.459937909515464,1.5254767555236224,112.44474833328175
363.3463888888889,166.6540985,1.2782994065172542,-2.8744994944817748,5.431098307516283,1.4943227376702604,1.4582387437075581,1.5304067316329626,110.66939886848917
363.5130555555556,164.2250061,1.2853966576118552,-2.8814269418893312,5.452220257113042,1.4960415467249906,1.4565394238882092,1.535543669561772,108.91382649036849
363.6797222222222,169.0894928,1.2924927982303416,-2.888361163564979,5.473346760025662,1.4978614505930434,1.4548827094358179,1.540840191750269,112.02437978181115
363.8463888888889,169.7971954,1.2995878137360606,-2.8953020957102327,5.494477723182354,1.4997801406082392,1.4532988861444391,1.5462613950720392,112.34820559627451
364.0130555555556,166.6286926,1.3066816895047388,-2.902249675400566,5.515613054410044,1.5017953085191893,1.4518097136753114,1.5517809033630672,110.08291873911048
364.1797222222222,169.5722961,1.3137744109245926,-2.909203840578887,5.536752662428072,1.5039046464798542,1.450431068293239,1.5573782246664694,111.88111033695733
364.3463888888889,168.9347992,1.3208659633961712,-2.916164530048997,5.557896456841339,1.5061058470398767,1.449174705139309,1.5630369889404445,111.28961059810955
364.5130555555556,165.1076965,1.3279563323323096,-2.9231316834689025,5.579044348133522,1.508396603134057,1.4480494416505296,1.5687437646175844,108.57869861770827
364.6797222222222,104.3039017,1.335045503158149,-2.9301052413443855,5.6001962476606835,1.5107746080744928,1.4470619620930008,1.5744872540559849,68.15633228577845
364.8463888888889,41.15890121,1.3421334613110254,-2.9370851450226345,5.621352067644685,1.5132375555396644,1.446217372622071,1.5802577384572578,26.312304768625147
365.0130555555556,19.79050064,1.3492201922404288,-2.9440713366858757,5.642511721166733,1.5157831395647419,1.44551959022036,1.5860466889091238,12.166173357130097
365.1797222222222,16.8314991,1.3563056814080134,-2.9510637593447235,5.66367512216075,1.518409054532642,1.444971619492877,1.5918464895724072,10.19171571217689
365.3463888888889,14.61120033,1.3633899142874668,-2.9580623568323743,5.684842185407308,1.5211129951644744,1.4445757526604566,1.5976502376684922,8.709287513699849
365.5130555555556,11.96959972,1.3704728763645466,-2.965067073797912,5.706012826527005,1.5238926565087383,1.4443337161663408,1.6034515968511358,6.955297539078781
365.6797222222222,12.68019962,1.3775545531370241,-2.9720778557003085,5.727186961974357,1.5267457339333506,1.444246779619352,1.609244688247349,7.4030958892834136
365.8463888888889,10.08100033,1.3846349301145136,-2.9790946488022785,5.748364509031306,1.529669923114982,1.4443158378121896,1.6150240084177743,5.685125443387435
366.0130555555556,33.69430161,1.3917139928185875,-2.986117400164013,5.769545385801188,1.5326629200293078,1.4445414732116695,1.6207843668469462,21.07611999679859
366.1797222222222,,1.398791726782699,-2.9931460576373174,5.7907295112027155,1.5357224209422609,1.4449240041117397,1.626520837772782,
366.3463888888889,,1.4058681175520373,-3.000180569859384,5.811916804963459,1.5388461223995036,1.4454635221356955,1.6322287226633116,
366.5130555555556,,1.4129431506835708,-3.0072208862470076,5.833107187614149,1.5420317212177639,1.4461599217173489,1.637903520718179,
366.6797222222222,,1.4200168117459668,-3.0142669569905385,5.854300580482472,1.5452769144741154,1.4470129234955453,1.6435409054526855,
366.8463888888889,,1.4270890863196168,-3.0213187330477513,5.875496905686985,1.548579399497671,1.4480220930175176,1.6491367059778246,
367.0130555555556,,1.434159959996471,-3.0283761661386377,5.89669608613158,1.5519368738583936,1.4491868558075618,1.6546868919092255,
367.1797222222222,,1.441229418380006,-3.035439208738949,5.917898045498961,1.5553470353590944,1.4505065095749685,1.6601875611432202,
367.3463888888889,,1.4482974470853627,-3.0425078140746793,5.939102708245405,1.5588075820246305,1.4519802341610324,1.6656349298882287,
367.5130555555556,,1.455364031739041,-3.0495819361164536,5.960309999594536,1.5623162120929905,1.453607099669059,1.671025324516922,
367.6797222222222,,1.4624291579790114,-3.0566615295738266,5.9815198455318495,1.5658706240054334,1.4553860731224426,1.6763551748884242,
367.8463888888889,,1.4694928114546517,-3.0637465498892187,6.002732172798522,1.5694685163967137,1.4573160239238139,1.6816210088696135,
368.0130555555556,,1.4765549778266465,-3.070836953233065,6.023946908886358,1.573107588086027,1.4593957283132473,1.6868194478588068,
368.1797222222222,,1.4836156427670417,-3.0779326964975953,6.045163982031679,1.576785538066456,1.461623872991184,1.691947203141728,
368.3463888888889,,1.4906747919590337,-3.085033737291739,6.066383321209806,1.580500065496611,1.4639990580254227,1.6970010729677993,
368.5130555555556,,1.4977324110971502,-3.0921400339353973,6.087604856129698,1.584248869690132,1.4665197991485694,1.7019779402316946,
368.6797222222222,,1.5047884858869267,-3.099251545454183,6.108828517228036,1.5880296501059121,1.4691845295047787,1.7068747707070455,
368.8463888888889,,1.5118430020451346,-3.106368231573823,6.130054235664092,1.5918401063397378,1.4719916009185527,1.711688611760923,
369.0130555555556,,1.5188959452996222,-3.113490052715073,6.151281943314317,1.5956779381129573,1.474939284714412,1.7164165915115026,
369.1797222222222,,1.5259473013891292,-3.120616969988159,6.1725115727664175,1.599540845264595,1.4780257721255174,1.7210559184036724,
369.3463888888889,,1.53299705606352,-3.1277489451875873,6.193743057314627,1.6034265277404605,1.481249174303286,1.7256038811776349,
369.5130555555556,,1.5400451950834775,-3.13488594078692,6.214976330953875,1.6073326855840713,1.4846075219405097,1.7300578492276328,
369.6797222222222,,1.5470917042206445,-3.1420279199335974,6.236211328374886,1.6112570189268727,1.4880987645088048,1.7344152733449405,
369.8463888888889,,1.5541365692574924,-3.1491748464436746,6.2574479849586595,1.6151972279794926,1.4917207691002974,1.7386736868586878,
370.0130555555556,,1.5611797759872719,-3.1563266847967144,6.278686236771258,1.6191510130202689,1.4954713188595437,1.742830707180994,
370.1797222222222,,1.568221310213966,-3.1634834001307244,6.299926020558656,1.623116074387751,1.499348110978483,1.7468840377970192,
370.3463888888889,,1.5752611577523012,-3.1706449582371805,6.321167273741783,1.6270901124700092,1.503348754225898,1.7508314707141204,
370.5130555555556,,1.5822993044276412,-3.1778113255558713,6.342409934411154,1.631070827694717,1.5074707659657225,1.7546708894237115,
370.68,,1.5893474620225785,-3.1849944250447253,6.363689349089882,1.635062564715112,1.5117187342941671,1.758406395136057,
370.8466666666667,,1.596382161596667,-3.1921703205556886,6.384934643749022,1.6390497371649055,1.5160758423551206,1.7620236319746905,
371.0133333333333,,1.6034151178237916,-3.199350928386367,6.40618116403395,1.6430366843534872,1.520546279150953,1.7655270895560213,
371.18,,1.6104463165715437,-3.2065362175215313,6.427428850664619,1.6470211067721312,1.5251271540639713,1.7689150594802912,
371.3466666666667,25.09110069,1.6174757437178773,-3.2137261575695373,6.448677645005292,1.6510007049058355,1.5298154601628715,1.7721859496487995,14.217816428867566
371.5133333333333,71.16359711,1.6245033851512698,-3.2209207187578075,6.469927489060347,1.6549731792211562,1.534608066537759,1.7753382919045533,42.018260234026506
371.68,35.63430023,1.6315292267703452,-3.228119871927884,6.491178325468574,1.658936230157487,1.539501709423041,1.778370750891933,20.496731812290147
371.8466666666667,,1.638553254484199,-3.2353235885307114,6.512430097499109,1.6628875581178955,1.5444929819060635,1.7812821343297274,
372.0133333333333,126.9949036,1.6455754542121284,-3.2425318406219183,6.533682749046175,1.6668248634590117,1.5495783219916008,1.7840714049264226,75.20245881481614
372.18,,1.6525958118835984,-3.2497446008570607,6.5549362246242575,1.6707458464812253,1.5547539987392993,1.7867376942231512,
372.3466666666667,,1.6596143134382135,-3.256961842487163,6.57619046936359,1.6746482074197986,1.5600160961441534,1.7892803186954438,
372.5133333333333,,1.666630944825803,-3.2641835393538416,6.597445429005448,1.678529646434339,1.5653604943541144,1.7916987985145638,
372.68,,1.6736456920061826,-3.271409665884902,6.618701049897267,1.682387863600275,1.5707828477452683,1.7939928794552815,
372.8466666666667,,1.6806585409491728,-3.2786401970896293,6.639957278987975,1.6862205588984944,1.5762785592667192,1.7961625585302696,
373.0133333333333,,1.6876694776347154,-3.285875108554449,6.66121406382388,1.6900254322056254,1.5818427503652894,1.7982081140459614,
373.18,,1.6946784880525314,-3.293114376438223,6.682471352543286,1.6938001832853986,1.5874702256291906,1.8001301409416066,
373.3466666666667,,1.7016855582023016,-3.3003579774678284,6.703729093872432,1.6975425117776486,1.5931554311519787,1.8019295924033185,
373.5133333333333,179.0843048,1.7086906740935621,-3.3076058889338915,6.724987237121016,1.7012501171902876,1.598892405372561,1.8036078290080142,104.2619261762947
373.68,174.4517975,1.7156938217456634,-3.314858088686047,6.746245732177374,1.7049206988881696,1.6046747209294379,1.8051666768469012,101.31621006824585
373.8466666666667,195.2707977,1.7226949871876673,-3.3221145551288878,6.767504529504222,1.7085519560849227,1.6104954157593965,1.806608496410449,113.28195319053681
374.0133333333333,,1.7296941564583523,-3.329375267217358,6.788763580134063,1.7121415878317596,1.616346911349122,1.8079362643143972,
374.18,193.1609955,1.7366913156062083,-3.3366402044526158,6.810022835665032,1.715687293009115,1.6222209156527863,1.8091536703654436,111.57295677620714
374.3466666666667,,1.7436864506892942,-3.3439093468774628,6.831282248256051,1.7191867703173989,1.6281083078140488,1.810265232820749,
374.5133333333333,,1.7506795477753538,-3.351182675072468,6.8525417706231755,1.7226377182654427,1.6339990013986339,1.8112764351322514,
374.68,115.5161972,1.7576705929415315,-3.358460170151253,6.873801356034316,1.7260378351631944,1.6398817825326435,1.8121938877937454,65.9073192311006
374.8466666666667,37.90280151,1.764659572274514,-3.365741813756731,6.895060958305759,1.7293848191101935,1.6457441191637054,1.8130255190566815,20.896530106190802
375.0133333333333,34.60369873,1.7716464718704739,-3.3730275880565133,6.916320531797461,1.7326763679871269,1.6515719378441827,1.813780798130071,18.94875053687663
375.18,28.09840012,1.778631277834899,-3.3803174757390426,6.9375800314088405,1.7359101794461098,1.657349365303237,1.8144709935889827,15.161941645254453
375.3466666666667,-0.0122,1.7856139762827645,-3.3876114600092677,6.958839412574797,1.739083950900825,1.663058434006683,1.8151094677949668,-1.0337706672248446
375.5133333333333,-5.067599773,1.7925945533382048,-3.3949095245845857,6.980098631260995,1.7421953795166358,1.6686787547350936,1.815712004298178,-3.9376722077184794
375.68,-1.827999949,1.7995729951347172,-3.40221165369074,7.001357643960175,1.7452421622015886,1.6741871657545524,1.8162971586486247,-2.0785499128433877
375.8466666666667,2.826400042,1.806549287815022,-3.409517832057838,7.022616407687882,1.7482219955964409,1.6795573788108038,1.816886612382078,0.5833645593945496
376.0133333333333,3.045700073,1.8135234175309556,-3.4168280449161275,7.043874879978039,1.7511325760650254,1.6847596581139987,1.817505494016052,0.7036455562021876
376.18,3.397500038,1.820495370443533,-3.424142277992101,7.065133018879167,1.753971599684917,1.6897605906607833,1.8181826087090507,0.899105018484769
376.3466666666667,-1.591799974,1.8274651327228462,-3.4314605175046005,7.086390782950293,1.7567367622377963,1.6945230338060806,1.818950490669512,-1.9463730595398137
376.5133333333333,0.414600015,1.8344326905480344,-3.4387827501605113,7.10764813125658,1.7594257591990903,1.6990063547712717,1.8198451636269088,-0.8069864091306459
376.68,20.66239929,1.841398030107241,-3.446108963151241,7.128905023365723,1.7620362857294731,1.70316709653736,1.8209054749215863,10.681392552651646
376.8466666666667,61.69340134,1.8483611375975748,-3.4534391441484455,7.150161419343595,1.7645660366645632,1.7069601974886444,1.8221718758404821,33.914877062647854
377.0133333333333,94.37390137,1.855321999225021,-3.4607732813003933,7.171417279750435,1.7670127065052574,1.7103408359608134,1.8236845770497014,52.35875159820176
377.18,118.0755997,1.8622806012044641,-3.468111363227771,7.192672565636699,1.7693739894092606,1.7132668482722209,1.8254811305463003,65.68047218643447
377.3466666666667,134.8791962,1.8692369297596123,-3.4754533790202498,7.213927238539474,1.7716475791791708,1.71570148850982,1.8275936698485216,75.0769853064489
377.5133333333333,158.1934967,1.8761909711219094,-3.4827993181407573,7.235181260384576,1.7738312352604462,1.7176167836349503,1.830045686885942,88.1241138511841
377.68,167.3675995,1.8831427115079826,-3.4901491684096246,7.25643459142559,1.7759242348510855,1.7190102682332529,1.8328382014689182,93.18216033150097
377.8466666666667,167.3050995,1.8900921371196358,-3.497502916000916,7.277687190240187,1.7779273728986296,1.7199048886568498,1.8359498571404094,93.0381127397782
378.0133333333333,176.0330048,1.8970392341662343,-3.504860547451325,7.298939015783794,1.7798415099836746,1.7203321357957284,1.8393508841716208,97.83790556015911
378.18,170.3240967,1.9039839888658037,-3.512222049748175,7.320190027479782,1.781667506317463,1.7203286792385932,1.8430063333963327,94.52948550385955
378.3466666666667,194.5630951,1.9109263874449116,-3.5195874103262,7.341440185216023,1.7834062217465758,1.719933706932379,1.8468787365607726,108.02483829168294
378.5133333333333,189.0422058,1.9178664161385814,-3.5269566170640685,7.362689449341231,1.7850585157556835,1.719186668000164,1.850930363511203,104.82812621111444
378.68,176.0115051,1.924804061190434,-3.5343296582809707,7.383937780661839,1.7866252474714894,1.7181255961330173,1.8551248988099616,97.43884526717885
378.84694444444443,181.9279022,1.9317508655896347,-3.541718820693025,7.405220551872294,1.7881096754870427,1.7167835798569309,1.8594357711171545,100.66281380944001
379.0136111111111,179.6674042,1.9386836980920066,-3.549099503917259,7.426466900101272,1.78950771955518,1.715197586320264,1.8638178527900962,99.31710188212332
379.1802777777778,170.319397,1.9456141057106517,-3.5564839891721443,7.447712200593448,1.7908227780265453,1.7133947831749055,1.8682507728781852,94.0203491714765
379.34694444444443,,1.9525420747225049,-3.5638722665071096,7.468956415952119,1.7920557086303002,1.711401128109481,1.8727102891511194,
379.5136111111111,,1.9594675914128707,-3.571264326395756,7.4901995092214975,1.7932073687550796,1.7092395648171959,1.8771751726929633,
379.6802777777778,96.95429993,1.9663906420751687,-3.5786601597326433,7.511441443882981,1.7942786154531314,1.7069303058865468,1.881626925019716,52.93933086525493
379.84694444444443,84.01139832,1.973311213011005,-3.58605975782994,7.53268218385195,1.795270305443843,1.70449114234429,1.8860494685433962,45.69678830994021
380.0136111111111,,1.9802292905301222,-3.593463112414338,7.5539216934745825,1.7961832951167689,1.7019377493018848,1.890428840931653,
380.1802777777778,,1.9871448609502949,-3.6008702156237593,7.575159937524349,1.7970184405351286,1.6992839708292418,1.8947529102410154,
380.34694444444443,,1.9940579105973235,-3.6082810600043107,7.596396881198958,1.7977765974402808,1.6965420761306,1.8990111187499616,
380.5136111111111,46.38949966,2.000968425805075,-3.615695638506952,7.617632490117102,1.7984586212543874,1.6937229846298936,1.9031942578788812,24.68143037021049
380.6802777777778,13.31680012,2.0078763929152608,-3.623113944484335,7.638866730314857,1.7990653670843577,1.6908364607137105,1.907294273455005,6.2859993494357935
380.84694444444443,,2.014781798277518,-3.630535971687899,7.660099568242935,1.7995976897253763,1.6878912805120803,1.9113040989386723,
381.0136111111111,,2.0216846282493837,-3.637961714264481,7.6813309707632484,1.8000564436643183,1.6848953738074641,1.9152175135211724,
381.1802777777778,,2.0285848691961235,-3.6453911667532974,7.702560905145544,1.8004424830835277,1.6818559442846726,1.919029021882383,
381.34694444444443,,2.035482507490869,-3.6528243240828306,7.723789339064568,1.800756661864371,1.6787795712166234,1.9227337525121189,
381.5136111111111,,2.042377529514372,-3.6602611815678374,7.7450162405965814,1.8009998335904038,1.6756722953851906,1.926327371795617,
381.6802777777778,,2.0492699216551173,-3.667701734906178,7.7662415782164125,1.80117285155137,1.6725396916958695,1.9298060114068707,
381.84694444444443,,2.056159670309249,-3.675145980175662,7.78746532079416,1.8012765687465913,1.6693869306112448,1.9331662068819377,
382.0136111111111,,2.0630467618803934,-3.6825939138313046,7.808687437592091,1.801311837888631,1.6662188302036662,1.9364048455735958,
382.1802777777778,29.63269997,2.0699311827798663,-3.690045532701917,7.8299078982616495,1.8012795114066291,1.6630399003501672,1.939519122463091,15.301772219513127
382.34694444444443,125.7042007,2.076812919426393,-3.697500833987494,7.85112667284028,1.8011804414497168,1.6598543803399854,1.9425065025594481,68.63686998570203
382.5136111111111,146.3090973,2.083691958246213,-3.704959815255706,7.872343731748132,1.8010154798915994,1.6566662709603877,1.945364688822811,80.08004759094824
382.6802777777778,,2.0905682856729015,-3.712422474439566,7.893559045785369,1.8007854783322512,1.6534793619376298,1.9480915947268727,
382.84694444444443,,2.0974418881474755,-3.7198888098336944,7.914772586128645,1.8004912881034136,1.6502972554868915,1.9506853207199357,
383.0136111111111,156.9272003,2.1043127521182967,-3.727358820091929,7.935984324328523,1.8001337602708176,1.6471233865609867,1.9531441339806486,86.00632406593479
383.1802777777778,178.4709015,2.1111808640409624,-3.7348325042241948,7.9571942323061196,1.7997137456383494,1.6439610403277751,1.9554664509489237,97.99320645484381
383.34694444444443,,2.1180462103782975,-3.7423098615934016,7.978402282349997,1.7992320947514944,1.6408133672961651,1.9576508222068236,
383.5136111111111,,2.124908777600389,-3.7497908919127054,7.999608447113483,1.798689657900281,1.6376833964352986,1.9596959193652632,
383.6802777777778,,2.131768552184454,-3.7572755952425494,8.020812699611458,1.7980872851242524,1.6345740466081384,1.9616005236403664,
383.84694444444443,,2.138625520614781,-3.764763971987689,8.04201501321725,1.7974258262143548,1.6314881365380784,1.963363515890631,
384.0136111111111,,2.145479669382773,-3.772256022894302,8.063215361659848,1.7967061307178533,1.6284283935475286,1.9649838678881781,
384.1802777777778,,2.1523309849868415,-3.7797517490472394,8.084413719020922,1.7959290479406647,1.6253974612231799,1.9664606346581495,
384.34694444444443,,2.159179453932415,-3.7872511518668155,8.105610059731646,1.7950954269518848,1.622397906167966,1.9677929477358036,
384.5136111111111,197.7073975,2.166025062731773,-3.794754233106479,8.126804358570025,1.7942061165867327,1.6194322239621959,1.9689800092112695,108.98489901999824
384.6802777777778,91.4611969,2.17286779790415,-3.802260994849396,8.147996590657696,1.7932619654504656,1.616502844440306,1.9700210864606251,49.7910125917753
384.84694444444443,,2.179707645975654,-3.8097714395059743,8.169186731457282,1.7922638219221287,1.6136121363754055,1.970915507468852,
385.0136111111111,,2.1865445934791286,-3.81728556981089,8.190374756769147,1.7912125341568896,1.6107624116453678,1.9716626566684115,
385.1802777777778,4.183700085,2.1933786269542743,-3.824803388820259,8.211560642728807,1.7901089500909242,1.6079559289537901,1.9722619712280582,1.1118437556242775
385.34694444444443,2.43930006,2.2002097329474477,-3.8323248999089214,8.232744365803818,1.7889539174443612,1.6051948971539889,1.9727129377347334,0.13364811956369926
385.5136111111111,-3.299299955,2.207037898011661,-3.8398501067675648,8.253925902790886,1.787748283724866,1.60248147822954,1.9730150892201919,-3.0800409113182994
385.6802777777778,2.148400068,2.213863108706633,-3.8473790133999124,8.275105230813178,1.7864928962311668,1.5998177899721528,1.9731680024901808,-0.0366433255036925
385.84722222222223,-3.219500065,2.220696719518685,-3.854924181565612,8.29631762060298,1.785186387881363,1.5972015996403288,1.9731711761223971,-3.047411083486382
386.0138888888889,5.157000065,2.2275159762006105,-3.8624605071802165,8.317492459581437,1.7838339545251511,1.5946436525609902,1.9730242564893121,1.6422403449424223
386.18055555555554,2.79369998,2.2343322382093547,-3.87000054643889,8.3386650228576,1.7824343094841089,1.5921415506304346,1.972727068337783,0.313822360136539
386.34722222222223,1.5546,2.2411454921307072,-3.8775443045704607,8.359835288831874,1.7809882992566277,1.589697256695715,1.9722793418175404,-0.385485683660733
386.5138888888889,,2.2479557245569204,-3.885091787103044,8.381003236216884,1.7794967701496307,1.5873126993610749,1.9716808409381865,
386.68055555555554,63.69960022,2.2547629220865204,-3.892642999861236,8.402168844034277,1.7779605682822672,1.5849897744547574,1.970931362109777,34.559167618254264
386.84722222222223,,2.2615670713245173,-3.900197948963444,8.42333209161248,1.776380539590107,1.582730346365595,1.9700307328146192,
387.0138888888889,108.0942001,2.2683681588820956,-3.907756640819196,8.444492958583387,1.7747575298275002,1.5805362492547044,1.968978810400296,59.62833241305012
387.18055555555554,155.3867035,2.2751661713767177,-3.915319082126408,8.465651424879844,1.7730923845719095,1.5784092881642997,1.9677754809795194,86.3528255272441
387.34722222222223,140.7857056,2.281961095432079,-3.9228852798686837,8.486807470732842,1.7713859492273836,1.5763512400282782,1.966420658426489,78.18947901499297
387.5138888888889,139.4508057,2.288752917677934,-3.9304552413126332,8.5079610766685,1.769639069027721,1.5743638545910201,1.964914283464422,77.508490393853
387.68055555555554,147.7115021,2.295541624750312,-3.938028974005176,8.5291122235058,1.7678525890403323,1.5724488552495806,1.963256322831084,82.25570467625235
387.84722222222223,143.5292053,2.302327203291215,-3.945606485770968,8.550260892353398,1.7660273541696276,1.5706079398171637,1.9614467685220915,79.96868098518925
388.0138888888889,146.5662994,2.3091096399486553,-3.9531877847096037,8.571407064606914,1.764164209160461,1.5688427812195427,1.9594856371013794,81.77084027155338
388.18055555555554,154.3065033,2.3158889213767306,-3.960772879192957,8.592550721946418,1.7622639986020459,1.5671550281269155,1.9573729690771762,86.24735822736724
388.34722222222223,152.2581024,2.3226650342353814,-3.9683617778628344,8.613691846333598,1.760327566931038,1.565546305524514,1.9551088283375622,85.17473689693031
388.5138888888889,154.013504,2.3294379651905093,-3.975954489627842,8.63483042000886,1.7583557584351739,1.5640182152280728,1.952693301642275,86.26471935906689
388.68055555555554,149.8090973,2.3362077009138833,-3.98355102366117,8.655966425488938,1.756349417256937,1.5625723363423751,1.9501264981714987,83.96557550001012
388.84722222222223,154.6257019,2.3429742280830546,-3.9911513893978423,8.677099845563951,1.7543093873968898,1.5612102256675768,1.9474085491262028,86.80494373793427
389.0138888888889,155.120697,2.3497375333813704,-3.998755596532061,8.698230663294801,1.7522365127176744,1.5599334180572277,1.9445396073781211,87.1862664416659
389.18055555555554,172.4105988,2.356497603497905,-4.0063636550146375,8.719358862010449,1.7501316369466218,1.5587434267187334,1.94151984717451,97.16646314284569
389.34722222222223,,2.363254425127428,-4.013975575050369,8.740484425305226,1.7479956036802242,1.5576417434702763,1.9383494638901722,
389.5138888888889,,2.370007984970334,-4.021591367095508,8.761607337036175,1.745829256387162,1.5566298389387416,1.9350286738355824,
389.68055555555554,,2.3767582697326013,-4.029211041855178,8.78272758132038,1.743633438411831,1.555709162708712,1.93155771411495,
389.84722222222223,,2.3835052661258764,-4.036834610280704,8.803845142532456,1.7414089929781198,1.5548811434120595,1.92793684254418,
390.0138888888889,,2.39024896086719,-4.044462083567129,8.82496000530151,1.739156763192742,1.554147188756987,1.924166337628497,
390.18055555555554,,2.396989340679138,-4.05209347315065,8.846072154508926,1.736877592048653,1.55350868549452,1.920246498602786,
390.34722222222223,23.68670082,2.4037263922896894,-4.0597287907060755,8.867181575285453,1.7345723224290206,1.552966999308982,1.9161776455490591,12.269868573658863
390.5138888888889,,2.4104601024322427,-4.067368048144228,8.888288253008714,1.732241797109726,1.5525234746314378,1.911960119588014,
390.68055555555554,,2.4171904578455496,-4.075011257609363,8.909392173300462,1.7298868587645835,1.5521794343627011,1.9075942831664658,
390.84722222222223,,2.423917445273643,-4.082658431476909,8.930493322024194,1.7275083499672306,1.5519361794932094,1.9030805204412518,
391.0138888888889,,2.4306410514657912,-4.090309582350561,8.951591685282143,1.7251071131954312,1.5517949886032638,1.8984192377875986,
391.18055555555554,,2.4373612631765287,-4.097964723060022,8.97268724941308,1.722683990834688,1.5517571172273084,1.8936108644420677,
391.34722222222223,,2.4440780671655684,-4.1056238666583535,8.99378000098949,1.7202398251808793,1.5518237970536244,1.8886558533081341,
391.5138888888889,,2.450791450197718,-4.1132870264196235,9.01486992681506,1.7177754584453144,1.5519962349345933,1.8835546819560356,
391.68055555555554,,2.4575013990428936,-4.120954215836228,9.035957013922015,1.7152917327567612,1.5522756116617515,1.8783078538517708,
391.84722222222223,,2.46420790047609,-4.128625448616576,9.057041249568757,1.712789490165695,1.5526630804657695,1.8729158998656206,
392.0138888888889,,2.4709109412772783,-4.136300738682393,9.07812262123695,1.7102695726479098,1.5531597651791382,1.8673793801166814,
392.18055555555554,,2.4776105082313737,-4.143980100166445,9.099201116629192,1.7077328221077388,1.5537667579820627,1.861698886233415,
392.34722222222223,,2.484306588128254,-4.1516635474099575,9.120276723666464,1.705180080381277,1.5544851166342848,1.8558750441282694,
392.5138888888889,,2.4909991677626877,-4.1593510949601304,9.141349430485505,1.7026121892409916,1.5553158610755684,1.8499085174064147,
392.68055555555554,,2.4976882339342,-4.167042757567762,9.162419225436162,1.7000299903979146,1.5562599692182797,1.8438000115775495,
392.84722222222223,,2.5043737734472202,-4.174738550184701,9.183486097079141,1.697434325506006,1.557318371731953,1.837550279280059,
393.0138888888889,,2.51105577311081,-4.182438487961503,9.204550034183121,1.6948260361655387,1.5584919455303292,1.8311601268007482,
393.18083333333334,,2.517745347510113,-4.1901554298901145,9.225646124910341,1.692201587772766,1.5597837520978446,1.8246194234476876,
393.3475,,2.5244202219663787,-4.197863711193517,9.246704155126274,1.6895705566049142,1.561190236226133,1.8179508769836954,
393.51416666666665,,2.531091517006768,-4.2055761843020845,9.267759218315621,1.6869294269040813,1.562714107494872,1.8111447463132906,
393.68083333333334,,2.5377592194589536,-4.2132928651367045,9.288811304054612,1.6842790400905439,1.5643559203709083,1.8042021598101794,
393.8475,,2.544423316155209,-4.221013769804804,9.309860402115222,1.6816202375480005,1.5661161046115564,1.7971243704844446,
394.01416666666665,,2.551083793932337,-4.2287389145978365,9.330906502462511,1.6789538606279344,1.5679949361111334,1.7899127851447354,
394.18083333333334,,2.557740639631474,-4.236468315988868,9.351949595251817,1.6762807506523045,1.5699924980641196,1.7825690032404895,
394.3475,,2.564393840098255,-4.244201990630253,9.372989670826762,1.6736017489180752,1.5721086285071821,1.7750948693289683,
394.51416666666665,181.2722931,2.571043382182708,-4.25193995535098,9.394026719716397,1.670917696699547,1.57434284838033,1.767492545018764,106.9479664203653
394.68083333333334,104.8041992,2.5776892527391055,-4.259682227154722,9.415060732632934,1.6682294352524685,1.5766942612152233,1.7597646092897137,61.27844754866708
394.8475,34.59140015,2.584331438626087,-4.267428823216851,9.436091700469024,1.6655378058176744,1.5791614106050902,1.7519142010302586,19.217257392521603
395.01416666666665,15.07979965,2.59096992670651,-4.2751797608825575,9.457119614295578,1.6628436496241674,1.5817420734380967,1.7439452258102381,7.510525554291403
395.18083333333334,10.93669987,2.597604703847429,-4.282935057664225,9.478144465359083,1.6601478078933132,1.584432952839274,1.7358626629473524,5.023104043208465
395.3475,7.361800194,2.6042357569200405,-4.290694731239097,9.499166245079177,1.6574511218416723,1.5872292100516259,1.7276730336317188,2.8704100980025307
395.51416666666665,4.29820013,2.610863072799644,-4.298458799446932,9.52018494504622,1.6547544326846673,1.590123729229685,1.7193851361396495,1.0196903080433672
395.68083333333334,4.444300175,2.6174866383657402,-4.3062272802874935,9.541200557018975,1.6520585816406634,1.5931059232614393,1.7110112400198876,1.1057801199882678
395.8475,5.753900051,2.6241064405016843,-4.314000191918354,9.562213072921722,1.6493644099333873,1.5961597186017287,1.702569101265046,1.8975755701098933
396.01416666666665,4.488399982,2.6307224660949498,-4.32177755265248,9.58322248484238,1.6466727587968966,1.5992600049250298,1.6940855126687633,1.128140066677437
396.18083333333334,5.508100033,2.637334702036897,-4.329559380955827,9.60422878502962,1.643984469477719,1.6023660733221892,1.685602865633249,1.7462241184523613
396.3475,5.869800091,2.6439431352228198,-4.337345695445022,9.625231965890661,1.6413003832391302,1.6054088574481173,1.677191909030143,1.9654275285130347
396.51416666666665,4.605700016,2.6505477525519137,-4.345136514884937,9.646232019988764,1.6386213413643178,1.6082649438545293,1.6689777388741063,1.1931690464987015
396.68083333333334,21.9666996,2.6571485409270785,-4.352931858186533,9.66722894004069,1.635948185160522,1.6107026015284165,1.6611937687926275,11.803277899769322
396.8475,63.38579941,2.663745487255156,-4.360731744404258,9.68822271891457,1.6332817559614228,1.6122789214191848,1.6542845905036607,37.17794171220698
397.01416666666665,97.4332962,2.670338578446586,-4.368536192733973,9.709213349627145,1.63062289513225,1.6122274849032698,1.64901830536123,58.11457566580271
397.18083333333334,119.9087982,2.676927801560506,-4.37634522174429,9.730200824865303,1.627972434880419,1.6096756923654654,1.6462691773953726,72.01096768389118
397.3475,133.9521942,2.6835131492942903,-4.384158820360069,9.75118511894865,1.625330850152312,1.6044842490156692,1.6461774512889549,80.76428318480778
397.51416666666665,141.8585052,2.690094621668372,-4.391976938955832,9.772166182292576,1.622698151788627,1.5973928120940402,1.6480034914832138,85.76358482009273
397.68083333333334,148.5305939,2.6966722191960084,-4.399799525457239,9.793143963849257,1.6200743196507639,1.5891792457884437,1.650969393513084,90.01680966848554
397.8475,156.2337952,2.7032459423940747,-4.407626527927134,9.814118412715283,1.6174593336393115,1.5803191934333258,1.6545994738452972,94.92080948468704
398.01416666666665,160.3641052,2.709815791782983,-4.415457894566544,9.83508947813251,1.6148531736947125,1.5710654655449758,1.6586408818444491,97.6276307817577
398.18083333333334,163.3029022,2.716381767886835,-4.423293573715453,9.856057109489123,1.612255819796681,1.5615532310814073,1.6629584085119546,99.60362273796257
398.3475,162.7953949,2.7229438712332286,-4.431133513853584,9.877021256320042,1.609667251964341,1.5518584185727045,1.6674760853559774,99.44443538465728
398.51416666666665,160.6687927,2.729502102353372,-4.438977663601108,9.897981868307852,1.6070874502560044,1.5420261670701363,1.6721487334418725,98.27672450088971
398.68083333333334,162.846405,2.7360564617820575,-4.446825971719485,9.918938895283599,1.6045163947695045,1.5320847792993033,1.6769480102397056,99.7872935796449
398.8475,163.4093018,2.742606950057615,-4.454678387112005,9.939892287227234,1.6019540656418614,1.522052863587771,1.6818552676959517,100.2941958798097
399.01416666666665,165.3119049,2.7491535677219154,-4.462534858824785,9.960841994268616,1.5994004430487845,1.5119431763484372,1.6868577097491317,101.63980636544042
399.18083333333334,166.1094971,2.7556963153203835,-4.470395336047076,9.981787966687843,1.5968555072054476,1.5017647910652172,1.691946223345678,102.29717093849926
399.3475,161.9653015,2.762235193401981,-4.478259768112207,10.002730154916168,1.5943192383657405,1.4915243771253979,1.6971140996060832,99.85645438851343
399.51416666666665,163.1528015,2.7687702025191623,-4.486128104498052,10.023668509536376,1.591791616822714,1.48122698361229,1.702356250033138,100.75692672487773
399.68083333333334,104.3059006,2.7753013432279445,-4.494000294827693,10.044602981283582,1.5892726229079384,1.4708765363933176,1.707668709422559,63.88494824191873
399.8475,32.67810059,2.7818286160878465,-4.5018762888700286,10.065533521045722,1.5867622369917567,1.4604761630779768,1.7130483109055366,18.84105335818341
400.01416666666665,14.51309967,2.7883520216618027,-4.509756036540328,10.086460079863933,1.5842604394834494,1.4500284112137822,1.7184924677531166,7.400770325465597
400.18083333333334,-7.803999901,2.7948715605163432,-4.517639487900805,10.107382608933491,1.5817672108305958,1.4395353983373185,1.7239990233238731,-6.700651896779937
400.3475,0.096900001,2.801387233221458,-4.5255265931610165,10.128301059603933,1.5792825315193797,1.428998917393493,1.7295661456452665,-1.7124784060136178
400.51416666666665,1.435500026,2.8078990403505344,-4.533417302678629,10.149215383379698,1.5768063820747567,1.4184205122335602,1.735192251915953,-0.8703662224811244
400.68083333333334,7.758200169,2.8144069824805236,-4.541311566959653,10.1701255319207,1.57433874305962,1.4078015326296924,1.7408759534895477,3.1402347228726337
400.84777777777776,1.041100025,2.820921897095909,-4.549222502507251,10.19106629669907,1.5718755035724823,1.397125378820902,1.7466256283240627,-1.132291881927555
401.01444444444445,0.950800002,2.827422104532989,-4.557123734148917,10.211967943214894,1.5694248413623129,1.3864286538405508,1.752421028884075,-1.1957387528695025
401.18111111111114,0.923600018,2.833918448723365,-4.565028372886008,10.232865270332738,1.5669826314686097,1.3756946002392545,1.758270662697965,-1.2191063208741333
401.34777777777776,0.997200012,2.8404109302577734,-4.57293636982327,10.253758230338818,1.5645488546074067,1.3649241105289596,1.7641735986858538,-1.1781101707560877
401.51444444444445,0.914600015,2.8468995497302494,-4.580847676216113,10.274646775676612,1.5621234915325928,1.3541180096630454,1.7701289734021401,-1.2369697691662511
401.68111111111114,18.30410004,2.8533843077383736,-4.588762243471078,10.295530858947824,1.5597065230364668,1.3432770660324236,1.77613598004051,9.906168567008283
401.84777777777776,61.13339996,2.8598652048830093,-4.596680023146026,10.316410432912043,1.5572979299490441,1.3324020002028294,1.782193859695259,37.41964439458527
402.01444444444445,94.22969818,2.866342241768569,-4.604600966950682,10.337285450487819,1.5548976931378053,1.3214934919288328,1.7883018943467779,58.75843558160981
402.18111111111114,116.6797028,2.872815419002757,-4.6125250267469085,10.358155864752423,1.5525057935084465,1.3105521858252906,1.7944594011916024,73.30528997499555
402.34777777777776,130.8545074,2.8792847371966133,-4.62045215454906,10.379021628942287,1.5501222120045473,1.2995786959981763,1.8006657280109182,82.55815036500358
402.51444444444445,140.2967987,2.8857501969647235,-4.628382302524171,10.399882696453618,1.5477469296066246,1.2885736098469387,1.8069202493663106,88.78134136435321
402.68111111111114,146.9736023,2.8922117989248175,-4.636315422992548,10.420739020842184,1.5453799273333284,1.2775374912164037,1.8132223634502531,93.23363656579821
402.84777777777776,150.9087067,2.8986695436981034,-4.644251468427681,10.441590555823888,1.5430211862404684,1.266470883023536,1.8195714894574007,95.92223261491606
403.01444444444445,153.7787018,2.9051234319091943,-4.652190391456744,10.462437255275134,1.5406706874215708,1.2553743094631264,1.825967065380015,97.92720767641083
403.18111111111114,155.2129059,2.911573464185956,-4.66013214486082,10.483279073232733,1.538328412007294,1.244248277869354,1.832408546145234,99.00443315422034
403.34777777777776,156.4326019,2.9180196411595567,-4.668076681575168,10.504115963894282,1.5359943411656238,1.2330932802990566,1.838895402032191,99.94475770160875
403.51444444444445,157.0762939,2.9244619634645943,-4.67602395468929,10.524947881618479,1.533668456101817,1.2219097948866449,1.8454271173169892,100.51183573818095
403.68111111111114,157.5603943,2.930900431738909,-4.683973917447361,10.545774780925179,1.5313507380583746,1.210698287005634,1.8520031891111153,100.97588359432173
403.84777777777776,157.9244995,2.937335046623682,-4.691926523248254,10.566596616495618,1.5290411683145133,1.1994592102764174,1.8586231263526092,101.36232278442913
404.01444444444445,158.043396,2.943765808763331,-4.699881725645887,10.58741334317255,1.526739728186777,1.1881930074388818,1.865286448934672,101.58878250678639
404.18111111111114,158.302597,2.9501927188056793,-4.707839478349212,10.60822491596057,1.5244463990286197,1.1769001111175559,1.8719926869396835,101.90742316698388
404.34777777777776,158.196701,2.9566157774017334,-4.715799735222549,10.629031290026017,1.5221611622304345,1.1655809444910696,1.8787413799697994,101.98662866626012
404.51444444444445,158.2550049,2.963034985205798,-4.723762450285723,10.649832420697319,1.5198839992190236,1.15423592188365,1.8855320765543973,102.17356718972587
404.68111111111114,100.4866028,2.969450342875522,-4.731727577713997,10.67062826346504,1.5176148914585177,1.1428654492897956,1.8923643336272398,64.25685001245917
404.84777777777776,31.32110023,2.9758618510716914,-4.7396950718385,10.691418773981884,1.5153538204495403,1.1314699248401916,1.899237716058889,18.70535976246095
405.01444444444445,10.18420029,2.982269510458414,-4.7476648871461045,10.712203908062932,1.5131007677286537,1.1200497392193725,1.9061517962379348,4.759716558965567
405.18111111111114,3.9223001,2.988673321703059,-4.755636978279699,10.732983621685818,1.5108557148701915,1.1086052760402105,1.9131061537001726,0.6179456907155132
405.34777777777776,2.02579999,2.995073285476167,-4.76361130003811,10.753757870990444,1.5086186434837314,1.0971369121814722,1.9201003747859906,-0.6424905987094938
405.51444444444445,1.458099961,3.0014694024515727,-4.771587807376397,10.774526612279542,1.506389535216123,1.0856450180939972,1.9271340523382487,-1.0245487009640863
405.68111111111114,1.13530004,3.0078616733063033,-4.779566455405683,10.795289802018289,1.5041683717502083,1.0741299580784176,1.934206785421999,-1.244914910109061
405.84777777777776,1.056200027,3.014250098720547,-4.787547199393462,10.816047396834556,1.5019551348049922,1.0625920905386403,1.941318179071344,-1.3036674840322526
406.01444444444445,1.02489996,3.0206346793777943,-4.795529994763451,10.83679935351904,1.4997498061361658,1.051031768214368,1.9484678440579637,-1.3307117701981532
406.18111111111114,1.028399944,3.027015415964671,-4.803514797095749,10.857545629025092,1.4975523675350821,1.0394493383928678,1.9556553966772965,-1.3345880353114603


==> data__sensor_2_10_hrs_matern_length_200_residuals.csv <==
time,residuals
0.0,0.25996400259562824
0.16666666666666666,0.5565018085911215
0.3333333333333333,0.8700201586581396
0.5,0.8699051012000106
0.6666666666666666,0.6583525578431318
0.8333333333333334,0.9045592460348258
1.0,1.2038947810804845
1.1666666666666667,0.9651154300580898
1.3333333333333333,1.4207448813412022
1.5,0.6665542139473947
1.6666666666666667,0.28060626143642864
1.8333333333333333,-0.6822446150021761
2.0,-1.5792364626433155
2.1666666666666665,-2.4677557310982507
2.3333333333333335,-2.4346807507743193
2.5,-3.313282340167916
2.6666666666666665,-3.942412398320144
2.8333333333333335,-2.4813411253340263
3.0,-2.523818549843895
3.1666666666666665,-1.8926692584534806
3.3333333333333335,-1.5492447447509647
3.5,-1.1011787914977447
3.6666666666666665,-1.5350811376703888
3.8333333333333335,-0.6125406215733875
4.000277777777778,-0.8079554498569195
4.166944444444445,-0.11924651306256351
4.333611111111111,0.1955352296570254
4.500277777777778,0.07051371722499766
4.666944444444445,-2.8435520558830376
4.833611111111111,0.003428280981641052
5.000277777777778,0.6771858661900225
5.166944444444445,1.7249972923883625
5.333611111111111,0.4132406840118954
5.500277777777778,0.7290814440894746
5.666944444444445,2.0879884561161366
5.833611111111111,1.3162037103280242
6.000277777777778,1.292682589297029
6.166944444444445,1.47168983855433
6.333611111111111,1.4932574501809863
6.500277777777778,1.2950953535467753
6.666944444444445,-3.5738413274682195
6.833611111111111,-10.257396404130084
7.000277777777778,-14.259713757136026
7.166944444444445,-18.342808079325394
7.333611111111111,-21.44717997569324
7.500277777777778,-21.360429214160405
7.666944444444445,-22.18445835327411
7.833611111111111,-22.316680146852917
8.000277777777777,-22.547906651216948
8.166944444444445,-22.35799463557241
8.33361111111111,-22.241098797359726
8.500277777777777,-21.967104200158218
8.666944444444445,-21.790707878754418
8.83361111111111,-21.0221820398352
9.000277777777777,-21.63832814998426
9.166944444444445,-20.832621539193283
9.33361111111111,-20.927287163802944
9.500277777777777,-20.173303241062257
9.666944444444445,-9.410582381952416
9.83361111111111,-1.5304368286553593
10.000277777777777,-0.15429207953316437
10.166944444444445,1.3216195793910566
10.33361111111111,1.2573375608845598
10.500277777777777,0.9728448719963714
10.666944444444445,0.9295587590691319
10.83361111111111,1.6025171959951103
11.000277777777777,1.3068029560061223
11.166944444444445,0.7417735560768364
11.33361111111111,2.0945602987411953
11.500277777777777,0.9902700247435559
11.667222222222222,-1.1902983757683536
11.83388888888889,-5.7892732047948385
12.000555555555556,-8.294555347183653
12.167222222222222,-10.678515660581489
12.33388888888889,-11.40009267799391
12.500555555555556,-12.071968888831364
12.667222222222222,-12.28272797933272
12.83388888888889,-12.536148286355598
13.000555555555556,-11.953210657703735
13.167222222222222,-11.78306431426823
13.33388888888889,-11.853482471671427
13.500555555555556,-11.467849917519501
13.667222222222222,-10.707609388327214
13.83388888888889,-9.61037794622385
14.000555555555556,-10.371649975540123
14.167222222222222,-9.69164143356494
14.33388888888889,-12.613977776420171
14.500555555555556,-6.871044222841164
14.667222222222222,-4.4450030085572365
14.83388888888889,-2.7107131005039804
15.000555555555556,0.4650698626373857
15.167222222222222,0.5465604884901536
15.33388888888889,-0.1475805139039565
15.500555555555556,0.24228943856375007
15.667222222222222,2.0250682181617337
15.83388888888889,-0.8569544994939622
16.000555555555554,-0.18737848478327673
16.16722222222222,0.8659026531712163
16.33388888888889,0.2965922414960114
16.500555555555554,0.29891443633608916
16.66722222222222,0.41144871895857094
16.83388888888889,-2.4976986858693735
17.000555555555554,-2.389630755538761
17.16722222222222,-3.7295426503195444
17.33388888888889,-2.905050415376138
17.500555555555554,-2.944579519064021
17.66722222222222,-2.8821093392270285
17.83388888888889,-2.5343856321223086
18.000555555555554,-2.391928685965752
18.16722222222222,-2.0181243404660876
18.33388888888889,-0.9844970049424973
18.500555555555554,-1.7891705570725946
18.66722222222222,-1.0840986786281803
18.83388888888889,-1.1602678920077523
19.000555555555554,-0.3369436630163989
19.16722222222222,-0.5072222267088335
19.33388888888889,-1.5428777815441634
19.500833333333333,0.6052112047129583
19.6675,-3.2990641235517018
19.83416666666667,-0.7319939846506518
20.000833333333333,1.4896757848591005
20.1675,-0.773376621560815
20.33416666666667,-0.17666684490200069
20.500833333333333,1.6070186338651549
20.6675,1.837359477402474
20.83416666666667,1.6656885013209544
21.000833333333333,0.7228661314379176
21.1675,0.13249341113107566
21.33416666666667,1.3501699113063865
21.500833333333333,0.3777000066555025
21.6675,2.6291979351942487
21.83416666666667,3.741343229254518
22.000833333333333,3.8928058014504643
22.1675,7.813352164818667
22.33416666666667,3.8975250720425976
22.500833333333333,4.733660679275943
22.6675,4.413628996163553
22.83416666666667,6.050393307693028
23.000833333333333,2.395016403276756
23.1675,4.671335190278867
23.33416666666667,5.005971906601417
23.500833333333333,6.360955224986753
23.6675,6.273178814478243
23.83416666666667,4.628557840182324
24.000833333333333,5.363501218820744
24.1675,5.893912606547531
24.33416666666667,5.737716899944587
24.500833333333333,6.418786156444
24.6675,1.2679131421017118
24.83416666666667,1.849487968390882
25.000833333333333,-0.9239739559749252
25.1675,0.004022586230310932
25.33416666666667,0.6839723635352728
25.500833333333333,-0.48384783007868315
25.6675,1.3049920897653724
25.83416666666667,1.9399014425583643
26.000833333333333,0.6470939794465733
26.1675,1.1149968593696697
26.33416666666667,1.2003513508506225
26.500833333333333,0.9867714515562951
26.6675,2.6481608088789343
26.83416666666667,4.71224289689777
27.000833333333333,4.769416068467372
27.16777777777778,7.783886727404251
27.334444444444443,5.777849001575504
27.50111111111111,7.968036471314122
27.66777777777778,7.95755978499497
27.834444444444443,7.466867099321746
28.00111111111111,8.804196551806186
28.16777777777778,7.661894785071581
28.334444444444443,6.834754158380619
28.50111111111111,7.182803469627103
28.66777777777778,7.4719464074565565
28.834444444444443,11.083763540589842
29.00111111111111,9.032874845193476
29.16777777777778,7.015994261644579
29.334444444444443,6.545135975105666
29.50111111111111,6.8824889514437615
29.66777777777778,1.7266436373544138
29.834444444444443,1.8040230824591106
30.00111111111111,2.197344397562866
30.16777777777778,4.117150290072947
30.334444444444443,10.212558619306428
30.50111111111111,9.978300373362464
30.66777777777778,8.092102322962793
30.834444444444443,4.028123256505188
31.00111111111111,2.9684168514594713
31.16777777777778,7.393655976189283
31.334444444444443,10.548642034188594
31.50111111111111,8.583210790888693
31.66777777777778,7.730112333927902
31.834444444444443,9.604385967672812
32.00111111111111,12.525466002013282
32.16777777777778,9.597028653815897
32.33444444444444,13.880556313394138
32.50111111111111,7.277591793317342
32.66777777777778,8.071349632463836
32.83444444444444,11.408127804444234
33.00111111111111,28.224725931982974
33.16777777777778,22.107485343905694
33.33444444444444,18.637995750145734
33.50111111111111,27.718547717705164
33.66777777777778,31.85170450099605
33.83444444444444,17.859118660881293
34.00111111111111,31.801007612027036
34.16777777777778,29.96628538047358
34.33444444444444,27.68940652341047
34.50111111111111,30.881991415245224
34.66777777777778,33.44195271667622
34.83444444444444,
35.00138888888889,
35.168055555555554,
35.334722222222226,
35.50138888888889,
35.668055555555554,
35.834722222222226,
36.00138888888889,
36.168055555555554,
36.334722222222226,
36.50138888888889,
36.668055555555554,
36.834722222222226,
37.00138888888889,
37.168055555555554,
37.334722222222226,
37.50138888888889,10.089983477846445
37.668055555555554,1.6814678040199027
37.834722222222226,0.8564386297978928
38.00138888888889,1.1424598322612667
38.168055555555554,1.190378248381208
38.334722222222226,0.6175339191240994
38.50138888888889,0.4536563112116596
38.668055555555554,0.6492574609408166
38.834722222222226,0.5132083093054405
39.00138888888889,0.5757179173527476
39.168055555555554,0.5290795754047508
39.334722222222226,0.2653681902206415
39.50138888888889,0.7276812751631354
39.668055555555554,-2.2777178046771382
39.834722222222226,-0.9790654150497939
40.00138888888889,0.508179819261644
40.168055555555554,-0.3075150997586833
40.334722222222226,0.6328232986301683
40.50138888888889,-0.09228109223992881
40.668055555555554,-0.5098543742736517
40.834722222222226,-1.1643013023011684
41.00138888888889,-1.0235013806176982
41.168055555555554,4.001509972926635
41.334722222222226,5.488415129978389
41.50138888888889,3.6713190572920613
41.668055555555554,5.531406886250199
41.834722222222226,5.149415295733526
42.00138888888889,2.515756420106584
42.168055555555554,-0.821020389375775
42.334722222222226,0.7771657133336589
42.50138888888889,0.27117017116657394
42.66833333333334,1.4163168806358328
42.835,1.8184035897764517
43.001666666666665,2.1876729511333224
43.16833333333334,10.126436925912742
43.335,2.63499208797964
43.501666666666665,3.1283496219845404
43.66833333333334,1.127191968428619
43.835,1.8344187173293136
44.001666666666665,-0.20768479146080665
44.16833333333334,0.35808832178733496
44.335,3.0259199667327863
44.501666666666665,1.542456503816581
44.66833333333334,-4.649152872793543
44.835,-1.2918976275874563
45.001666666666665,-0.4238895684190549
45.16833333333334,-1.778886993139039
45.335,1.1218012591360422
45.501666666666665,4.517546015640857
45.66833333333334,-2.0447610351824226
45.835,-1.0547886946727882
46.001666666666665,4.036745933311052
46.16833333333334,0.005671691729477069
46.335,3.055939243066601
46.501666666666665,1.1477663815848111
46.66833333333334,4.859985243532389
46.835,1.3821660159990188
47.001666666666665,1.0802182420448645
47.16833333333334,4.9405545404977715
47.335,2.7828890020581554
47.501666666666665,2.0008336560328246
47.66833333333334,1.7472653520571413
47.835,2.473999323149542
48.001666666666665,3.011134143904229
48.16833333333334,3.7008011477726512
48.335,2.1795662079824467
48.501666666666665,2.90896400250071
48.66833333333334,2.0214070328745066
48.835,-0.5873074636804176
49.001666666666665,4.226316244930032
49.16833333333334,3.4431061366230153
49.335,4.75134609674501
49.501666666666665,2.9633522297039434
49.66833333333334,-1.4330622657080383
49.835,3.213752933444731
50.001666666666665,6.195063988511183
50.16833333333334,0.9325833151713594
50.335,5.223569574770095
50.50194444444445,5.052891537760606
50.66861111111111,3.6616084113635963
50.835277777777776,
51.00194444444445,7.729806159961168
51.16861111111111,4.742123778346444
51.335277777777776,1.0989979619627814
51.50194444444445,7.736491940122801
51.66861111111111,7.2066287173263746
51.835277777777776,5.169689109862368
52.00194444444445,4.730833342747204
52.16861111111111,4.685625749484899
52.335277777777776,7.831262784768143
52.50194444444445,3.408039319431637
52.66861111111111,7.237280110544702
52.835277777777776,2.0771654865901468
53.00194444444445,2.079716804692538
53.16861111111111,3.893449590864776
53.335277777777776,8.720253625837742
53.50194444444445,10.01973731280792
53.66861111111111,3.1761534994014795
53.835277777777776,4.714176699552169
54.00194444444445,-0.24004080231375724
54.16861111111111,3.2024179495957696
54.335277777777776,-1.145681005892655
54.50194444444445,7.2068645297780165
54.66861111111111,-6.199312092095731
54.835277777777776,1.2187586478901107
55.00194444444445,8.746372292154527
55.16861111111111,2.479622542822579
55.335277777777776,4.425355392598866
55.50194444444445,2.221591302289511
55.66861111111111,-1.509839351838107
55.835277777777776,-1.1662602663543304
56.00194444444445,0.9692447383450669
56.16861111111111,0.9060677379621791
56.335277777777776,4.52842952915758
56.50194444444445,3.255555428165697
56.66861111111111,3.490872767839047
56.835277777777776,42.227782537652324
57.00194444444445,
57.16861111111111,36.81623256586926
57.335277777777776,12.134886111298556
57.50194444444445,9.405363813622941
57.66861111111111,2.1328546136612516
57.835277777777776,0.815990903271512
58.00194444444445,6.382020718511114
58.16888888888889,7.664944145013308
58.33555555555556,2.2542729072241343
58.50222222222222,6.048478291956002
58.66888888888889,13.90372420486699
58.83555555555556,1.0195670156329157
59.00222222222222,14.985326924232453
59.16888888888889,15.377201347695504
59.33555555555556,
59.50222222222222,
59.66888888888889,
59.83555555555556,
60.00222222222222,
60.16888888888889,
60.33555555555556,
60.50222222222222,
60.66888888888889,
60.83555555555556,
61.00222222222222,
61.16888888888889,
61.33555555555556,
61.50222222222222,
61.66888888888889,
61.83555555555556,
62.00222222222222,
62.16888888888889,
62.33555555555556,
62.50222222222222,
62.66888888888889,
62.83555555555556,
63.00222222222222,
63.16888888888889,
63.33555555555556,
63.50222222222222,
63.66888888888889,
63.83555555555556,
64.00222222222222,
64.16888888888889,31.582407692826038
64.33555555555556,2.9544909009947844
64.50222222222222,14.610961634928984
64.66888888888889,16.244248401026894
64.83555555555556,10.409081180769984
65.00222222222222,4.753398230723503
65.16888888888889,8.398115976462941
65.33555555555556,8.757158097100493
65.50222222222222,6.469010639433679
65.66888888888889,6.269824775571177
65.83555555555556,7.125727281686975
66.0025,6.194242637335249
66.16916666666667,3.7360010477378003
66.33583333333333,1.493439033261383
66.5025,10.19286011237942
66.66916666666667,8.446397770559305
66.83583333333333,0.999104776309764
67.0025,9.602539722091464
67.16916666666667,7.314214860941618
67.33583333333333,7.161520160296234
67.5025,13.680902425343646
67.66916666666667,3.8170939874761274
67.83583333333333,6.538657980309566
68.0025,8.94480828402257
68.16916666666667,2.368948211830997
68.33583333333333,1.1213768482631679
68.5025,4.930305145930049
68.66916666666667,4.835980742018307
68.83583333333333,6.057506763086693
69.0025,6.482853371437528
69.16916666666667,5.7192901163857215
69.33583333333333,3.509678692532674
69.5025,6.50701704685909
69.66916666666667,-1.427254234490654
69.83583333333333,4.891305925220541
70.0025,5.709303511486693
70.16916666666667,9.131619072936292
70.33583333333333,4.976463751754707
70.5025,6.131991552006998
70.66916666666667,5.531455979109372
70.83583333333333,6.163398715097429
71.0025,10.527847638918537
71.16916666666667,7.48511872126333
71.33583333333333,8.177711898690099
71.5025,5.904550837463486
71.66916666666667,14.774435096015193
71.83583333333333,16.242210327806873
72.0025,
72.16916666666667,
72.33583333333333,
72.5025,
72.66916666666667,
72.83583333333333,
73.0025,8.946992290816482
73.16916666666667,
73.33583333333333,
73.5025,1.4010474820344427
73.66944444444445,
73.83611111111111,
74.00277777777778,-21.315376700692937
74.16944444444445,-23.861731248333328
74.33611111111111,-16.531143406391976
74.50277777777778,-16.914438040365454
74.66944444444445,-13.478813563408828
74.83611111111111,-7.003012550418216
238.675,1.029914108553868
238.84166666666667,0.6005547108093339
239.00833333333333,-0.15517280637284614
239.175,-0.6453288715888874
239.34166666666667,-0.8620635610598271
239.50833333333333,-1.015926379128686
239.67527777777778,0.9333673982226145
239.84194444444444,-1.5494198965276027
240.00861111111112,-0.3824805599415013
240.17527777777778,0.034025697684088696
240.34194444444444,-0.3245057018514762
240.50861111111112,-0.5494395512661765
240.67527777777778,-0.646148906030067
240.84194444444444,-0.5843093680779182
241.00861111111112,-0.14360691929500224
241.17527777777778,-0.13530119556022652
241.34194444444444,0.06873013590449834
241.50861111111112,-0.18817616771811135
241.67527777777778,-1.3267595240219734
241.84194444444444,-1.594359773272899
242.00861111111112,-2.262723627875843
242.17527777777778,-1.3905988597284136
242.34194444444444,-1.1883821077542933
242.50861111111112,-1.211834679716418
242.67527777777778,-1.0293627947979616
242.84194444444444,-0.8436377719240511
243.00861111111112,-0.7264095886453248
243.17527777777778,-0.8051179427234558
243.34194444444444,-0.6691505290767594
243.50861111111112,-0.5102135430545331
243.67527777777778,-0.6319075671929681
243.84194444444444,-0.6893811106565835
244.00861111111112,-0.6612446561864402
244.17527777777778,-0.6221542364477841
244.34194444444444,-0.5137524930458568
244.50861111111112,-0.5004102320049242
244.67527777777778,-0.9553292779588105
244.84194444444444,-0.5096591917156381
245.00861111111112,-0.015970036919171093
245.17527777777778,-0.9160430120792802
245.34194444444444,-0.13647603632137728
245.50861111111112,-0.07613447276367724
245.67527777777778,-0.23153161816923407
245.84194444444444,-0.20794775189326065
246.00861111111112,0.054970139379048044
246.17527777777778,0.06926521977760752
246.34194444444444,-0.15894531880022333
246.50861111111112,0.03209693111061107
246.67527777777778,-2.888129240865986
246.84194444444444,-2.0717949523236285
247.00861111111112,-1.8610405198284923
247.17527777777778,-0.876399211306051
247.34222222222223,-0.9092430803897855
247.5088888888889,-0.7737232183468166
247.67555555555555,-0.634079181483969
247.84222222222223,-0.5308026851341339
248.0088888888889,-0.43016643896042694
248.17555555555555,-0.3973821442033767
248.34222222222223,-0.44378959037014454
248.5088888888889,-0.5911825803381987
248.67555555555555,-0.4862726274599396
248.84222222222223,-0.35711539582749197
249.0088888888889,-0.32528621417498016
249.17555555555555,-0.41520512566224
249.34222222222223,-0.10492562068928635
249.5088888888889,0.9848543641897436
249.67555555555555,1.4335060177564856
249.84222222222223,0.5435864452660688
250.0088888888889,-0.38071555243693567
250.17555555555555,-0.30440764568961454
250.34222222222223,-0.05312408155244697
250.5088888888889,-0.015492852615957009
250.67555555555555,-0.2644487463662506
250.84222222222223,-0.11713896334412555
251.0088888888889,0.05230508851231119
251.17555555555555,0.006736098866959805
251.34222222222223,0.005586103359826011
251.5088888888889,-0.014779406254350036
251.67555555555555,-3.1796965950944216
251.84222222222223,-1.2387289404979143
252.0088888888889,-1.283554064994341
252.17555555555555,-0.9285750414836969
252.34222222222223,-0.7508154662479711
252.5088888888889,-0.7965371047309588
252.67555555555555,-0.36747298208368306
252.84222222222223,-0.37558160139533925
253.0088888888889,-0.3495108370239848
253.17555555555555,-0.3858699288475691
253.34222222222223,-0.2458837209602791
253.5088888888889,-0.24770050341105332
253.67555555555555,-0.1713543706576246
253.84222222222223,-0.1564538079432367
254.0088888888889,-0.13831398181062582
254.17555555555555,-0.07144694686894582
254.34222222222223,-0.1356872855564717
254.5088888888889,-0.2329625644054545
254.67555555555555,2.645679103850931
254.84222222222223,0.995305450335243
255.0088888888889,-0.2161964362974551
255.17583333333334,-0.19398739376539664
255.3425,0.03477198657032954
255.50916666666666,-0.14226802132683924
255.67583333333334,-0.10171982849748129
255.8425,-0.052112461823366485
256.00916666666666,0.14591269379552552
256.17583333333334,0.12359361693840354
256.3425,0.22876952947469426
256.50916666666666,0.2002783966803064
256.67583333333334,-1.9890215485333798
256.8425,-1.786835265303175
257.00916666666666,-1.9471199995827746
257.17583333333334,-1.011291507763147
257.3425,-0.6070228715222896
257.50916666666666,-0.24356412046363118
257.67583333333334,-0.22570320341741024
257.8425,-0.28637547979059264
258.00916666666666,-0.06630226885205559
258.17583333333334,-0.051101514906761736
258.3425,-0.10780201321017557
258.50916666666666,-0.1939752354740989
258.67583333333334,-0.14894221807449526
258.8425,0.20306323601387533
259.00916666666666,-0.14510220702265997
259.17583333333334,-0.03178659037652665
259.3425,-0.08496524262145044
259.50916666666666,-0.0552328545567633
259.67583333333334,-8.592793484087466
259.8425,-3.06852394677985
260.00916666666666,-1.0688008676835734
260.17583333333334,-0.6835095799590833
260.3425,0.030060805622918796
260.50916666666666,-0.28880800405650153
260.67583333333334,-0.10199493112750946
260.8425,-0.16133592469909475
261.00916666666666,0.06998745682936802
261.17583333333334,0.04519475997710254
261.3425,0.03286001586184628
261.50916666666666,-0.036100397136073714
261.67583333333334,0.5852559655684608
261.8425,-0.8625954705598744
262.00916666666666,0.9488958971878461
262.17583333333334,1.223188065058082
262.3425,0.872636492672811
262.50916666666666,0.3134744423448126
262.67583333333334,0.02243168463517975
262.84277777777777,0.024175945574199886
263.00944444444445,0.035959268943017264
263.1761111111111,0.29803277435840414
263.34277777777777,0.1466649504786801
263.50944444444445,0.3320467467818844
263.6761111111111,0.2203193283555862
263.84277777777777,-0.03266995945817541
264.00944444444445,0.21296675790581787
264.1761111111111,0.23359363131051225
264.34277777777777,0.08428422053685836
264.50944444444445,0.04802479598740206
264.6761111111111,-0.6606288917084271
264.84277777777777,-1.9052805285201817
265.00944444444445,-0.3506551499660846
265.1761111111111,-0.6287529193602279
265.34277777777777,-0.6914691917351532
265.50944444444445,-0.5130370054635973
265.6761111111111,0.08153550950653998
265.84277777777777,0.15202376188549205
266.00944444444445,0.23277833236794188
266.1761111111111,0.04125915172940697
266.34277777777777,0.1607805912698781
266.50944444444445,0.25899840819163567
266.6761111111111,1.9421465172376138
266.84277777777777,0.6653007416334518
267.00944444444445,1.0489477634671331
267.1761111111111,-0.8201768241288789
267.34277777777777,0.3698220807387713
267.50944444444445,-0.7618535367675463
267.6761111111111,-0.2335690838334159
267.84277777777777,0.07555786515199259
268.00944444444445,0.8894731991630493
268.1761111111111,0.23219980478134516
268.34277777777777,0.3262468781979777
268.50944444444445,-0.08632451202863933
268.6761111111111,0.0033800104779828644
268.84277777777777,-0.09691018637784055
269.00944444444445,-0.0965795056067833
269.1761111111111,-0.1164821773091802
269.34277777777777,-0.07953534146943753
269.50944444444445,-0.0046057626327211665
269.6761111111111,-3.7847608986426877
269.84277777777777,-1.3935207187607812
270.00944444444445,-0.8113175242706117
270.1761111111111,0.03917519352475507
270.34277777777777,-0.1493611310798073
270.50944444444445,0.07200868180484898
270.6763888888889,-0.051607902295842
270.84305555555557,-0.057204998047888034
271.0097222222222,0.19101987246834362
271.1763888888889,0.0370725486217085
271.34305555555557,-0.014609575710753164
271.5097222222222,0.19887296560764334
271.6763888888889,0.5229758480255917
271.84305555555557,-0.6199831314804385
272.0097222222222,0.4221697377919398
272.1763888888889,0.8606842120008196
272.34305555555557,0.6321967857537203
272.5097222222222,0.07370821723333165
272.6763888888889,0.2772065825957384
272.84305555555557,0.3499581232844946
273.0097222222222,0.3027800400627285
273.1763888888889,0.3042521438432999
273.34305555555557,-0.009862616621489906
273.5097222222222,0.11355196880863616
273.6763888888889,-0.11066251692544427
273.84305555555557,-0.06544652203092483
274.0097222222222,-0.30215924562655516
274.1763888888889,-0.22558184695864725
274.34305555555557,-0.27241034167187195
274.5097222222222,-0.10659611210304831
274.6763888888889,-3.694085822249612
274.84305555555557,-2.2554765706866657
275.0097222222222,-1.7584537463409102
275.1763888888889,-0.2885961049605883
275.34305555555557,-0.3859205811019386
275.5097222222222,-0.16635374175184714
275.6763888888889,0.1779035429920761
275.84305555555557,-0.32961992223851033
276.0097222222222,0.09678738551288768
276.1763888888889,-0.30327129674897
276.34305555555557,0.059256724670721184
276.5097222222222,-0.05196075424518054
276.6763888888889,2.1632068233139403
276.84305555555557,0.05782798275901513
277.0097222222222,1.573351056643972
277.1763888888889,0.3122589027392877
277.34305555555557,-0.13490421320129542
277.5097222222222,-0.45958425216910825
277.6763888888889,-0.6000982654928606
277.84305555555557,-0.5143442050662372
278.0097222222222,-0.8434385145175298
278.1763888888889,-0.7368574301213187
278.3433333333333,-0.9717480885769589
278.51,-0.6914357734695216
278.6766666666667,-0.8872833635174828
278.8433333333333,-0.7975084943315238
279.01,-0.8261518222609396
279.1766666666667,-1.169376418283619
279.3433333333333,-1.0548441473229389
279.51,-1.156117516392598
279.6766666666667,-4.763599920115311
279.8433333333333,-5.8793825251357905
280.01,-3.676909442495596
280.1766666666667,-0.30666828508068766
280.3433333333333,-0.30885002486847446
280.51,0.01910005721982233
280.6766666666667,-0.12207258699501378
280.8433333333333,-0.0027539620080074823
281.01,0.10066484249204821
281.1766666666667,0.13481354211183294
281.3433333333333,0.1310959310907016
281.51,0.08022216013194394
281.6766666666667,-0.7469816261984317
281.8433333333333,-1.612434760599001
282.01,-0.7083121297552069
282.1766666666667,-0.855843988614069
282.3433333333333,-0.26117490033948343
282.51,-0.023496317370359066
282.6766666666667,0.05298430400326026
282.8433333333333,0.1183182143289514
283.01,0.11879923876050213
283.1766666666667,0.05630438440844898
283.3433333333333,0.08421448889194494
283.51,0.14117199914366552
283.6766666666667,-0.0016041678140368276
283.8433333333333,0.09937157416571551
284.01,0.16123444720959412
284.1766666666667,0.2582027985090889
284.3433333333333,0.10925650286323219
284.51,0.03136609749387276
284.6766666666667,-5.305995593494721
284.8433333333333,-0.7207147868105288
285.01,-0.19704540253146963
285.1766666666667,0.2054400993478973
285.3433333333333,0.31221023861173025
285.51,0.01690677268602958
285.6766666666667,0.03339717186727431
285.8433333333333,0.23709624853372124
286.01,0.2680585573194878
286.1769444444444,0.30210258576109106
286.3436111111111,0.247506301254384
286.5102777777778,0.16900942417152975
286.6769444444444,-0.8981810367998726
286.8436111111111,-1.1620694312357358
287.0102777777778,-2.7436207889697855
287.1769444444444,-1.3024677951516708
287.3436111111111,-0.6123585916507892
287.5102777777778,-0.6136036389703179
287.6769444444444,-0.5884438132939778
287.8436111111111,-0.2562228167764289
288.0102777777778,-0.3504835078502424
288.1769444444444,-0.5707717644494181
288.3436111111111,-0.29159809557039296
288.5102777777778,-0.38035894935968884
288.6769444444444,-0.17789620217624247
288.8436111111111,-0.3317079768004163
289.0102777777778,-0.29817324877799933
289.1769444444444,-0.23166629208829193
289.3436111111111,-0.23275234004258039
289.5102777777778,-0.04190787394637141
289.6769444444444,-0.7068755804634463
289.8436111111111,-1.3148315697804343
290.0102777777778,-0.07610423275021905
290.1769444444444,-0.24137256678635222
290.3436111111111,0.19527162230106687
290.5102777777778,0.2114125593798486
290.6769444444444,-0.04527232754875976
290.8436111111111,0.2371773813450898
291.0102777777778,0.26327901051698666
291.1769444444444,0.1845359501887286
291.3436111111111,-0.07633244210529799
291.5102777777778,0.3199593086951732
291.6769444444444,-3.0496258823124567
291.8436111111111,-2.664867174328471
292.0102777777778,-1.9698570618104867
292.1769444444444,-1.4627395573291864
292.3436111111111,-0.9732393376123696
292.5102777777778,-0.44324558849449147
292.6769444444444,-0.5360557893488647
292.8436111111111,-0.4579467701218789
293.0102777777778,-0.27951304504743746
293.1769444444444,-0.2279413212643817
293.3436111111111,-0.29255624004923675
293.5102777777778,-0.267117817304225
293.6769444444444,-0.18236495763864013
293.8438888888889,-0.08431045954857552
294.0105555555556,-0.07911217065841925
294.1772222222222,-0.2426881755956174
294.3438888888889,-0.13822723396495462
294.5105555555556,-0.10030443405088363
294.6772222222222,-3.1733908966283764
294.8438888888889,-1.1827115390396958
295.0105555555556,-0.8272525083667244
295.1772222222222,-0.06907088032812769
295.3438888888889,-0.06400066123899295
295.5105555555556,0.2229017761955322
295.6772222222222,0.09856667073826364
295.8438888888889,0.08387297011377604
296.0105555555556,0.14896474805325322
296.1772222222222,0.19060185655392603
296.3438888888889,0.24129322618989352
296.5105555555556,0.16100960985741186
296.6772222222222,-3.832903138161633
296.8438888888889,-3.1182098660654205
297.0105555555556,-1.2970421482304673
297.1772222222222,-0.8147536344621074
297.3438888888889,-0.4477220459790914
297.5105555555556,-0.4262295800488829
297.6772222222222,-0.14841802007680371
297.8438888888889,-0.3213241027280702
298.0105555555556,-0.08873864456039371
298.1772222222222,0.11832303587397064
298.3438888888889,0.013107462568314077
298.5105555555556,0.09827467832377579
298.6772222222222,0.09999539394354429
298.8438888888889,0.17280066339429823
299.0105555555556,0.3063680644581268
299.1772222222222,0.23351746973987986
299.3438888888889,0.13067455265715466
299.5105555555556,0.39626560997969307
299.6772222222222,-1.7083446265471878
299.8438888888889,-1.550502935376377
300.0105555555556,-1.1011557411350568
300.1772222222222,0.05687241511624608
300.3438888888889,-0.17528410920291404
300.5105555555556,-0.07351952992097299
300.6772222222222,0.06508385685005913
300.8438888888889,-0.0211582724228343
301.0105555555556,0.03441912022314508
301.1772222222222,0.08750214091564734
301.3438888888889,0.17264535303878648
301.5105555555556,0.1925447188284461
301.6775,-2.835409918412582
301.8441666666667,-2.435509804120251
302.0108333333333,-1.3778872979490373
302.1775,-0.8479986795040588
302.3441666666667,-0.49944262776483583
302.5108333333333,-0.29240547683022555
302.6775,-0.3558162712192825
302.8441666666667,-0.23724633535769613
303.0108333333333,-0.16347868047172653
303.1775,0.12035544452406555
303.3441666666667,0.05502205985764874
303.5108333333333,0.008530770115584119
303.6775,0.15225586211582254
303.8441666666667,0.09037845631094399
304.0108333333333,0.30549539107262547
304.1775,0.0344088245533527
304.3441666666667,0.10920401877227448
304.5108333333333,0.21739365979496483
304.6775,-2.208184025191521
304.8441666666667,-0.7789337156488365
305.0108333333333,-1.3514033339275224
305.1775,-0.2054073391478224
305.3441666666667,0.15368837146147452
305.5108333333333,0.03491078583552687
305.6775,0.08953304547673546
305.8441666666667,-0.0274390795888092
306.0108333333333,0.21750000507486245
306.1775,0.23064166177578493
306.3441666666667,0.23311222755398475
306.5108333333333,0.26756537405660663
306.6775,-2.4239922865089873
306.8441666666667,-2.205017367532392
307.0108333333333,-2.0061546297637634
307.1775,-0.23316372417210118
307.3441666666667,-0.752963994948459
307.5108333333333,0.12452774369947406
307.6775,0.23784754194898028
307.8441666666667,0.37974727374243855
308.0108333333333,0.3344589371895381
308.1775,-0.18414532210141488
308.3441666666667,-0.24822799255002792
308.5108333333333,-0.3216250655883215
308.6775,-0.23881060742114357
308.8441666666667,-0.14635060300163616
309.0108333333333,-0.353740089875501
309.1775,-0.40406534597178734
309.34444444444443,-0.27614470455530693
309.5111111111111,-0.3385542083899509
309.6777777777778,-3.2851647939021476
309.84444444444443,-0.9787823439097565
310.0111111111111,-0.8553785765597457
310.1777777777778,-0.3240758351403241
310.34444444444443,-0.09019404744877879
310.5111111111111,0.20381025403147668
310.6777777777778,-0.21720377608974628
310.84444444444443,0.16518554314078548
311.0111111111111,0.24450701592545787
311.1777777777778,0.009642565826916805
311.34444444444443,0.2045755609596751
311.5111111111111,0.2770948911446232
311.6777777777778,-0.8489351472183984
311.84444444444443,-0.6715601198318382
312.0111111111111,-0.7650578088349818
312.1777777777778,-0.6776577581970287
312.34444444444443,-1.227484789308491
312.5111111111111,-0.9589210136592641
312.6777777777778,-0.9242079297814598
312.84444444444443,-0.8631951343471229
313.0111111111111,-0.6913090060459979
313.1777777777778,-0.7837154641085107
313.34444444444443,-0.6251195298517302
313.5111111111111,-0.6812727686049556
313.6777777777778,-0.7724993553309787
313.84444444444443,-0.5853091152035574
314.0111111111111,-0.7563042174343337
314.1777777777778,-0.7461463121948242
314.34444444444443,-0.7596677903414815
314.5111111111111,-0.6535440720207362
314.6777777777778,-1.4902231462975521
314.84444444444443,-4.300685342257509
315.0111111111111,-0.5574721560883296
315.1777777777778,0.048258688959278206
315.34444444444443,-0.3391452118316072
315.5111111111111,-0.13688241024647196
315.6777777777778,-0.19624620030707873
315.84444444444443,-0.10616574401755674
316.0111111111111,-0.3645882181058199
316.1777777777778,-0.31951504394342434
316.34444444444443,-0.06363626691080837
316.5111111111111,-0.1886511677941749
316.6777777777778,0.590406167788144
316.84444444444443,0.15969206055709861
317.0111111111111,-0.792195660099722
317.17805555555555,-0.8312716493105228
317.34472222222223,-0.786279175007536
317.5113888888889,-0.48335803413566225
317.67805555555555,-0.6445216764957991
317.84472222222223,-0.4748733122885085
318.0113888888889,-0.5082778246503494
318.17805555555555,-0.41465909301581405
318.34472222222223,-0.42077369188451996
318.5113888888889,-0.37403151184618366
318.67805555555555,-0.44634197098066863
318.84472222222223,-0.3024130008561343
319.0113888888889,-0.3098721365335422
319.17805555555555,-0.2379645923330571
319.34472222222223,-0.33786526943400474
319.5113888888889,-0.18583284021914892
319.67805555555555,-4.329232329026105
319.84472222222223,-4.370020505435527
320.0113888888889,-2.4414621792529356
320.17805555555555,-0.4207918128848349
320.34472222222223,-0.39365092059141626
320.5113888888889,-1.1809609950742226
320.67805555555555,-0.11787770551522758
320.84472222222223,-0.24366892155387465
321.0113888888889,-0.06782503533725881
321.17805555555555,-0.3376981615315636
321.34472222222223,-0.16862483074704382
321.5113888888889,-0.24721023338868597
321.67805555555555,-0.5513800587062789
321.84472222222223,-0.9379345661272396
322.0113888888889,-0.5208531095378675
322.17805555555555,-0.6170435578464293
322.34472222222223,-0.5477788607190774
322.5113888888889,-0.27506146596574865
322.67805555555555,-0.14790267872979257
322.84472222222223,-0.11730837053566745
323.0113888888889,-0.08507116381929336
323.17805555555555,0.05516541111103379
323.34472222222223,-0.15255469671535593
323.5113888888889,-0.02301896498779854
323.67805555555555,0.05082552833280829
323.84472222222223,0.2253042958665361
324.0113888888889,0.22430224233845308
324.17805555555555,0.08732406498276646
324.34472222222223,0.10249487209313202
324.5113888888889,0.12888597537910584
324.67805555555555,-9.833981073119404
324.845,-8.35685427543422
325.01166666666666,-0.9726086257569415
325.17833333333334,-0.8987988129213784
325.345,-0.8382370519305549
325.51166666666666,-1.0583485676569666
325.67833333333334,-0.22462140128888763
325.845,-0.3777903724092908
326.01166666666666,-0.4357168691423934
326.17833333333334,-0.3724603449533589
326.345,-0.2839920016183388
326.51166666666666,-0.3461207582847091
326.67833333333334,-2.007680815061951
326.845,-0.39010566555922566
327.01166666666666,-0.07320732831653487
327.17833333333334,-0.7027103622503432
327.345,0.01045647445961606
327.51166666666666,-0.06380647934967953
327.67833333333334,0.1663640269361366
327.845,0.030164312749818123
328.01166666666666,0.36085620846613153
328.17833333333334,0.30144754073573665
328.345,0.3154712351320228
328.51166666666666,0.27514376901218895
328.67833333333334,0.39071734314434536
328.845,0.26515262410717355
329.01166666666666,0.3461233798407193
329.17833333333334,0.32758409047755777
329.345,0.3913742759301755
329.51166666666666,0.40191605388079665
329.67833333333334,-6.05715042083358
329.845,-0.9963979111540375
330.01166666666666,-1.0303734234416115
330.17833333333334,-0.4939991479585282
330.345,-0.3004743062233255
330.51166666666666,-0.9008019204615165
330.67833333333334,-0.47077381049469036
330.845,-0.37948689925154877
331.01166666666666,-0.21801990919674952
331.17833333333334,-0.32990321492053587
331.345,-0.33029314376977686
331.51166666666666,-0.1297131353649132
331.67833333333334,-0.31332392553412447
331.845,-0.734922164550234
332.01166666666666,-0.6354545464503047
332.17833333333334,-0.93705178609234
332.345,-0.6466107327301671
332.51166666666666,-0.6213731193932261
332.67861111111114,-0.44482896671320304
332.84527777777777,-0.5588448257501852
333.01194444444445,-0.5139611725635973
333.17861111111114,-0.3785597488517425
333.34527777777777,-0.3778579460781941
333.51194444444445,-0.6586794412975934
333.67861111111114,-0.8250340559540632
333.84527777777777,-0.7026974621409323
334.01194444444445,-0.6894326714493957
334.17861111111114,-0.8478758828207162
334.34527777777777,-0.6980563691256378
334.51194444444445,-0.695728939606937
334.67861111111114,-6.712742256132302
334.84527777777777,-3.0189305182222093
335.01194444444445,-0.922051536588171
335.17861111111114,-0.7609390849396096
335.34527777777777,-0.4748091648564381
335.51194444444445,-0.704207192468613
335.67861111111114,-0.25828038872729353
335.84527777777777,-0.3912903746656228
336.01194444444445,-0.7024265002019674
336.17861111111114,-0.17535722682928123
336.34527777777777,-0.22044898256245243
336.51194444444445,-0.3216241047872973
336.67861111111114,-0.39718693174453
336.84527777777777,-0.6917993961957905
337.01194444444445,-1.1496758097745428
337.17861111111114,-1.9434581564641462
337.34527777777777,-1.8234279997262206
337.51194444444445,-1.7723813555615209
337.67861111111114,-2.120459930383987
337.84527777777777,-2.1483333403534317
338.01194444444445,-2.098508379158332
338.17861111111114,-2.3648174165216034
338.34527777777777,-2.3616683399569354
338.51194444444445,-2.2261120045126574
338.67861111111114,-2.2835913324056207
338.84527777777777,-2.476850063072959
339.01194444444445,-2.449090242062752
339.17861111111114,-2.525762215959432
339.34527777777777,-2.468683847736898
339.51194444444445,-2.6344152043656095
339.67861111111114,-9.558055177367045
339.84527777777777,-5.65397152778543
340.01194444444445,-1.5196479024809655
340.17861111111114,-1.6327866053439708
340.34555555555556,-1.196368106316521
340.51222222222225,-0.9420638594431475
340.6788888888889,-0.33388613504900994
340.84555555555556,-0.6421435925142224
341.01222222222225,-0.4582210232126935
341.1788888888889,-0.7633410417306048
341.34555555555556,-0.5940366007876836
341.51222222222225,-0.5922625488296593
341.6788888888889,-0.6761554549562803
341.84555555555556,-2.3785275676183275
342.01222222222225,-2.511891256547216
342.1788888888889,-2.5386136725433346
342.34555555555556,-3.2227744294560523
342.51222222222225,-2.8441655335632277
342.6788888888889,-3.556007330711907
342.84555555555556,-3.5989676623296134
343.01222222222225,-3.5234676776337466
343.1788888888889,-3.7410272152795727
343.34555555555556,-3.640387251736769
343.51222222222225,-3.5619303777425273
343.6788888888889,-3.7290657136240952
343.84555555555556,-3.8757997176916916
344.01222222222225,-2.6560166690478297
344.1788888888889,-1.971867641256992
344.34555555555556,-2.0449498883023125
344.51222222222225,-1.9646734764968556
344.6788888888889,-8.678491923228243
344.84555555555556,-3.750637348258813
345.01222222222225,-2.026885953812342
345.1788888888889,-0.8808500409755573
345.34555555555556,-0.45299320338642346
345.51222222222225,-0.9431842484620905
345.6788888888889,-0.3883410526054557
345.84555555555556,-0.18243424193744973
346.01222222222225,-0.7020624259599969
346.1788888888889,-0.31616256434119316
346.34555555555556,-5.043026710561506
346.51222222222225,0.24625141534850659
346.6788888888889,-2.084967941599702
346.84555555555556,-3.4444949553874835
347.01222222222225,-3.483279446617807
347.1788888888889,0.6963965295669539
347.34555555555556,3.5016706804954936
347.51222222222225,1.728593085165187
347.6788888888889,-3.125176269817061
347.84555555555556,0.006393744797748013
348.01222222222225,-0.36814587470449567
348.1791666666667,-1.3370469168000483
348.34583333333336,0.8986221744155785
348.5125,-1.877547554943277
348.6791666666667,0.11220269510616276
348.84583333333336,0.6095633845695545
349.0125,0.526240570117011
349.1791666666667,1.2495528430743832
349.34583333333336,0.977826576013328
349.5125,2.5973245450462343
349.6791666666667,1.1546945900413945
349.84583333333336,-3.1747096779551676
350.0125,1.7507815220128675
350.1791666666667,-1.126045772460002
350.34583333333336,-0.6240893719904117
350.5125,-0.6063695434275954
350.6791666666667,-0.380353991310726
350.84583333333336,3.4082342234147953
351.0125,-1.2600400967045655
351.1791666666667,2.4278031788420633
351.34583333333336,-1.2145660718920668
351.5125,-0.7201819386565316
351.6791666666667,-1.0156024560829202
351.84583333333336,-3.0901220729807335
352.0125,-0.12396040631048066
352.1791666666667,-1.7948436470733071
352.34583333333336,-2.1200804319482813
352.5125,1.5746116547335731
352.6791666666667,2.1390188819037235
352.84583333333336,2.7940430870440167
353.0125,4.2724427598175225
353.1791666666667,5.498622872145944
353.34583333333336,22.188821779429702
353.5125,3.7314587541604567
353.6791666666667,4.173315175283221
353.84583333333336,5.445402783201516
354.0125,6.177617400431018
354.1791666666667,10.349411033482511
354.34583333333336,
354.5125,
354.6791666666667,
354.84583333333336,8.70625945437175
355.0125,
355.1791666666667,
355.34583333333336,
355.5125,14.832009391804206
355.6791666666667,2.2979647744740106
355.8461111111111,1.4987702611287015
356.0127777777778,8.395481595385998
356.17944444444447,24.621423720791068
356.3461111111111,1.0693725245887846
356.5127777777778,5.556235672602681
356.67944444444447,9.920787872035977
356.8461111111111,34.58611744473137
357.0127777777778,
357.17944444444447,
357.3461111111111,
357.5127777777778,
357.67944444444447,
357.8461111111111,
358.0127777777778,
358.17944444444447,
358.3461111111111,
358.5127777777778,
358.67944444444447,14.789133658955564
358.8461111111111,14.667789890259286
359.0127777777778,15.101115479257942
359.17944444444447,6.531812913839161
359.3461111111111,17.968813686204868
359.5127777777778,16.704099827411568
359.67944444444447,9.670943295815157
359.8461111111111,8.28382490391665
360.0127777777778,8.328651823027682
360.17944444444447,7.524305581927738
360.3461111111111,17.20913345246803
360.5127777777778,21.190652529943794
360.67944444444447,12.84620512402459
360.8461111111111,13.713048863384497
361.0127777777778,14.264739818415645
361.17944444444447,11.99725551470318
361.3461111111111,22.41579652242652
361.5127777777778,24.61450897005907
361.67944444444447,22.381987753937402
361.8461111111111,26.219847272161516
362.0127777777778,16.358415030598366
362.17944444444447,36.8199789785496
362.3461111111111,29.482719623343286
362.5127777777778,25.82451025217749
362.67944444444447,23.545893615224074
362.8461111111111,22.435106633108077
363.0127777777778,11.416364995659194
363.17944444444447,16.594661338256643
363.3461111111111,13.991887341205043
363.5127777777778,11.882801741970525
363.6797222222222,14.468379781811151
363.8463888888889,14.553205596274509
364.0130555555556,12.13491873911049
364.1797222222222,13.731110336957329
364.3463888888889,13.261610598109542
364.5130555555556,10.494698617708266
364.6797222222222,5.611332285778445
364.8463888888889,6.908304768625147
365.0130555555556,5.133173357130096
365.1797222222222,7.578715712176891
365.3463888888889,7.188287513699849
365.5130555555556,6.0482975390787805
365.6797222222222,6.747095889283414
365.8463888888889,5.102125443387435
366.0130555555556,20.39011999679859
366.1797222222222,
366.3463888888889,
366.5130555555556,
366.6797222222222,
366.8463888888889,
367.0130555555556,
367.1797222222222,
367.3463888888889,
367.5130555555556,
367.6797222222222,
367.8463888888889,
368.0130555555556,
368.1797222222222,
368.3463888888889,
368.5130555555556,
368.6797222222222,
368.8463888888889,
369.0130555555556,
369.1797222222222,
369.3463888888889,
369.5130555555556,
369.6797222222222,
369.8463888888889,
370.0130555555556,
370.1797222222222,
370.3463888888889,
370.5130555555556,
370.6797222222222,
370.8463888888889,
371.0130555555556,
371.1797222222222,
371.3466666666667,13.585816428867567
371.5133333333333,41.30126023402651
371.68,8.098731812290147
371.8466666666667,
372.0133333333333,16.904458814816138
372.18,
372.3466666666667,
372.5133333333333,
372.68,
372.8466666666667,
373.0133333333333,
373.18,
373.3466666666667,
373.5133333333333,7.0579261762947
373.68,3.9352100682458513
373.8466666666667,15.633953190536815
374.0133333333333,
374.18,13.450956776207136
374.3466666666667,
374.5133333333333,
374.68,3.9493192311006027
374.8466666666667,1.0805301061908033
375.0133333333333,12.33775053687663
375.18,12.681941645254453
375.3466666666667,-2.5237706672248446
375.5133333333333,-4.951672207718479
375.68,-2.936549912843388
375.8466666666667,-0.2436354406054504
376.0133333333333,-0.022354443797812373
376.18,0.24810501848476896
376.3466666666667,-2.5483730595398137
376.5133333333333,-1.3249864091306458
376.68,-1.0516074473483545
376.8466666666667,-4.482122937352145
377.0133333333333,-5.515248401798239
377.18,-6.1135278135655255
377.3466666666667,-5.716014693551102
377.5133333333333,1.4931138511841056
377.68,2.657160331500961
377.8466666666667,0.03811273977819951
378.0133333333333,3.0559055601591183
378.18,-1.3115144961404468
378.3466666666667,11.42083829168294
378.5133333333333,7.721126211114438
378.68,-0.0911547328211526
378.8466666666667,2.967302109697826
379.0133333333333,1.6553244495423343
379.1802777777778,-3.9826508285235036
379.34694444444443,
379.5136111111111,
379.6802777777778,-14.359669134745076
379.84694444444443,23.39078830994021
380.0136111111111,
380.1802777777778,
380.34694444444443,
380.5136111111111,23.58543037021049
380.6802777777778,5.594999349435794
380.84694444444443,
381.0136111111111,
381.1802777777778,
381.34694444444443,
381.5136111111111,
381.6802777777778,
381.84694444444443,
382.0136111111111,
382.1802777777778,-56.186227780486874
382.34694444444443,-11.83813001429796
382.5136111111111,-6.353952409051757
382.6802777777778,
382.84694444444443,
383.0136111111111,-8.690675934065212
383.1802777777778,2.2332064548438098
383.34694444444443,
383.5136111111111,
383.6802777777778,
383.84694444444443,
384.0136111111111,
384.1802777777778,
384.34694444444443,
384.5136111111111,10.902899019998245
384.6802777777778,-14.896987408224703
384.84694444444443,
385.0136111111111,
385.1802777777778,-1.6931562443757227
385.34694444444443,-1.0243518804363005
385.5136111111111,-4.040040911318299
385.6802777777778,-0.6916433255036926
385.84694444444443,-3.677646332586404
386.0136111111111,0.9294819727967885
386.1802777777778,-0.12077389156180934
386.34694444444443,-0.9092039216197771
386.5136111111111,
386.6802777777778,
386.84722222222223,
387.0138888888889,1.7193324130501182
387.18055555555554,14.992825527244094
387.34722222222223,-2.128520985007029
387.5138888888889,-8.87650960614701
387.68055555555554,-8.097295323747645
387.84722222222223,-13.168319014810749
388.0138888888889,-13.157159728446615
388.18055555555554,-9.629641772632752
388.34722222222223,-11.582263103069693
388.5138888888889,-10.968280640933116
388.68055555555554,-13.441424499989878
388.84722222222223,-10.72405626206573
389.0138888888889,-10.568733558334102
389.18055555555554,-0.7825368571543123
389.34722222222223,
389.5138888888889,
389.68055555555554,
389.84722222222223,
390.0138888888889,
390.18055555555554,
390.34722222222223,10.963868573658864
390.5138888888889,
390.68055555555554,
390.84722222222223,
391.0138888888889,
391.18055555555554,
391.34722222222223,
391.5138888888889,
391.68055555555554,
391.84722222222223,
392.0138888888889,
392.18055555555554,
392.34722222222223,
392.5138888888889,
392.68055555555554,
392.84722222222223,
393.0138888888889,
393.18055555555554,
393.34722222222223,
393.5138888888889,
393.68055555555554,
393.84722222222223,
394.0138888888889,
394.18055555555554,
394.34722222222223,
394.5138888888889,8.841668760360577
394.68083333333334,-1.51055245133292
394.8475,0.12225739252160395
395.01416666666665,1.094525554291403
395.18083333333334,2.662104043208465
395.3475,1.7544100980025306
395.51416666666665,0.3206903080433673
395.68083333333334,0.5047801199882678
395.8475,1.4235755701098933
396.01416666666665,0.663140066677437
396.18083333333334,1.2412241184523611
396.3475,1.5404275285130347
396.51416666666665,0.8071690464987015
396.68083333333334,0.11727789976932179
396.8475,0.06794171220698075
397.01416666666665,0.41057566580271043
397.18083333333334,0.29696768389118233
397.3475,0.040283184807776706
397.51416666666665,-1.02241517990727
397.68083333333334,-0.8081903315144672
397.8475,1.7058094846870375
398.01416666666665,2.600630781757701
398.18083333333334,3.566622737962561
398.3475,2.833435384657278
398.51416666666665,1.1657245008897092
398.68083333333334,2.1332935796448993
398.8475,2.5471958798097063
399.01416666666665,3.768806365440426
399.18083333333334,4.336170938499265
399.3475,1.833454388513431
399.51416666666665,2.6579267248777256
399.68083333333334,-5.254051758081268
399.8475,-5.55294664181659
400.01416666666665,-0.4302296745344032
400.18083333333334,-9.846651896779937
400.3475,-3.1844784060136178
400.51416666666665,-2.2613662224811244
400.68083333333334,2.183234722872634
400.8475,-1.7923959891262755
401.01416666666665,-1.7873587696191122
401.18083333333334,-1.834998963204506
401.3475,-1.6704255479592645
401.51416666666665,-1.7866871403638498
401.68083333333334,-1.096765610968637
401.8475,-0.012550874219080299
402.01416666666665,0.8410778601206914
402.18083333333334,1.84461915445398
402.34777777777776,1.8641503650035816
402.51444444444445,2.1483413643532145
402.68111111111114,2.68663656579821
402.84777777777776,2.80123261491606
403.01444444444445,3.0832076764108365
403.18111111111114,3.2014331542203394
403.34777777777776,3.078757701608751
403.51444444444445,3.2528357381809485
403.68111111111114,3.539883594321722
403.84777777777776,3.8063227844291276
404.01444444444445,3.78878250678639
404.18111111111114,4.009423166983879
404.34777777777776,3.892628666260123
404.51444444444445,4.1195671897258705
404.68111111111114,-2.243149987540832
404.84777777777776,-1.6436402375390493
405.01444444444445,-2.020283441034433
405.18111111111114,-2.150054309284487
405.34777777777776,-2.0374905987094936
405.51444444444445,-1.9505487009640863
405.68111111111114,-2.107914910109061
405.84777777777776,-2.0616674840322524
406.01444444444445,-2.064711770198153
406.18111111111114,-2.05958803531146


==> data__sensor_data.csv <==
hours,sensor_1,sensor_2,sensor_3,sensor_4
0.0,3.368099928,44.43099976,53.11940002,16.26140022
0.03333333333333333,2.73300004,40.68280029,45.36059952,13.31219959
0.06666666666666667,2.321500063,38.10359955,39.28300095,10.76609993
0.1,2.101399899,35.32170105,34.3769989,9.119299889
0.13333333333333333,1.812100053,32.55580139,30.84639931,7.656199932
0.16666666666666666,1.627300024,32.39970016,27.84790039,6.431600094
0.2,1.484500051,33.72990036,25.65609932,5.531300068
0.23333333333333334,1.345800042,29.13330078,23.81069946,4.921899796
0.26666666666666666,1.260400057,30.91430092,22.4260006,4.380199909
0.3,1.183799982,30.78219986,21.26129913,3.907500029
0.3333333333333333,1.193799973,29.47310066,20.08790016,3.514400005
0.36666666666666664,1.023599982,31.95369911,19.70599937,3.358200073
0.4,1.077900052,27.82760048,19.1821003,3.105499983
0.43333333333333335,0.950500011,27.81310081,18.63199997,2.954299927
0.4666666666666667,0.953199983,26.53549957,18.59309959,2.75909996
0.5,0.958299994,28.18889999,18.03389931,2.745100021
0.5333333333333333,0.96390003,26.0503006,17.83139992,2.571700096
0.5666666666666667,0.946399987,27.46980095,17.65819931,2.486099958
0.6,0.949999988,28.28089905,17.61599922,2.417399883
0.6333333333333333,0.913399994,26.97019958,17.42169952,2.378099918
0.6666666666666666,0.934000015,26.78190041,17.29080009,2.333499908
0.7,0.945100009,27.41650009,17.38339996,2.339900017
0.7333333333333333,0.916700006,26.29170036,17.31900024,2.279500008
0.7666666666666667,0.929099977,25.88619995,17.28450012,2.235399961
0.8,0.941500008,27.25629997,16.99720001,2.273600101
0.8333333333333334,0.88319999,27.28840065,16.84370041,2.197000027
0.8666666666666667,0.892199993,27.73539925,16.95940018,2.177400112
0.9,0.944100022,29.48649979,16.90640068,2.219500065
0.9333333333333333,0.847299993,25.81970024,17.01810074,2.164900064
0.9666666666666667,0.855099976,29.4741993,16.80360031,2.189500093
1.0,0.802600026,28.72710037,16.88750076,2.173599958
1.0333333333333334,0.80369997,27.06699944,17.01449966,2.246900082
1.0666666666666667,0.791499972,23.14380074,16.74449921,2.177400112
1.1,0.863499999,28.4090004,16.71520042,2.088000059
1.1333333333333333,0.853299975,27.35820007,16.66690063,2.149199963
1.1666666666666667,0.896899998,27.35860062,16.89069939,2.151499987
1.2,0.872500002,27.33139992,16.72069931,2.059200048
1.2333333333333334,0.881500006,27.79980087,16.72990036,2.122999907
1.2666666666666666,0.859700024,27.50659943,16.61940002,2.129800081
1.3,0.871100008,27.75909996,16.74710083,2.067899942
1.3333333333333333,0.822600007,30.18079948,16.68079948,2.054100037
1.3666666666666667,0.855700016,28.02610016,16.69239998,2.121999979
1.4,0.922900021,29.14789963,16.59289932,2.055399895
1.4333333333333333,0.826399982,29.35420036,16.5291996,2.093499899
1.4666666666666666,0.875500023,27.22579956,16.48730087,1.949000001
1.5,0.879400015,26.23629951,16.37330055,1.995800018
1.5333333333333334,0.925300002,29.36520004,17.95809937,2.171799898
1.5666666666666667,4.372700214,52.05509949,68.6065979,16.92210007
1.6,8.217300415,77.03340149,124.3824997,38.97430038
1.6333333333333333,11.9698,106.2249985,180.3403015,61.84680176
1.6666666666666667,15.72570038,132.1302948,237.9308014,83.23320007
1.7,19.37100029,157.0505066,292.8670959,106.0083008
1.7333333333333334,23.07250023,182.8258972,345.6734924,129.6387939
1.7666666666666666,26.38430023,207.9998932,395.2804871,152.4152985
1.8,29.54409981,228.0800018,442.9519958,170.0966034
1.8333333333333333,32.72859955,253.9409943,489.7868042,186.3078003
1.8666666666666667,35.59389877,272.0732117,531.3739014,204.721405
1.9,38.22650146,292.9584961,570.5899048,221.0364075
1.9333333333333333,40.71009827,310.5317993,608.628418,236.3141022
1.9666666666666666,43.01010132,326.6770935,641.9608765,250.9100037
2.0,45.1631012,342.4028015,674.5064087,266.3434143
2.033333333333333,47.18640137,356.0769958,703.8463135,276.7861938
2.066666666666667,48.92039871,367.1559143,730.6998291,287.079895
2.1,50.63199997,378.5874939,757.0858765,299.5940857
2.1333333333333333,52.38629913,391.9989014,779.6558838,309.1614075
2.1666666666666665,53.80649948,401.3822937,803.0549927,318.6008911
2.2,55.20709991,407.7005005,822.6693726,326.1700134
2.2333333333333334,56.41690063,419.288208,841.3765259,334.6047974
2.2666666666666666,57.50149918,425.061615,858.4998779,342.9414063
2.3,58.75529861,434.9902039,875.4343262,348.4208984
2.3333333333333335,59.75189972,444.160614,889.7495728,354.2008972
2.3666666666666667,60.58520126,453.927887,903.821106,358.821991
2.4,61.49250031,452.2529907,916.8092041,366.8764954
2.433333333333333,62.27629852,458.6141968,929.0438843,369.7912903
2.466666666666667,62.98339844,466.993988,939.59552,374.7286987
2.5,63.73809814,467.7556152,949.8583984,378.3974915
2.533333333333333,64.33409882,475.7612915,959.0186768,382.4372864
2.566666666666667,64.95610046,477.8147888,967.6964111,384.9567871
2.6,65.5094986,482.4796143,975.6981812,389.0689087
2.6333333333333333,65.96890259,487.5978088,983.0187988,392.6412964
2.6666666666666665,66.42169952,483.665802,990.5715942,395.6531067
2.7,66.81719971,491.5227051,996.7521973,397.5553894
2.7333333333333334,67.14659882,495.2322083,1002.552002,400.4519958
2.7666666666666666,67.53630066,500.4024963,1008.049622,403.1940002
2.8,67.99389648,499.1687012,1013.358521,404.6335144
2.8333333333333335,68.22399902,502.4252014,1017.451477,406.8075867
2.8666666666666667,68.49089813,504.7820129,1021.929199,408.8537903
2.9,68.71700287,507.0584106,1026.674683,410.2438049
2.933333333333333,68.98729706,506.9324951,1029.587158,411.6972046
2.966666666666667,69.2365036,507.2135925,1032.694946,413.2546997
3.0,69.42430115,509.6224976,1035.70105,414.442688
3.033333333333333,69.59760284,513.1171265,1038.696411,415.4664917
3.066666666666667,69.83609772,509.5155029,1041.685181,416.7012024
3.1,69.96489716,512.4368286,1043.897949,417.5495911
3.1333333333333333,70.15950012,516.7695923,1046.131592,418.8670044
3.1666666666666665,70.27179718,517.2349854,1048.317749,419.182312
3.2,70.395401,514.6577148,1050.101807,420.4866028
3.2333333333333334,70.46620178,517.1146851,1052.003174,421.1622925
3.2666666666666666,70.56590271,517.4133301,1053.362061,421.7734985
3.3,70.65989685,516.4403076,1055.232666,422.4231873
3.3333333333333335,70.74620056,521.5297241,1056.309814,422.8691101
3.3666666666666667,70.85399628,523.7694092,1057.948242,423.6668091
3.4,70.90930176,519.9133301,1058.981201,423.9667969
3.433333333333333,71.00779724,517.9915161,1060.4021,424.581604
3.466666666666667,71.1085968,523.1262207,1061.200317,425.0328064
3.5,71.1230011,524.7252808,1062.482788,425.4424133
3.533333333333333,71.22070313,521.4647217,1062.97229,425.7307129
3.566666666666667,71.26329803,523.6066284,1064.034058,426.4082031
3.6,71.30339813,522.3671265,1064.890015,426.3930054
3.6333333333333333,71.34020233,525.5297852,1065.627319,426.9356995
3.6666666666666665,71.34030151,522.2175903,1066.123047,426.9768066
3.7,71.46759796,524.3621826,1066.924683,427.3714905
3.7333333333333334,71.49490356,523.1519775,1067.565918,427.6203918
3.7666666666666666,71.50959778,525.3400269,1068.060791,427.8483887
3.8,71.54170227,525.647583,1068.386108,428.0609131
3.8333333333333335,71.50939941,526.3511963,1068.747925,428.1834106
3.8666666666666667,71.55619812,521.6019287,1069.299561,428.3085938
3.9,71.57969666,523.0968018,1069.656738,428.4891968
3.933333333333333,71.59970093,524.2805176,1069.864014,428.7585144
3.966666666666667,71.58940125,527.906189,1070.488647,428.7903137
4.0,71.57710266,524.0532837,1070.844116,428.9630127
4.033333333333333,71.63639832,527.4608154,1071.192017,429.1018982
4.066666666666666,71.6733017,527.6755981,1071.084717,429.3371887
4.1,71.63089752,524.5485229,1071.433716,429.3381042
4.133333333333334,71.70269775,526.0529175,1071.738403,429.4646912
4.166666666666667,71.69909668,526.3161011,1072.036255,429.4298096
4.2,71.73020172,524.6166992,1072.207031,429.5653076
4.233333333333333,71.74030304,524.6047974,1072.384766,429.6456909
4.266666666666667,71.76010132,527.7086182,1072.501953,429.8297119
4.3,71.68370056,526.0396729,1072.526245,429.7513123
4.333333333333333,71.71710205,526.3342285,1072.630249,429.8411865
4.366666666666666,71.67479706,525.2579956,1072.77771,429.7752075
4.4,71.66239929,526.0463257,1072.966187,429.9556885
4.433611111111111,71.66889954,525.0061035,1072.85022,429.9655151
4.466944444444445,71.61239624,523.2313843,1072.9823,429.8416138
4.500277777777778,71.63349915,523.8499146,1073.00293,430.2929993
4.533611111111111,69.96150208,509.9689941,1056.907715,417.6047058
4.566944444444444,56.89379883,412.165802,866.7971802,334.7629089
4.6002777777777775,44.85699844,331.3492126,682.1677246,260.3039856
4.633611111111111,35.24140167,264.7739868,536.3057251,203.6421051
4.666944444444445,27.64049911,211.9414978,421.8121033,160.5279999
4.700277777777778,21.7057991,163.9346008,334.6762085,123.7923965
4.733611111111111,17.1060009,140.8392029,262.6015015,96.85669708
4.766944444444444,13.67570019,115.0307999,209.0339966,76.78340149
4.800277777777778,10.70890045,98.39459991,166.0653992,60.00759888
4.833611111111111,8.648200035,78.89630127,132.7550964,47.18629837
4.866944444444444,6.876999855,72.66719818,107.5403976,37.66600037
4.900277777777778,5.49119997,59.32849884,87.48120117,29.66609955
4.933611111111111,4.439099789,53.36460114,72.40129852,23.97520065
4.966944444444445,3.685600042,45.03369904,60.07479858,18.98929977
5.000277777777778,3.084399939,42.29309845,50.42539978,15.37220001
5.033611111111111,2.596400023,40.99909973,43.28580093,12.41059971
5.066944444444444,2.207600117,36.25790024,37.87020111,10.28639984
5.1002777777777775,1.881600022,37.18629837,33.04259872,8.435199738
5.133611111111111,1.676200032,33.26509857,29.52059937,7.079899788
5.166944444444445,1.500399947,35.75519943,26.73649979,5.986800194
5.200277777777778,1.34829998,28.04369926,24.51000023,5.100399971
5.233611111111111,1.195799947,30.1534996,22.9442997,4.415699959
5.266944444444444,1.092499971,32.50120163,21.81839943,4.042399883
5.300277777777778,0.987100005,28.50429916,20.60989952,3.573800087
5.333611111111111,0.95539999,25.98430061,19.64599991,3.331899881
5.366944444444444,0.942700028,29.46820068,19.20429993,3.038000107
5.400277777777778,0.867600024,28.12529945,18.5447998,2.78489995
5.433611111111111,0.837599993,27.38540077,18.32749939,2.594500065
5.466944444444445,0.847599983,27.43000031,17.67840004,2.404599905
5.500277777777778,0.747200012,26.21120071,17.43799973,2.343100071
5.533611111111111,0.753000021,28.81640053,17.14049911,2.237400055
5.566944444444444,0.739400029,26.0802002,17.14719963,2.184600115
5.6002777777777775,0.755299985,37.57109833,17.00989914,2.202500105
5.633611111111111,0.769500017,29.24440002,16.88979912,2.144000053
5.666944444444445,0.756099999,32.56520081,16.84810066,2.218800068
5.700277777777778,0.762000024,28.69829941,16.62859917,2.068000078
5.733611111111111,0.756399989,29.2621994,16.87319946,2.105700016
5.766944444444444,0.774800003,27.47480011,16.60639954,2.053999901
5.800277777777778,0.760999978,27.63459969,16.82250023,2.073800087
5.833611111111111,0.757399976,28.35359955,16.60750008,2.095799923
5.866944444444444,0.739899993,28.36849976,16.59639931,1.937899947
5.900277777777778,0.668900013,27.14319992,16.59160042,1.908400059
5.933611111111111,0.708299994,26.15360069,16.71419907,1.940899968
5.966944444444445,0.726899981,27.81139946,16.56949997,1.903800011
6.000277777777778,0.7051,28.10969925,16.46929932,1.915699959
6.033611111111111,0.648000002,28.82130051,16.66839981,1.893599987
6.066944444444444,0.612200022,29.43709946,16.54070091,1.910699964
6.1002777777777775,0.654399991,29.41160011,16.56299973,1.862499952
6.133611111111111,0.602100015,27.52820015,16.13299942,1.877699971
6.166944444444445,0.629100025,28.7560997,16.55879974,1.872099996
6.200277777777778,0.688199997,27.13969994,16.14290047,1.907299995
6.233611111111111,0.683600008,26.82819939,16.3071003,1.909500003
6.266944444444444,0.695200026,26.78560066,16.19339943,1.761500001
6.300277777777778,0.670000017,27.11300087,16.52510071,1.837299943
6.333611111111111,0.639299989,28.82579994,16.12960052,1.896399975
6.366944444444444,0.631900012,28.5991993,15.93379974,1.773699999
6.400277777777778,0.647899985,26.93440056,16.13240051,1.847800016
6.433611111111111,0.665000021,30.85280037,16.28630066,1.69599998
6.466944444444445,0.630500019,29.39410019,16.3220005,1.782199979
6.500277777777778,0.643599987,27.86149979,16.37330055,1.84800005
6.533611111111111,0.679899991,28.84339905,17.54380035,1.914199948
6.566944444444444,3.657999992,40.65250015,65.80259705,13.06610012
6.6002777777777775,7.487500191,64.98989868,122.5402985,33.85150146
6.633611111111111,11.43459988,78.38300323,180.5670013,56.64810181
6.666944444444445,15.16100025,99.74530029,236.7817993,78.53089905
6.700277777777778,18.71870041,118.1444016,292.9945068,103.459198
6.733611111111111,22.1439991,137.5554047,345.024292,124.3663025
6.766944444444444,25.77289963,151.6033936,396.5361023,148.6864014
6.800277777777778,29.04170036,163.7888947,445.8102112,165.8435059
6.833611111111111,31.88660049,181.3961945,492.2897034,184.5767059
6.866944444444444,34.7635994,194.052597,534.4110107,204.7411957
6.900277777777778,37.20550156,208.0021973,574.902771,219.7731018
6.933611111111111,40.10269928,220.0473022,612.583313,236.169693
6.966944444444445,42.49980164,230.7285004,646.8270874,250.2135925
7.000277777777778,44.62229919,244.8943939,679.9384766,264.5086975
7.033611111111111,46.6495018,252.9931946,710.2086792,276.9070129
7.066944444444444,48.32659912,260.2687073,736.572876,288.2922058
7.1002777777777775,50.10770035,265.3033142,762.9030762,298.1578064
7.133611111111111,51.77050018,274.79599,786.3997192,308.1409912
7.166944444444445,53.26350021,282.1625977,808.8200073,319.2445068
7.200277777777778,54.63470078,289.1236877,828.6687012,326.5031128
7.233611111111111,55.72510147,295.6947021,847.71698,333.2239075
7.266944444444444,56.91939926,302.1437073,865.7631836,341.0473938
7.300277777777778,58.10760117,305.4632874,881.2880859,347.8569031
7.333611111111111,59.0705986,305.100708,896.2183838,353.8382874
7.366944444444444,59.90650177,315.182312,909.7008057,359.8517151
7.400277777777778,60.85720062,318.7759094,922.2971191,365.7380981
7.433611111111111,61.59970093,323.7192993,934.6970215,370.1052856
7.466944444444445,62.30649948,327.7650146,945.397522,374.4849854
7.500277777777778,62.98709869,329.9837952,955.0598145,378.811615
7.533611111111111,63.61309814,334.1737061,964.395813,382.2576904
7.566944444444444,64.14409637,334.365387,973.3952026,385.7384033
7.6002777777777775,64.70079803,338.0517883,981.0625,389.2131042
7.633611111111111,65.1792984,340.9743958,988.3095093,392.4888916
7.666944444444445,65.65720367,342.3207092,993.8986206,395.5430908
7.700277777777778,66.08439636,343.1863098,1000.663086,398.1624146
7.733611111111111,66.44619751,344.3839111,1005.846619,400.9039001
7.766944444444444,66.72389984,347.9372864,1010.68219,402.7022095
7.800277777777778,67.10269928,350.0127869,1015.673096,404.6979065
7.833611111111111,67.41459656,351.1477966,1020.836609,407.0863037
7.866944444444444,67.7460022,353.0815125,1024.813721,408.6090088
7.900277777777778,67.94709778,355.6570129,1028.334473,410.068512
7.933611111111111,68.20829773,357.1783142,1032.019531,411.4942932
7.966944444444445,68.37619781,356.9331055,1035.775879,413.1907959
8.000277777777777,68.61979675,357.4497986,1038.657227,414.5892029
8.033611111111112,68.79959869,358.7633972,1041.505859,415.5466003
8.066944444444445,68.97059631,361.4920044,1043.751221,416.8200989
8.100277777777778,69.05059814,359.3989868,1046.487061,417.6729126
8.133611111111112,69.25569916,360.3799133,1048.393921,418.6603088
8.166944444444445,69.42350006,361.5739136,1050.628662,419.5487976
8.200277777777778,69.49909973,361.3522034,1052.688354,420.2153015
8.233611111111111,69.66539764,362.1246033,1054.28833,421.0628967
8.266944444444444,69.81159973,363.7267151,1055.508057,421.7569885
8.300277777777778,69.89700317,362.315094,1057.135254,422.3215942
8.33361111111111,69.91739655,364.3471985,1058.518677,422.9386902
8.366944444444444,69.97409821,364.8532104,1059.936523,423.4949951
8.400277777777777,70.10469818,365.0704956,1061.241943,423.7658997
8.43361111111111,70.14679718,364.9325867,1062.29834,424.3375854
8.466944444444444,70.25379944,364.8930054,1062.953857,425.0300903
8.500277777777777,70.27400208,366.3475037,1064.121094,425.1907043
8.533611111111112,70.3266983,367.1881104,1065.332642,425.4443054
8.566944444444445,70.42240143,365.6026001,1065.883179,425.9483032
8.600277777777778,70.41049957,368.2789917,1066.597412,426.3479919
8.633611111111112,70.49669647,370.991394,1067.318604,426.6162109
8.666944444444445,70.51899719,366.975708,1067.732178,426.8635864
8.700277777777778,70.57740021,367.8572083,1068.968506,427.1465149
8.733611111111111,70.60299683,367.0072937,1069.011108,427.3074036
8.766944444444444,70.65750122,368.0458069,1069.650879,427.5875854
8.800277777777778,70.58760071,368.4020996,1070.015625,427.7603149
8.83361111111111,70.59190369,370.4899902,1070.715576,427.8616028
8.866944444444444,70.60959625,367.2547913,1071.120483,428.0635071
8.900277777777777,70.6785965,367.2166138,1071.429688,428.3140869
8.93361111111111,70.61710358,368.9974976,1071.787964,428.4822083
8.966944444444444,70.67919922,369.2087097,1071.954834,428.6861877
9.000277777777777,70.69819641,367.1083069,1072.486694,428.84021
9.033611111111112,70.74019623,369.3919067,1072.883911,429.0484924
9.066944444444445,70.69930267,368.0474854,1073.012085,429.0874023
9.100277777777778,70.7507019,366.3323975,1072.963623,429.1643066
9.133611111111112,70.83769989,370.2720947,1073.32312,429.39151
9.166944444444445,70.76869965,368.7290955,1073.763306,429.3458862
9.200277777777778,70.77220154,367.3543091,1073.640747,429.3452148
9.233611111111111,70.68740082,367.7148132,1074.079956,429.3994141
9.266944444444444,70.76429749,368.5383911,1074.212158,429.4436951
9.300277777777778,70.78050232,368.4375,1074.661377,429.5603943
9.33361111111111,70.78569794,366.7850952,1074.717041,429.5198059
9.366944444444444,70.72170258,367.9114075,1074.881104,429.7752075
9.400277777777777,70.77960205,368.7041016,1075.028076,429.6839905
9.43361111111111,70.78340149,368.6796875,1075.264038,429.8828125
9.466944444444444,70.80000305,368.3129883,1075.249023,429.9937134
9.500277777777777,70.82499695,369.1585083,1075.36853,429.9328918
9.533611111111112,69.7661972,358.2741089,1066.577637,428.4270935
9.566944444444445,56.75889969,298.0640869,858.8634033,339.2726135
9.600277777777778,43.69319916,236.542099,689.6281128,258.9778137
9.633611111111112,34.79370117,190.6914978,538.0731201,200.5446014
9.666944444444445,26.88279915,154.1172943,419.8421936,157.3023987
9.700277777777778,20.68009949,126.8086014,327.101593,122.4744034
9.733611111111111,16.26479912,99.82740021,255.8804016,97.09369659
9.766944444444444,12.6864996,83.30059814,201.7225952,73.59179688
9.800277777777778,9.932600021,71.97049713,159.9535065,57.24150085
9.83361111111111,7.919000149,61.9742012,128.146698,44.47430038
9.866944444444444,6.19659996,54.00960159,102.7335968,35.27970123
9.900277777777777,5.004700184,48.60749817,83.56189728,27.86190033
9.93361111111111,3.997999907,42.79980087,69.12200165,22.0121994
9.966944444444444,3.280900002,38.66609955,57.28910065,17.58289909
10.000277777777777,2.687400103,34.97669983,48.30260086,14.27859974
10.033611111111112,2.175100088,34.15480042,41.44060135,11.39630032
10.066944444444445,1.885100007,33.57410049,35.94820023,9.364299774
10.100277777777778,1.595499992,31.18330002,31.6942997,8.078000069
10.133611111111112,1.425199986,30.9239006,28.46310043,6.46239996
10.166944444444445,1.254899979,31.29120064,25.69020081,5.476200104
10.200277777777778,1.049499989,29.49220085,23.7901001,4.71449995
10.233611111111111,0.966799974,28.97949982,22.14979935,4.171299934
10.266944444444444,0.860899985,28.47319984,20.82290077,3.668100119
10.300277777777778,0.862299979,27.28350067,19.90449905,3.306299925
10.33361111111111,0.799000025,28.43280029,19.05820084,3.083499908
10.366944444444444,0.728299975,26.75720024,18.56430054,2.82069993
10.400277777777777,0.769800007,29.33639908,18.16539955,2.59920001
10.43361111111111,0.668900013,26.71520042,17.75440025,2.437900066
10.466944444444444,0.694899976,28.60490036,17.51140022,2.369400024
10.500277777777777,0.660899997,26.38979912,17.37660027,2.297699928
10.533611111111112,0.585799992,26.51309967,17.20870018,2.218499899
10.566944444444445,0.591899991,28.47240067,16.93829918,2.108299971
10.600277777777778,0.625800014,29.46610069,16.92810059,2.02579999
10.633611111111112,0.618900001,29.98789978,16.96529961,2.072799921
10.666944444444445,0.622600019,26.20680046,16.64990044,2.072099924
10.700277777777778,0.628199995,27.02939987,16.43009949,2.040299892
10.733611111111111,0.553600013,25.9253006,16.60099983,1.914100051
10.766944444444444,0.602400005,27.30559921,16.61790085,1.947299957
10.800277777777778,0.529500008,28.82250023,16.43219948,1.84920001
10.83361111111111,0.550800025,28.44440079,16.3871994,1.877300024
10.866944444444444,0.547500014,26.17320061,16.28739929,1.853000045
10.900277777777777,0.592499971,28.37220001,16.33239937,1.966899991
10.93361111111111,0.561500013,27.81159973,16.54339981,1.955600023
10.966944444444444,0.634299994,28.62170029,20.83209991,-6.796000004
11.000277777777777,0.577099979,27.07780075,15.29329967,2.121400118
11.033611111111112,0.57980001,27.13489914,15.29329967,1.98300004
11.066944444444445,0.587800026,27.20400047,15.42329979,1.983299971
11.100277777777778,0.634599984,25.65719986,15.34759998,1.902199984
11.133611111111112,0.601999998,26.08989906,15.37639999,1.894500017
11.166944444444445,0.647400022,24.49979973,15.12909985,1.74000001
11.200277777777778,0.620599985,25.18569946,15.30809975,1.798599958
11.233611111111111,0.595700026,28.5564003,15.22159958,1.821099997
11.266944444444444,0.60650003,28.65600014,15.15089989,1.842000008
11.300277777777778,0.592999995,27.5958004,15.19099998,1.829100013
11.33361111111111,0.623000026,30.15029907,15.23569965,1.810899973
11.366944444444444,0.577099979,25.86179924,15.33979988,1.770300031
11.400277777777777,0.557099998,29.57169914,15.19379997,1.881299973
11.43361111111111,0.59920001,26.8927002,15.28789997,1.757200003
11.466944444444444,0.539900005,26.57069969,15.12860012,1.781900048
11.500277777777777,0.508000016,25.65810013,15.07310009,1.828299999
11.533611111111112,0.630200028,30.72999954,16.14179993,2.439599991
11.566944444444445,3.892999887,45.9776001,65.80780029,10.29819965
11.600277777777778,7.284399986,58.11869812,122.7381973,34.53739929
11.633611111111112,11.37909985,79.48390198,182.7283936,58.25579834
11.666944444444445,15.23900032,100.3554993,239.872406,86.04290009
11.700277777777778,18.7541008,116.1381989,294.2618103,105.3780975
11.733611111111111,22.25160027,132.6663055,347.3006897,130.6835938
11.766944444444444,25.91279984,150.4779053,399.427002,149.7371979
11.800277777777778,28.92679977,166.4960938,449.2308044,169.5946045
11.83361111111111,31.95070076,180.3426056,495.3366089,186.7505951
11.866944444444444,35.01679993,193.4680023,537.3839111,206.7649994
11.900555555555556,37.48350143,209.4427032,577.5831909,224.3910065
11.93388888888889,39.8669014,219.4949036,614.7954102,237.5883026
11.967222222222222,42.15380096,232.0628052,650.078125,251.1287994
12.000555555555556,44.24869919,242.0435028,682.0377197,269.2797852
12.033888888888889,46.20349884,251.0166931,711.4812012,280.5939026
12.067222222222222,47.87080002,259.498291,740.1561279,291.5739136
12.100555555555555,49.65129852,268.1124878,764.9088745,299.5441895
12.133888888888889,51.20159912,274.7175903,788.7255859,313.8496094
12.167222222222222,52.73360062,281.0611877,810.6478882,321.5603943
12.200555555555555,54.14759827,289.7536926,830.5706787,328.4624023
12.233888888888888,55.36759949,295.218811,849.9038696,334.9422913
12.267222222222221,56.52909851,300.5443115,866.7316284,344.0571899
12.300555555555556,57.45040131,305.4602051,882.5961304,351.4111023
12.33388888888889,58.51070023,310.2376099,897.2545166,355.2470093
12.367222222222223,59.3689003,314.1166992,911.1516113,362.1138
12.400555555555556,60.16019821,318.7345886,923.2559204,366.3230896
12.43388888888889,60.97200012,322.8305054,935.2324829,371.7243958
12.467222222222222,61.72470093,324.2344971,945.4901123,376.355896
12.500555555555556,62.28150177,328.5220032,955.0327148,380.4407043
12.533888888888889,62.91350174,331.8996887,963.8790894,383.9700012
12.567222222222222,63.53379822,333.6878967,972.7714844,388.0602112
12.600555555555555,63.96969986,336.9815063,980.5861816,391.3869019
12.633888888888889,64.46230316,340.4256897,987.4719238,394.3001099
12.667222222222222,64.8844986,341.406311,994.0894165,396.749115
12.700555555555555,65.24639893,343.0250854,1000.252686,399.4562073
12.733888888888888,65.68309784,344.8215942,1005.926819,401.5845032
12.767222222222221,66.00569916,347.928894,1011.106079,404.0874023
12.800555555555556,66.29779816,348.862915,1016.236328,406.0176086
12.83388888888889,66.59210205,348.3742065,1020.803772,408.2022095
12.867222222222223,66.80999756,351.7268066,1024.640991,409.4742126
12.900555555555556,67.13379669,351.2113953,1028.738892,411.2304993
12.93388888888889,67.31230164,355.2260132,1031.795532,412.7434082
12.967222222222222,67.51920319,356.9833069,1035.005981,413.7926025
13.000555555555556,67.73179626,355.717804,1037.827759,414.8674011
13.033888888888889,67.93270111,356.1462097,1040.159912,416.0480042
13.067222222222222,68.00489807,354.3310852,1042.125488,416.9142151
13.100555555555555,68.23519897,356.0427856,1044.085693,417.8348999
13.133888888888889,68.37049866,358.417511,1045.82019,418.6046143
13.167222222222222,68.47519684,359.4490051,1047.612793,419.6376038
13.200555555555555,68.55879974,359.4599915,1049.854614,420.2237854
13.233888888888888,68.62930298,360.0521851,1051.330688,421.240387
13.267222222222221,68.6516037,363.7120056,1053.142456,421.6275024
13.300555555555556,68.75499725,363.9309998,1054.455444,422.3876953
13.33388888888889,68.87329865,361.0703125,1055.88269,422.8244019
13.367222222222223,68.87950134,361.5256042,1056.847046,423.4164124
13.400555555555556,69.02970123,361.3309021,1058.124756,423.8387146
13.43388888888889,69.0007019,364.2261047,1059.318848,424.2934875
13.467222222222222,69.17469788,363.7138062,1060.693359,424.9523926
13.500555555555556,69.19850159,362.552887,1061.30603,425.1323853
13.533888888888889,69.22699738,364.2471008,1062.065308,425.5788879
13.567222222222222,69.47280121,362.9378052,1062.935913,425.8588867
13.600555555555555,69.31369781,363.7237854,1063.724243,426.2763977
13.633888888888889,69.31400299,365.8552856,1064.795044,426.5643005
13.667222222222222,69.35700226,365.1263123,1065.117188,426.7207031
13.700555555555555,69.38279724,365.6195068,1065.846436,426.96521
13.733888888888888,69.44670105,364.6755981,1066.37146,427.2558899
13.767222222222221,69.44180298,364.6982117,1066.523438,427.3606873
13.800555555555556,69.52739716,366.7470093,1067.410645,427.6375122
13.83388888888889,69.50330353,368.3139038,1067.846558,427.776886
13.867222222222223,69.50039673,367.308197,1068.189453,427.9667969
13.900555555555556,69.52349854,367.2056885,1068.930176,428.1763
13.93388888888889,69.53720093,367.5519104,1069.343262,428.35849
13.967222222222222,69.55049896,366.4664917,1069.674072,428.450592
14.000555555555556,69.49459839,364.5927124,1069.930542,428.4978943
14.033888888888889,69.61460114,369.675293,1070.341797,428.7947083
14.067222222222222,69.54759979,369.4666138,1070.570435,428.7409973
14.100555555555555,69.55149841,365.7849121,1070.556152,428.8724976
14.133888888888889,69.57929993,365.1560974,1070.936157,428.8521118
14.167222222222222,69.66999817,365.5759888,1071.132202,429.0658875
14.200555555555555,69.63009644,365.6914978,1071.211426,429.1550903
14.233888888888888,69.64550018,365.7001038,1071.415039,429.07901
14.267222222222221,69.81079865,343.9656067,1071.996216,429.1665955
14.300555555555556,69.67269897,351.6672974,1072.249146,429.3110962
14.33388888888889,69.59899902,353.4231873,1072.281006,429.2879944
14.367222222222223,69.67620087,354.4526978,1072.477417,429.3927002
14.400555555555556,69.66840363,354.6824951,1072.46814,429.5263977
14.43388888888889,69.65609741,355.1546021,1072.684204,429.5050049
14.467222222222222,69.64769745,379.4417114,1072.72583,429.6170044
14.500555555555556,69.65769958,373.6907959,1072.720337,429.6193848
14.533888888888889,69.17720032,345.8901978,1065.964844,426.4031982
14.567222222222222,55.44509888,297.3276978,865.8214722,335.2088928
14.600555555555555,42.95869827,240.6024017,679.2177124,258.4757996
14.633888888888889,34.07780075,182.3699951,529.2592773,203.8222961
14.667222222222222,26.12660027,151.4105072,410.6741028,157.0270996
14.700555555555555,20.29240036,106.8856964,319.6202087,121.0136032
14.733888888888888,15.8057003,91.92949677,250.6412048,91.51139832
14.767222222222221,12.37150002,72.52719879,195.6761017,73.84739685
14.800555555555556,9.552000046,59.43209839,154.9116974,55.52890015
14.83388888888889,7.571100235,51.38230133,123.5074005,44.26990128
14.867222222222223,5.990799904,43.87009811,99.43740082,34.0469017
14.900555555555556,4.715400219,36.88199997,79.94860077,27.90970039
14.93388888888889,3.878200054,40.71699905,66.02980042,21.01269913
14.967222222222222,3.118299961,37.46260071,54.2969017,17.04570007
15.000555555555556,2.604500055,33.97079849,45.59909821,13.39920044
15.033888888888889,2.139899969,26.52099991,39.02629852,10.88910007
15.067222222222222,1.873800039,24.56769943,33.84960175,8.820799828
15.100555555555555,1.63440001,32.54700089,29.69449997,7.268199921
15.133888888888889,1.429299951,28.59420013,26.55400085,6.263400078
15.167222222222222,1.265300035,26.41069984,24.18149948,5.372300148
15.200555555555555,1.137099981,26.58799934,22.39620018,4.569699764
15.233888888888888,0.999300003,24.16119957,20.9333992,3.973099947
15.267222222222221,0.977199972,24.46080017,19.65880013,3.500999928
15.300555555555556,0.916899979,26.6576004,18.89719963,3.1796
15.33388888888889,0.956700027,21.5284996,18.26339912,2.889699936
15.367222222222223,0.862299979,23.11490059,17.68840027,2.709199905
15.400555555555556,0.782500029,20.27149963,17.2031002,2.547600031
15.43388888888889,0.750999987,22.68079948,16.86100006,2.411499977
15.467222222222222,0.771600008,21.89069939,16.59900093,2.333800077
15.500555555555556,0.659600019,22.33959961,16.43359947,2.246999979
15.533888888888889,0.728500009,23.30730057,16.36540031,2.191200018
15.567222222222222,0.735899985,21.9843998,16.19449997,2.175100088
15.600555555555555,0.67930001,17.37750053,15.97210026,2.03489995
15.633888888888889,0.635699987,20.56959915,16.00559998,2.02760005
15.667222222222222,0.65109998,28.79319954,15.94250011,1.95720005
15.700555555555555,0.578800023,23.32439995,15.72309971,1.932100058
15.733888888888888,0.646799982,17.81879997,15.77089977,1.894400001
15.767222222222221,0.62650001,25.86899948,15.73209953,1.907999992
15.800555555555556,0.592299998,21.26280022,15.62609959,1.905400038
15.83388888888889,0.631699979,17.91790009,15.69089985,1.830600023
15.867222222222223,0.637199998,19.58539963,15.59420013,1.754899979
15.900555555555556,0.662100017,22.03249931,15.46259975,1.760900021
15.93388888888889,0.551900029,16.5041008,15.54080009,1.747099996
15.967222222222222,0.617699981,25.75589943,15.33679962,1.772199988
16.000555555555554,0.581200004,20.29879951,15.48900032,1.804200053
16.03388888888889,0.56400001,24.56040001,15.47819996,1.758900046
16.067222222222224,0.557600021,23.73320007,15.24639988,1.8204
16.100555555555555,0.574999988,23.76309967,15.30729961,1.717399955
16.13388888888889,0.633700013,26.37330055,15.31970024,1.782400012
16.16722222222222,0.605799973,24.06080055,15.24380016,1.778300047
16.200555555555557,0.575900018,19.48240089,15.25559998,1.804999948
16.233888888888888,0.596000016,26.98730087,15.31480026,1.761899948
16.267222222222223,0.636600018,24.98060036,15.20769978,1.705000043
16.300555555555555,0.589600027,21.06520081,15.23279953,1.699200034
16.33388888888889,0.591400027,22.04789925,15.2116003,1.727599978
16.36722222222222,0.588400006,22.88559914,15.3835001,1.692800045
16.400555555555556,0.581399977,23.43050003,15.25360012,1.704599977
16.433888888888887,0.579400003,23.87080002,14.95419979,1.666399956
16.467222222222222,0.597800016,21.44260025,15.18130016,1.66050005
16.500555555555554,0.546400011,21.91309929,15.15110016,1.635900021
16.53388888888889,0.585900009,25.90130043,15.67630005,1.693099976
16.567222222222224,4.093200207,38.68590164,64.03730011,15.73149967
16.600555555555555,8.07460022,56.76210022,123.7766037,39.66059875
16.63388888888889,11.33530045,77.61689758,183.1773071,68.81420135
16.66722222222222,15.01939964,98.17259979,243.831604,87.76229858
16.700555555555557,19.04660034,116.7899017,301.1057129,110.3173981
16.733888888888888,22.71389961,131.4768982,357.1164856,135.3914948
16.767222222222223,26.6201992,148.6809998,410.3612976,156.3298035
16.800555555555555,29.26679993,161.7442017,458.5147095,176.3258057
16.83388888888889,32.55509949,175.8110046,507.4271851,195.4656982
16.86722222222222,35.39339828,192.6464996,550.7747192,212.5220032
16.900555555555556,38.08819962,203.4929047,590.7233887,228.6036987
16.933888888888887,40.03919983,217.1748047,629.4509888,245.1154022
16.967222222222222,42.38399887,230.2279968,662.6353149,260.5044861
17.000555555555554,44.61040115,239.6678009,695.2094116,272.2698975
17.03388888888889,46.37530136,248.813797,724.6207275,288.2258911
17.067222222222224,48.11489868,257.4229126,752.2318726,298.3012085
17.100555555555555,49.80939865,264.67099,777.0731812,307.7496033
17.13388888888889,51.38600159,271.4656067,800.2982178,316.9523926
17.16722222222222,52.67470169,277.0517883,821.8671265,325.4870911
17.200555555555557,54.08580017,287.5545044,840.7005005,334.704895
17.233888888888888,55.23210144,292.3284912,859.68573,340.8409119
17.267222222222223,56.26160049,311.8091125,876.2755737,348.9569092
17.300555555555555,57.29100037,298.2131958,891.7142944,354.1408081
17.33388888888889,58.30369949,307.1290894,906.0147095,360.2463989
17.36722222222222,59.0320015,311.473114,919.2998047,365.4538879
17.400555555555556,59.73970032,318.2980042,931.4046021,370.9317017
17.433888888888887,60.5359993,316.5203857,942.1273804,374.4599915
17.467222222222222,61.13560104,323.2084961,952.9880981,379.1249084
17.500555555555554,61.78020096,324.4343872,961.9188232,382.9761963
17.53388888888889,62.29600143,326.6321106,970.6613159,387.1216125
17.567222222222224,62.81719971,331.685791,978.9750977,389.5604858
17.600555555555555,63.35010147,330.8673096,985.9592285,392.9368896
17.63388888888889,63.74250031,336.420105,993.1287231,395.8053894
17.66722222222222,64.15100098,335.8775024,999.3831177,398.3606873
17.700555555555557,64.51229858,341.043396,1005.085815,400.9334106
17.733888888888888,64.74729919,341.1254883,1010.242615,403.2052917
17.767222222222223,65.10759735,341.5237122,1014.948425,405.2616882
17.800555555555555,65.51210022,340.0895996,1019.807129,406.9155884
17.83388888888889,65.75579834,343.8884888,1023.869873,408.4486084
17.86722222222222,65.94619751,348.338501,1027.784058,409.9335938
17.900555555555556,66.19779968,349.8305054,1030.942993,411.4466858
17.933888888888887,66.28040314,349.8168945,1034.282837,412.894104
17.967222222222222,66.51470184,346.2202148,1037.295776,414.2139893
18.000555555555554,66.73509979,348.2556152,1040.044312,415.3147888
18.03388888888889,66.91159821,348.0097961,1042.848755,416.34021
18.067222222222224,67.05750275,350.9891968,1045.259399,417.1502991
18.100555555555555,67.19539642,351.4867859,1047.678345,418.1187134
18.13388888888889,67.33750153,353.7029114,1049.541016,419.0996094
18.16722222222222,67.46520233,352.3286133,1051.402954,419.7142029
18.200555555555557,67.54470062,355.105896,1053.001953,420.6947021
18.233888888888888,67.68710327,350.2477112,1054.697998,421.250885
18.267222222222223,67.76580048,362.4110107,1056.166748,421.8039856
18.300555555555555,67.8812027,359.9385071,1057.67041,422.501709
18.33388888888889,67.94069672,356.9974976,1058.904053,423.6051941
18.36722222222222,67.99089813,354.9356079,1060.399536,424.3572998
18.400555555555556,68.06610107,362.0729065,1061.544189,424.0015869
18.433888888888887,68.13710022,356.0810852,1062.534546,424.3479919
18.467222222222222,68.251297,355.4772949,1063.497314,424.7262878
18.500555555555554,68.24520111,354.1473083,1064.151855,425.5501099
18.53388888888889,68.28929901,355.5226135,1064.897217,425.4715881
18.567222222222224,68.32180023,360.905304,1065.800781,425.7775879
18.600555555555555,68.38459778,353.0221863,1066.279785,425.9855957
18.63388888888889,68.46279907,356.0805054,1066.996216,426.3352966
18.66722222222222,68.42359924,356.2785034,1067.351196,426.5324097
18.700555555555557,68.42410278,356.2117004,1067.931152,426.759613
18.733888888888888,68.49210358,357.5686951,1068.555054,426.9350891
18.767222222222223,68.51719666,356.6202087,1068.920288,427.160614
18.800555555555555,68.54109955,359.1109009,1069.310547,427.2800903
18.83388888888889,68.55239868,356.1333923,1069.835815,428.3674927
18.86722222222222,68.57510376,359.8254089,1070.862671,427.8905945
18.900555555555556,68.63009644,358.8215942,1071.29895,427.8197021
18.933888888888887,68.66500092,356.995697,1071.364014,427.9320984
18.967222222222222,68.70069885,355.8548889,1071.384644,428.0105896
19.000555555555554,68.71440125,357.7684021,1071.457153,428.1170959
19.03388888888889,68.707901,355.6803894,1071.683838,428.1701965
19.067222222222224,68.7539978,355.1433105,1071.46814,428.1286926
19.100555555555555,68.72389984,355.9692078,1071.15686,428.1661987
19.13388888888889,68.68119812,363.1047058,1071.175537,428.2851868
19.16722222222222,68.70770264,356.7427063,1071.442383,428.3294983
19.200555555555557,68.73840332,355.8623962,1071.821289,428.4753113
19.233888888888888,68.75140381,352.2452087,1071.959717,428.5281067
19.267222222222223,68.76719666,354.2685852,1072.156128,428.7611084
19.300555555555555,68.75920105,362.6776123,1072.472778,428.8452148
19.33388888888889,68.69200134,352.7611084,1072.537231,428.8952942
19.36722222222222,68.75309753,353.9884949,1072.959351,429.3497009
19.400555555555556,68.66040039,356.616394,1073.21875,429.0671082
19.433888888888887,68.65129852,356.5586853,1073.517456,429.0661926
19.467222222222222,68.67189789,357.4236145,1073.558228,429.1217041
19.500555555555554,68.64559937,358.6354065,1073.979248,429.2377014
19.53388888888889,68.58719635,342.8649902,1072.74292,428.7961121
19.567222222222224,54.95119858,286.5704041,868.885498,334.1357117
19.600555555555555,43.11769867,225.7619019,677.0186157,260.0844116
19.63388888888889,33.44820023,178.1701965,527.0438843,198.9194946
19.66722222222222,25.86619949,142.5435944,406.4602966,157.4924927
19.700555555555557,19.72229958,114.4914017,316.0148926,117.1766968
19.733888888888888,15.17430019,93.11740112,247.8020935,92.4335022
19.767222222222223,12.02350044,77.53980255,192.7418976,72.53600311
19.800555555555555,9.238400459,66.16880035,153.0778961,54.40370178
19.83388888888889,7.306799889,54.51200104,121.4954987,43.37969971
19.86722222222222,5.734399796,48.37080002,96.80979919,33.22740173
19.900555555555556,4.523300171,40.85800171,78.15779877,26.48880005
19.933888888888887,3.738899946,37.47409821,64.35410309,20.72909927
19.967222222222222,3.01760006,33.91040039,53.51580048,17.08530045
20.000555555555554,2.435300112,36.00619888,45.14479828,13.03050041
20.03388888888889,2.076999903,28.91679955,38.47520065,10.56429958
20.067222222222224,1.752599955,28.99440002,33.24689865,8.865400314
20.100555555555555,1.470900059,24.68309975,29.53050041,7.224400043
20.13388888888889,1.329300046,28.44960022,26.60829926,6.055900097
20.16722222222222,1.201900005,21.13310051,24.27779961,5.223999977
20.200555555555557,1.083799958,23.20400047,22.30150032,4.453400135
20.233888888888888,0.9921,27.92760086,20.97529984,3.991899967
20.267222222222223,0.843200028,27.64109993,19.86149979,3.480999947
20.300555555555555,0.782800019,27.34309959,18.9272995,3.1322999
20.33388888888889,0.75,21.15550041,18.27210045,2.981100082
20.36722222222222,0.697000027,24.39480019,17.95910072,2.60890007
20.400555555555556,0.69630003,21.64979935,17.27129936,2.457000017
20.433888888888887,0.701300025,26.69300079,16.97540092,2.309999943
20.467222222222222,0.670599997,26.83650017,16.8416996,2.273299932
20.500555555555554,0.57889998,26.66530037,16.21409988,2.098700047
20.53388888888889,0.624199986,25.87229919,16.43390083,2.100399971
20.567222222222224,0.596199989,24.68670082,16.32690048,2.127099991
20.600555555555555,0.594500005,25.53879929,16.17609978,2.036999941
20.63388888888889,0.614600003,26.6779995,15.96879959,1.94630003
20.66722222222222,0.518999994,27.17420006,15.83889961,1.900300026
20.700833333333332,0.581099987,26.08720016,15.98750019,1.903499961
20.734166666666667,0.569199979,27.75650024,15.91919994,1.860499978
20.7675,0.533399999,24.35029984,15.7031002,1.808200002
20.800833333333333,0.568700016,28.03960037,15.65719986,1.937299967
20.83416666666667,0.586099982,26.39450073,15.56369972,1.844799995
20.8675,0.54369998,26.21150017,15.64929962,1.885400057
20.900833333333335,0.583000004,27.27869987,15.48929977,1.804999948
20.934166666666666,0.575100005,22.27549934,15.59809971,1.795300007
20.9675,0.623300016,20.72509956,15.5770998,1.765300035
21.000833333333333,0.604200006,23.10490036,15.58069992,1.792899966
21.034166666666668,0.665899992,19.32620049,15.48200035,1.753700018
21.0675,0.695200026,20.78890038,15.42980003,1.813199997
21.100833333333334,0.670799971,20.85370064,15.49790001,1.796399951
21.134166666666665,0.666000009,24.60479927,15.24050045,1.815000057
21.1675,0.697600007,21.05209923,15.21510029,1.885699987
21.200833333333332,0.694700003,21.75309944,15.15909958,1.726999998
21.234166666666667,0.70630002,23.42329979,15.28170013,1.744400024
21.2675,0.722000003,29.51250076,15.24870014,1.708400011
21.300833333333333,0.597800016,25.51510048,15.28499985,1.751099944
21.33416666666667,0.636600018,25.09860039,15.27180004,1.836699963
21.3675,0.627099991,24.66769981,15.22859955,1.743299961
21.400833333333335,0.585799992,27.12779999,15.25669956,1.833799958
21.434166666666666,0.569800019,24.08230019,15.40180016,1.774700046
21.4675,0.628499985,23.19309998,15.18809986,1.759500027
21.500833333333333,0.629899979,21.79229927,15.22490025,1.726400018
21.534166666666668,0.634599984,26.16010094,15.20540047,1.653100014
21.5675,3.473700047,41.19580078,62.05289841,12.53680038
21.600833333333334,7.650499821,57.78919983,121.6643982,39.05089951
21.634166666666665,11.62290001,80.39859772,182.2436981,61.66839981
21.6675,15.13609982,96.626297,241.3751068,86.57939911
21.700833333333332,19.37560081,115.4751968,301.5125122,112.4068985
21.734166666666667,22.57169914,131.4644012,354.7922974,133.8553925
21.7675,25.74679947,155.2062988,409.3193054,156.4423065
21.800833333333333,28.80970001,165.996994,459.8424072,175.7935944
21.83416666666667,32.1590004,181.0213013,506.6076965,195.7677002
21.8675,34.72840118,194.6652069,550.0961304,215.2064972
21.900833333333335,37.38940048,204.8162994,590.9732056,230.453598
21.934166666666666,39.74470139,218.3092041,629.1132813,243.6591034
21.9675,41.95709991,229.980896,663.8051147,259.2825012
22.000833333333333,44.07379913,239.6318054,695.7335815,273.01651
22.034166666666668,46.11529922,251.6437073,725.8665161,285.917511
22.0675,48.04990005,262.0215149,754.6613159,297.4596863
22.100833333333334,49.79869843,265.3635864,779.6038818,307.846405
22.134166666666665,51.10369873,271.2376099,803.0211182,317.5877075
22.1675,52.31510162,291.5304871,824.1499023,325.8272095
22.200833333333332,53.40930176,288.2253113,844.4381714,334.1885071
22.234166666666667,54.65359879,290.718811,862.7827148,341.2817078
22.2675,55.62030029,297.9719849,879.0189209,347.9552002
22.300833333333333,56.65790176,305.1003113,894.5457153,354.4208069
22.33416666666667,57.53129959,304.2763062,908.4122925,360.3883057
22.3675,58.40119934,306.5851135,921.5150146,365.4836121
22.400833333333335,59.14580154,316.5545959,933.1851196,370.5704041
22.434166666666666,59.80789948,317.9114075,944.6356201,376.0358887
22.4675,60.48279953,322.5078125,954.5512085,379.8110962
22.500833333333333,61.19950104,323.2511902,963.7061157,383.3700867
22.534166666666668,61.65999985,324.9374084,972.4127197,387.5072937
22.5675,62.18809891,330.5343933,980.6362915,390.6651001
22.600833333333334,62.67610168,332.1026917,987.6785278,393.1940002
22.634166666666665,63.07939911,338.0451965,994.9088745,396.4363098
22.6675,63.51039886,333.21521,1000.893982,399.0813904
22.700833333333332,63.8492012,336.6817932,1006.861328,401.4854126
22.734166666666667,64.15740204,336.9334106,1012.016907,403.5591125
22.7675,64.46959686,337.3049927,1016.823608,405.4041138
22.800833333333333,64.77719879,346.9960022,1021.190002,407.6062012
22.83416666666667,65.00260162,345.3275146,1025.446289,409.0859985
22.8675,65.21769714,345.1321106,1028.90564,410.3757935
22.900833333333335,65.50810242,345.4241943,1032.722534,411.8075867
22.934166666666666,65.69049835,345.764801,1035.656128,413.1156921
22.9675,65.83860016,342.5020142,1038.555054,414.5643921
23.000833333333333,66.00270081,338.0638123,1040.961792,415.5650024
23.034166666666668,66.1765976,348.5042114,1043.209717,416.3344116
23.0675,66.27030182,349.2580872,1045.029907,417.6079102
23.100833333333334,66.43800354,346.677887,1046.972168,418.1805115
23.134166666666665,66.51049805,349.5694885,1048.932983,418.9507141
23.1675,66.75610352,347.8568115,1050.641846,420.0993042
23.200833333333332,66.73680115,348.0840149,1052.038696,421.056488
23.234166666666667,66.90059662,350.0046997,1054.126099,421.7879944
23.2675,66.98120117,347.4404907,1055.505737,421.788208
23.300833333333333,67.1053009,352.0672913,1056.686157,422.2249146
23.33416666666667,67.09559631,350.0555115,1058.182129,422.8995972
23.3675,67.19650269,352.4396057,1059.296387,423.3548889
23.400833333333335,67.25689697,353.4635925,1060.552856,423.7868042
23.434166666666666,67.26300049,355.3601074,1061.949341,424.1759949
23.4675,67.33930206,354.1308899,1062.707153,424.7190857
23.500833333333333,67.30090332,355.6300049,1063.464355,424.9129944
23.534166666666668,67.44059753,355.0166016,1064.385254,425.273407
23.5675,67.42140198,353.0622864,1065.38147,425.6116943
23.600833333333334,67.48549652,354.9953003,1065.899536,426.3872986
23.634166666666665,67.45909882,355.8174133,1066.61792,426.5993042
23.6675,67.48200226,355.819397,1067.08374,426.407196
23.700833333333332,67.55940247,357.906311,1067.762451,426.555603
23.734166666666667,67.62940216,354.5624084,1068.098145,426.7607117
23.7675,67.61979675,350.7085876,1068.532593,426.8851013
23.800833333333333,67.66390228,351.7962952,1068.85144,427.0333862
23.83416666666667,67.62419891,350.4288025,1069.442261,427.300415
23.8675,67.60240173,354.7210999,1070.154663,427.4172974
23.900833333333335,67.67089844,353.8091125,1070.349609,427.5769043
23.934166666666666,67.73410034,354.6247864,1070.71936,427.6677856
23.9675,67.75099945,354.050415,1071.134033,427.7991943
24.000833333333333,67.67639923,353.0155945,1071.073242,427.8356934
24.034166666666668,67.70839691,353.373291,1071.185547,428.0263977
24.0675,67.7039032,352.7540894,1071.899048,428.2590942
24.100833333333334,67.67649841,352.5033875,1072.154663,428.2685852
24.134166666666665,67.67700195,353.765686,1072.414185,428.2796021
24.1675,67.77480316,354.112915,1072.446411,428.4786987
24.200833333333332,67.73989868,355.9570007,1072.867432,428.5718079
24.234166666666667,67.7315979,356.2113953,1072.969482,428.6820984
24.2675,67.81009674,354.9401855,1073.385742,428.7358093
24.300833333333333,67.8042984,353.5058899,1073.720947,428.796814
24.33416666666667,67.8266983,353.4884949,1073.869507,428.8526917
24.3675,67.73829651,354.3929138,1074.276978,429.0456848
24.400833333333335,67.77279663,352.2026062,1074.203857,428.9819031
24.434166666666666,67.82730103,355.694397,1074.272949,429.012085
24.4675,67.81510162,357.1115112,1074.15625,429.0372009
24.500833333333333,67.87020111,355.7331848,1074.386841,429.0900879
24.534166666666668,67.55280304,350.6281128,1072.901245,429.2554016
24.5675,55.10789871,287.5075073,872.9099121,342.3606873
24.600833333333334,42.63899994,227.9026947,679.5701904,258.5414124
24.634166666666665,33.16830063,179.0202026,525.7728882,203.3394012
24.6675,24.98789978,147.8162994,405.9491882,154.2223969
24.700833333333332,19.50709915,112.7453995,315.1852112,119.4564972
24.734166666666667,15.23530006,94.80560303,244.6699982,93.4618988
24.7675,11.67619991,79.93060303,192.3603973,70.92590332
24.800833333333333,9.132399559,64.52850342,150.9533997,54.73310089
24.83416666666667,7.163799763,59.34159851,119.5633011,42.32379913
24.8675,5.621600151,46.52539825,95.39289856,33.7580986
24.900833333333335,4.416399956,32.82500076,77.04570007,25.88129997
24.934166666666666,3.570300102,29.39929962,62.80179977,21.04630089
24.9675,2.882100105,27.6257,52.39009857,16.0984993
25.000833333333333,2.375799894,26.73690033,43.9076004,12.82750034
25.034166666666668,2.004699945,23.40320015,37.61339951,10.82209969
25.0675,1.748000026,24.18560028,32.69290161,8.655900002
25.100833333333334,1.524999976,22.11000061,28.82769966,7.241399765
25.134166666666665,1.405900002,21.60860062,26.06060028,5.967400074
25.1675,1.209300041,23.28989983,23.64719963,5.041699886
25.200833333333332,1.081200004,22.64999962,21.92860031,4.372600079
25.234166666666667,0.940900028,22.85460091,20.49160004,3.969399929
25.2675,0.872699976,20.36800003,19.65839958,3.469399929
25.300833333333333,0.853999972,41.3871994,18.77140045,3.176700115
25.33416666666667,0.7773,23.62260056,18.03879929,2.944200039
25.3675,0.699299991,25.93989944,17.55480003,2.815900087
25.400833333333335,0.739600003,23.04240036,17.11529922,2.57310009
25.434166666666666,0.688199997,22.37700081,16.91740036,2.455899954
25.4675,0.679799974,19.63380051,16.64229965,2.345700026
25.500833333333333,0.709699988,19.23800087,16.43490028,2.272900105
25.534166666666668,0.674899995,21.47319984,16.28230095,2.201800108
25.5675,0.613699973,23.60339928,16.09180069,2.190900087
25.600833333333334,0.646799982,19.77140045,16.00880051,2.124799967
25.634166666666665,0.663800001,25.83679962,15.92739964,2.131299973
25.6675,0.634199977,24.73360062,15.92700005,2.039599895
25.700833333333332,0.639599979,23.62560081,15.88710022,1.894400001
25.734166666666667,0.575100005,31.36400032,15.71819973,1.974799991
25.7675,0.567300022,25.35639954,15.57590008,1.880599976
25.800833333333333,0.546299994,21.71019936,15.63389969,1.859300017
25.83416666666667,0.57160002,26.62660027,15.69400024,1.931499958
25.8675,0.517099977,18.06879997,15.60179996,1.882799983
25.900833333333335,0.603500009,19.73180008,15.5692997,1.937100053
25.934166666666666,0.52640003,25.06259918,15.46430016,1.868100047
25.9675,0.564100027,23.73760033,15.42500019,1.82009995
26.000833333333333,0.587300003,22.56040001,15.35079956,1.831799984
26.034166666666668,0.555899978,25.94249916,15.5649004,1.977699995
26.0675,0.541199982,27.87829971,15.40789986,1.837599993
26.100833333333334,0.531199992,27.46150017,15.28170013,1.818500042
26.134166666666665,0.527499974,25.84550095,15.15789986,1.792899966
26.1675,0.545300007,23.99720001,15.28149986,1.816300035
26.200833333333332,0.512099981,22.26469994,15.40849972,1.800799966
26.234166666666667,0.533100009,24.60110092,15.26309967,1.725800037
26.2675,0.569800019,27.0163002,15.27359962,1.801599979
26.300833333333333,0.483900011,24.72109985,15.1189003,1.684999943
26.33416666666667,0.480199993,24.12290001,15.07110023,1.758100033
26.3675,0.513599992,25.0196991,15.07159996,1.674999952
26.400833333333335,0.532800019,25.08119965,15.03279972,1.644000053
26.434166666666666,0.489499986,25.32229996,15.24090004,1.70720005
26.4675,0.54339999,25.11949921,15.15110016,1.761299968
26.500833333333333,0.49970001,23.46999931,15.27420044,1.727100015
26.534166666666668,0.523500025,25.86669922,15.15320015,1.699699998
26.5675,3.776200056,41.17610168,63.22040176,15.78540039
26.600833333333334,6.960000038,60.52719879,123.6812973,41.25310135
26.634166666666665,10.66569996,78.24230194,182.1564026,62.40800095
26.6675,15.34469986,93.32929993,242.7557068,86.94319916
26.700833333333332,19.25799942,109.9725037,300.8691101,107.2545013
26.734166666666667,22.39730072,130.7774048,356.7981873,134.3697968
26.7675,25.51329994,153.5930939,410.1192932,154.455307
26.800833333333333,28.67650032,158.3739929,460.0281067,175.1240997
26.83416666666667,31.56299973,177.9674988,508.1947021,193.8571014
26.8675,34.39910126,193.0437012,551.0062256,211.6826935
26.900833333333335,37.01309967,198.1486969,592.1030884,227.451004
26.934166666666666,39.15539932,210.5021973,629.473877,244.0715027
26.9675,41.58050156,228.0019073,665.2003174,259.8544006
27.000833333333333,43.48619843,234.5984955,696.6367798,272.9370117
27.034166666666668,45.46139908,250.0393982,726.4281006,284.6401978
27.0675,47.36589813,249.6190033,754.4788208,294.6382141
27.100833333333334,49.12810135,255.113205,779.3165894,307.2647095
27.134166666666665,50.42010117,265.091095,802.6824951,315.645813
27.1675,51.67829895,281.6505127,824.6099854,325.9692078
27.200833333333332,53.02640152,279.7807007,844.8833008,333.8642883
27.234166666666667,54.07899857,284.5325012,862.9741211,341.6257019
27.2675,55.24340057,291.5042114,880.1143799,348.1830139
27.300833333333333,56.02489853,296.2531128,895.2844238,355.0889893
27.33416666666667,56.94689941,300.9837036,909.6047974,360.9533997
27.3675,57.8321991,301.6783142,922.8786011,366.1523132
27.400833333333335,58.51729965,307.799408,935.0662231,370.9328918
27.434166666666666,59.34749985,380.6293945,945.8126831,376.2110901
27.4675,59.92309952,323.5567017,956.4509888,379.7962952
27.500833333333333,60.46279907,324.3435974,965.8516235,383.821106
27.534166666666668,61.03490067,326.0474854,974.3184814,387.8143005
27.5675,61.4980011,331.3297119,982.0385742,390.8707886
27.600833333333334,61.93190002,329.5822144,989.5255737,393.5686035
27.634166666666665,62.36529922,334.7365112,995.7128906,396.3547058
27.6675,62.7480011,334.8479004,1002.169495,398.6095886
27.700833333333332,63.1629982,334.7879028,1007.891113,401.45401
27.734166666666667,63.4294014,333.3982849,1013.310425,403.6542053
27.7675,63.75519943,335.5805969,1017.922485,405.3364868
27.800833333333333,64.07170105,337.7702026,1021.999207,407.2063904
27.83416666666667,64.2437973,339.8688965,1026.392822,408.9260864
27.8675,64.57489777,340.9667969,1030.51709,410.4831848
27.900833333333335,64.69480133,342.8475952,1033.278198,411.9482117
27.934166666666666,64.91320038,345.006012,1036.683228,413.2420044
27.9675,65.0684967,342.9559021,1039.434692,414.6355896
28.000833333333333,65.3506012,348.4664917,1042.269897,415.5918884
28.034166666666668,65.49960327,348.8882141,1045.157471,416.6359863
28.0675,65.64219666,342.4064941,1047.1698,417.478302
28.100833333333334,65.86139679,345.2802124,1049.399658,418.3817139
28.134166666666665,65.8640976,348.5657959,1051.409302,419.2110901
28.1675,65.94920349,347.9014893,1053.423584,419.8416138
28.20111111111111,66.07620239,345.005188,1054.61438,420.5295105
28.234444444444446,66.11530304,345.5898132,1056.13855,421.2589111
28.267777777777777,66.16940308,347.5072021,1057.682251,421.8445129
28.301111111111112,66.24340057,347.2998047,1058.824951,422.2893982
28.334444444444443,66.32350159,347.4354858,1059.946289,422.6771851
28.36777777777778,66.39450073,350.987915,1060.978882,423.2391052
28.40111111111111,66.44090271,349.2171021,1062.098389,423.5577087
28.434444444444445,66.51920319,352.833313,1063.168213,424.1859131
28.467777777777776,66.57520294,349.318512,1064.160522,424.4263916
28.50111111111111,66.67759705,350.1126099,1064.837036,424.7098083
28.534444444444443,66.66230011,352.9565125,1065.581787,425.1328125
28.567777777777778,66.71720123,349.1943054,1066.310303,425.3456116
28.601111111111113,66.78540039,375.6853027,1066.955933,425.730011
28.634444444444444,66.87010193,353.1409912,1067.269043,425.9399109
28.66777777777778,66.7365036,351.543396,1067.911133,426.1917114
28.70111111111111,66.83149719,353.9596863,1068.186646,426.264801
28.734444444444446,66.8361969,352.0660095,1068.846558,426.4587097
28.767777777777777,66.82720184,350.9859924,1069.258057,426.7280884
28.801111111111112,66.90840149,350.469696,1069.478149,426.7799072
28.834444444444443,66.86309814,363.5549927,1069.876343,426.8908997
28.86777777777778,66.84279633,350.9927063,1070.307007,427.2113037
28.90111111111111,66.90519714,357.5924988,1070.652466,427.2312927
28.934444444444445,66.96469879,352.1216125,1071.081421,427.3723145
28.967777777777776,66.96949768,350.9607849,1070.867554,427.3117065
29.00111111111111,66.97940063,357.2679138,1070.814819,427.4379883
29.034444444444443,67.06410217,355.1163025,1070.592529,427.4451904
29.067777777777778,66.96559906,352.5804138,1070.37085,427.4248047
29.101111111111113,67.06300354,349.2956848,1070.444946,427.4537964
29.134444444444444,67.0082016,350.3241882,1070.929932,427.5577087
29.16777777777778,67.04450226,351.1304932,1071.259521,427.5722961
29.20111111111111,67.03220367,352.3677063,1071.454346,427.7221985
29.234444444444446,67.03659821,353.0343933,1071.534668,427.7513123
29.267777777777777,66.99369812,353.9551086,1071.720337,427.7991028
29.301111111111112,67.06330109,353.1697083,1072.296875,427.9248047
29.334444444444443,67.02380371,350.4783936,1072.463135,428.0804138
29.36777777777778,67.05989838,352.017395,1072.807861,428.1760864
29.40111111111111,67.01399994,351.7943115,1072.733154,428.1195068
29.434444444444445,67.03869629,352.221405,1073.1604,428.1766052
29.467777777777776,67.01609802,352.7221985,1073.60376,428.4030151
29.50111111111111,66.98010254,351.1554871,1073.516357,428.388092
29.534444444444443,66.8167038,352.0335083,1072.744873,428.3027954
29.567777777777778,53.76720047,285.4262085,870.7692871,337.2247009
29.601111111111113,42.41970062,228.115097,680.7312012,268.8673096
29.634444444444444,32.56740189,183.7129059,526.15448,199.3475037
29.66777777777778,25.06609917,149.4602966,406.0387878,154.2080994
29.70111111111111,18.92300034,118.472702,312.4700928,115.7651978
29.734444444444446,14.6935997,97.99900055,240.7631989,89.73429871
29.767777777777777,11.41689968,77.95529938,189.4037018,71.06770325
29.801111111111112,8.779600143,70.42690277,149.2987061,53.65399933
29.834444444444443,6.838200092,58.64139938,117.5923004,40.75159836
29.86777777777778,5.419499874,53.16329956,94.30590057,31.92840004
29.90111111111111,4.352300167,50.68999863,75.62609863,25.53070068
29.934444444444445,3.401200056,46.95209885,61.81990051,20.17320061
29.967777777777776,2.729899883,43.52159882,51.29710007,15.97169971
30.00111111111111,2.241100073,35.77700043,43.30599976,12.98019981
30.034444444444443,1.901600003,20.86030006,36.87870026,10.39490032
30.067777777777778,1.530200005,44.88370132,32.00130081,8.56799984
30.101111111111113,1.359300017,24.32979965,28.49430084,7.155900002
30.134444444444444,1.2148,45.22740173,25.75959969,5.940100193
30.16777777777778,1.083999991,35.86439896,23.48880005,4.942200184
30.20111111111111,0.885599971,53.45080185,21.82019997,4.369800091
30.234444444444446,0.8028,47.27939987,20.32760048,3.818799973
30.267777777777777,0.70599997,17.88010025,19.43050003,3.411299944
30.301111111111112,0.696699977,37.13199997,18.78280067,3.142400026
30.334444444444443,0.657999992,53.39139938,17.98460007,2.802599907
30.36777777777778,0.651199996,37.1772995,17.28709984,2.658699989
30.40111111111111,0.628199995,40.15909958,17.10079956,2.511399984
30.434444444444445,0.528400004,45.95959854,16.86660004,2.455600023
30.467777777777776,0.583000004,50.59429932,16.7852993,2.36680007
30.50111111111111,0.578599989,51.9822998,16.40730095,2.263000011
30.534444444444443,0.600600004,38.93420029,16.14640045,2.18479991
30.567777777777778,0.553600013,39.80849838,15.98330021,2.080499887
30.601111111111113,0.496199995,42.57260132,15.97459984,2.002099991
30.634444444444444,0.551900029,41.57009888,15.80720043,2.027400017
30.66777777777778,0.559800029,45.90129852,15.83160019,1.956900001
30.70111111111111,0.548699975,50.33919907,15.62360001,1.895400047
30.734444444444446,0.493000001,55.84590149,15.62940025,6.020199776
30.767777777777777,0.440499991,49.79539871,15.54020023,1.874199986
30.801111111111112,0.463,34.85430145,15.66189957,1.905500054
30.834444444444443,0.512199998,32.90470123,15.51879978,1.822199941
30.86777777777778,0.467099994,22.89139938,15.48190022,1.856999993
30.90111111111111,0.480800003,17.19309998,15.43980026,1.823400021
30.934444444444445,0.534399986,36.4129982,15.51239967,1.828199983
30.967777777777776,0.626100004,31.90660095,15.33780003,1.927800059
31.00111111111111,0.623199999,29.52529907,15.58749962,1.918900013
31.034444444444443,0.579200029,25.55209923,15.36410046,1.904099941
31.067777777777778,0.603799999,27.41790009,15.27859974,1.976899981
31.101111111111113,0.670899987,58.98759842,15.34710026,1.887199998
31.134444444444444,0.643299997,63.0909996,15.2802,1.826500058
31.16777777777778,0.630200028,43.39870071,15.23770046,1.777199984
31.20111111111111,0.62379998,41.11339951,15.16650009,1.796599984
31.234444444444446,0.619499981,53.02050018,15.11219978,1.833999991
31.267777777777777,0.561200023,50.82490158,15.38589954,1.806499958
31.301111111111112,0.588400006,40.93249893,15.17790031,1.887799978
31.334444444444443,0.554199994,53.32400131,15.18109989,1.769000053
31.36777777777778,0.564999998,49.18119812,15.11250019,1.864899993
31.40111111111111,0.543200016,40.66540146,15.2045002,1.766199946
31.434444444444445,0.510999978,44.3288002,15.1590004,1.764700055
31.467777777777776,0.4736,44.2439003,14.99730015,1.796900034
31.50111111111111,0.548399985,47.08369827,15.20979977,1.737100005
31.534444444444443,0.475899994,46.21839905,15.2592001,1.808200002
31.567777777777778,2.917000055,63.60430145,61.18590164,13.99479961
31.601111111111113,7.115499973,76.13999939,121.7479019,34.5617981
31.634444444444444,10.77420044,101.1828995,181.9759064,58.68190002
31.66777777777778,14.36359978,109.0029984,241.6927032,85.40799713
31.70111111111111,18.81739998,136.9243011,302.6145935,108.7194977
31.734444444444446,21.7621994,140.1172028,358.3009033,129.1098022
31.767777777777777,25.34410095,170.219696,411.4966125,154.938797
31.801111111111112,28.33130074,179.0157013,463.2857056,176.5540009
31.834444444444443,31.36899948,193.3063049,508.5042114,194.3712006
31.86777777777778,34.05690002,184.9490051,552.8762817,213.8927002
31.90111111111111,36.82189941,216.8623047,594.8391724,229.5390015
31.934444444444445,39.01200104,233.6109924,632.2354126,246.144104
31.967777777777776,41.2215004,237.1233978,669.1090088,261.028595
32.00111111111111,43.24779892,258.8879089,701.2064819,275.1261902
32.034444444444446,45.51800156,243.4891968,731.8532715,285.9891052
32.06777777777778,46.88660049,256.7312927,758.333374,297.1886902
32.10111111111111,48.3125,275.743103,784.0761719,307.9867859
32.13444444444445,49.93500137,274.4010925,807.3369751,317.0505981
32.16777777777778,51.15660095,287.34021,828.6918945,326.2189941
32.20111111111111,52.36539841,272.9114075,848.3666992,334.104187
32.23444444444444,53.58029938,302.6594849,866.8060303,341.3895874
32.26777777777778,54.60329819,306.3804932,883.3599854,349.4298096
32.30111111111111,55.53850174,320.2051086,898.5825806,355.5710144
32.33444444444444,56.40010071,326.2233887,912.6862793,361.0198975
32.367777777777775,57.26850128,327.2283936,926.4381104,366.9291992
32.40111111111111,58.04660034,326.0914917,937.6339722,371.7135925
32.434444444444445,58.72729874,331.9318848,948.8718262,376.0224915
32.467777777777776,59.35710144,321.1271973,958.869812,380.4371948
32.50111111111111,59.85110092,322.1426086,968.1018066,383.8985901
32.534444444444446,60.49039841,317.3293152,976.6088867,387.6140137
32.56777777777778,60.84609985,336.1000061,984.6881104,391.1621094
32.60111111111111,61.36510086,346.4569092,991.7202759,393.8837891
32.63444444444445,61.7867012,334.8714905,998.2158813,396.667511
32.66777777777778,62.11560059,335.4301147,1004.087097,399.0144043
32.70111111111111,62.39759827,361.6514893,1009.613525,401.4873962
32.73444444444444,62.77949905,351.8165894,1014.719788,403.8225098
32.76777777777778,63.12519836,354.3074036,1019.217712,405.1604919
32.80111111111111,63.38850021,351.1859131,1023.558228,407.0043945
32.83444444444444,63.59009933,352.3927002,1027.444214,408.7354126
32.867777777777775,63.85359955,343.8887024,1031.406128,410.2756042
32.90111111111111,64.08450317,393.3569031,1034.860962,411.7009888
32.934444444444445,64.27320099,364.3352966,1037.955322,413.0827026
32.967777777777776,64.49310303,344.031189,1040.401855,414.1159058
33.00111111111111,64.64040375,410.0521851,1042.778198,415.3604126
33.034444444444446,64.82409668,406.0618896,1044.644531,416.1608887
33.06777777777778,64.86180115,356.9006042,1046.557251,416.9143982
33.10111111111111,64.94450378,369.4173889,1048.137939,417.6733093
33.13444444444445,65.07279968,380.0014038,1049.582642,418.3063965
33.16777777777778,65.25090027,393.6655884,1051.165771,418.9912109
33.20111111111111,65.30580139,383.0273132,1053.32605,419.7489929
33.23444444444444,65.36969757,423.9805908,1055.300049,420.3691101
33.26777777777778,65.44920349,372.2591858,1056.737549,421.0375977
33.30111111111111,65.45469666,376.868988,1058.397827,421.5332031
33.33444444444444,65.60179901,384.5755005,1059.727539,422.0458984
33.367777777777775,65.61309814,398.6391907,1060.633423,422.5798035
33.40111111111111,65.69920349,389.714386,1061.763184,422.9222107
33.434444444444445,65.70829773,369.9695129,1063.079468,423.3286133
33.467777777777776,65.73789978,389.7426147,1064.00354,423.7775879
33.50111111111111,65.77189636,415.1517944,1064.634644,424.0656128
33.534444444444446,65.8513031,414.3122864,1065.442261,424.3272095
33.56777777777778,65.89830017,395.6651001,1066.070068,424.6176147
33.60111111111111,65.88009644,426.7829895,1067.007935,424.9025879
33.63444444444445,65.98429871,398.0740051,1067.483521,425.2041931
33.66777777777778,66.03040314,429.1777039,1068.01355,425.3947144
33.70111111111111,66.04029846,366.9585876,1068.432617,425.5137939
33.73444444444444,66.0062027,393.51651,1069.229248,425.7573853
33.76777777777778,66.09069824,426.5484924,1069.564453,426.0361023
33.80111111111111,66.06140137,379.041687,1069.860474,426.028595
33.83444444444444,66.08670044,385.5804138,1070.157959,426.3240051
33.867777777777775,66.1072998,354.7600098,1070.756348,426.4981079
33.90111111111111,66.06220245,410.0191956,1071.171997,426.6213989
33.934444444444445,66.10089874,470.1861877,1071.541748,426.7255859
33.967777777777776,66.10520172,430.6766052,1071.553833,426.8435974
34.00111111111111,66.13110352,430.2260132,1071.597046,427.0042114
34.034444444444446,66.12270355,439.3371887,1071.724731,427.1007996
34.06777777777778,66.06220245,494.7576904,1071.877319,427.148407
34.10111111111111,66.11190033,390.9708862,1072.032593,427.3085022
34.13444444444445,66.13110352,406.1695862,1072.154785,427.3497009
34.16777777777778,66.11789703,424.8259888,1072.489624,427.4916077
34.20111111111111,66.09420013,408.4070129,1072.524292,427.5245972
34.23444444444444,66.17050171,396.9512939,1072.563843,427.5986023
34.26777777777778,66.11239624,395.9827881,1072.964844,427.833313
34.30111111111111,66.09989929,409.2072144,1073.212891,427.6781921
34.33444444444444,66.16459656,417.8786011,1073.126831,427.8680115
34.367777777777775,66.24629974,386.5180969,1073.190796,427.8562927
34.40111111111111,66.10199738,376.1763,1073.390015,427.9790039
34.434444444444445,66.19779968,504.2023926,1073.374512,427.9838867
34.467777777777776,66.16410065,466.3753967,1073.409912,428.0130005
34.50111111111111,66.23989868,428.1755066,1073.53125,428.0382996
34.534444444444446,66.17720032,423.1000977,1072.08313,428.1011963
34.56777777777778,53.72340012,301.6719055,872.2562866,339.3706055
34.60111111111111,41.49480057,271.1388855,685.7836914,259.2507935
34.63444444444445,31.85589981,272.7773132,525.1311035,197.8571014
34.66777777777778,24.73460007,249.5859985,404.3776855,154.9841003
34.70111111111111,18.69869995,161.6195984,312.6919861,118.3244019
34.73444444444444,14.2809,,241.5903931,89.67070007
34.76777777777778,11.12320042,,187.7790985,69.27050018
34.80111111111111,8.59679985,,147.8898926,54.13740158
34.83444444444444,6.688499928,,117.5861969,41.54740143
34.867777777777775,5.230700016,,93.28749847,33.29100037
34.90111111111111,4.20179987,,75.28720093,24.96870041
34.934444444444445,3.305799961,,61.43719864,19.60479927
34.967777777777776,2.772500038,207.4915924,50.7983017,16.12719917
35.00111111111111,2.252199888,,42.60219955,12.55420017
35.034444444444446,1.866000056,,36.74119949,10.12530041
35.06805555555555,1.677899957,,31.9151001,8.257300377
35.10138888888889,1.458099961,,28.21699905,6.945600033
35.13472222222222,1.228500009,,25.42079926,5.787499905
35.168055555555554,1.037899971,,23.27700043,5.025800228
35.201388888888886,0.938600004,,21.52709961,4.236000061
35.234722222222224,0.874499977,,20.26460075,3.681900024
35.268055555555556,0.798799992,,19.25169945,3.279099941
35.30138888888889,0.78609997,,18.4897995,3.007800102
35.334722222222226,0.715900004,,17.80330086,2.982000113
35.36805555555556,0.608399987,,17.31870079,2.716500044
35.40138888888889,0.594299972,,17.0128994,2.492799997
35.43472222222222,0.533800006,,16.67950058,2.354899883
35.46805555555556,0.590200007,,16.70299911,2.302900076
35.50138888888889,0.574999988,,16.17110062,2.174700022
35.53472222222222,0.620000005,,16.26429939,2.159100056
35.56805555555555,0.593900025,,15.93319988,1.994600058
35.60138888888889,0.535300016,,15.98419952,2.101300001
35.63472222222222,0.585600019,,15.97700024,1.941799998
35.668055555555554,0.514999986,,15.85249996,1.994899988
35.701388888888886,0.502200007,,15.58810043,1.904299974
35.734722222222224,0.487199992,,15.53670025,1.950799942
35.768055555555556,0.465200007,,15.57499981,1.844499946
35.80138888888889,0.4111,,15.58850002,1.890100002
35.834722222222226,0.417600006,,15.50129986,1.746199965
35.86805555555556,0.468899995,,15.43459988,1.905200005
35.90138888888889,0.409399986,,15.4758997,1.789700031
35.93472222222222,0.4208,,15.40359974,1.752500057
35.96805555555556,0.462300003,,15.42570019,1.77670002
36.00138888888889,0.407099992,,15.56289959,1.759199977
36.03472222222222,0.430299997,,15.2823,1.701400042
36.06805555555555,0.451999992,,15.20320034,1.832000017
36.10138888888889,0.408800006,,15.34010029,1.743000031
36.13472222222222,0.426499993,,15.16749954,1.817199945
36.168055555555554,0.475600004,,15.39750004,1.728500009
36.201388888888886,0.405900002,,15.41819954,1.737100005
36.234722222222224,0.443399996,,15.17700005,1.770599961
36.268055555555556,0.512199998,,15.22130013,1.698799968
36.30138888888889,0.442999989,,15.12300014,1.738999963
36.334722222222226,0.42019999,,15.13059998,1.660599947
36.36805555555556,0.417899996,,15.12860012,1.69509995
36.40138888888889,0.370900005,,15.08880043,1.719799995
36.43472222222222,0.443899989,,15.20400047,1.719499946
36.46805555555556,0.385600001,,15.04269981,1.689900041
36.50138888888889,0.3671,,15.09599972,1.599300027
36.53472222222222,0.425900012,,15.11979961,1.666599989
36.56805555555555,3.385499954,,60.83660126,12.41790009
36.60138888888889,6.978099823,,121.7328033,33.99599838
36.63472222222222,10.89309978,,180.8862,58.66469955
36.668055555555554,14.48729992,,243.0209045,85.48069763
36.701388888888886,18.17210007,,302.0398865,109.2727966
36.734722222222224,21.60429955,,358.8557129,131.7993011
36.768055555555556,24.93910027,,411.140686,154.5023956
36.80138888888889,28.05050087,,461.3525085,175.2324982
36.834722222222226,31.00709915,,508.5213928,194.517807
36.86805555555556,33.78070068,,553.1192017,213.3614044
36.90138888888889,36.30749893,,593.6781006,228.4925995
36.93472222222222,38.9856987,,633.2062988,245.4915924
36.96805555555556,40.99209976,,666.8704224,260.7956848
37.00138888888889,42.89569855,,700.197876,273.3157043
37.03472222222222,44.72200012,,729.6442261,284.0075989
37.06805555555555,46.94919968,,756.9519043,296.8652039
37.10138888888889,48.20890045,,782.4951172,307.1517944
37.13472222222222,49.67649841,,805.427124,316.7832947
37.168055555555554,50.91799927,,827.4921265,325.5256958
37.201388888888886,52.18830109,,846.8447876,333.5881042
37.234722222222224,53.35269928,,865.3911743,341.8895874
37.268055555555556,54.19689941,,881.7642212,348.124115
37.30138888888889,55.17430115,,897.4036255,354.5249939
37.334722222222226,56.00490189,,911.4317017,362.4483948
37.36805555555556,56.83959961,,924.442688,366.9176025
37.40138888888889,57.56760025,,936.7252197,371.0665894
37.43472222222222,58.14410019,,947.515686,375.8684998
37.46805555555556,58.81679916,,958.0615234,379.8233032
37.50138888888889,59.29949951,332.9484863,966.8928833,383.8151855
37.53472222222222,59.86589813,318.2387085,975.2886963,387.1343994
37.56805555555555,60.42710114,318.7001038,983.4517822,390.229187
37.60138888888889,60.73210144,320.1922913,990.460083,393.3063049
37.63472222222222,61.25899887,319.8500061,997.0535278,395.8475037
37.668055555555554,61.5666008,316.1843872,1002.973572,398.2709961
37.701388888888886,61.94020081,316.7507935,1008.777893,400.7745056
37.734722222222224,62.17580032,317.7658081,1013.689575,403.112793
37.768055555555556,62.46640015,319.8442078,1018.555786,404.8717041
37.80138888888889,62.86589813,319.8305054,1022.8302,406.6206055
37.834722222222226,63.00989914,320.7915955,1026.594482,408.3908081
37.86805555555556,63.23469925,320.8817139,1030.208862,409.8027039
37.90138888888889,63.41249847,322.7330017,1033.686401,411.1893921
37.93472222222222,63.63140106,323.2970886,1036.676636,412.4606018
37.96805555555556,63.81069946,324.9042969,1039.711182,413.6323853
38.00138888888889,63.97309875,325.8800964,1042.007935,414.6466064
38.03472222222222,64.10690308,326.7015076,1044.500366,415.5238037
38.06805555555555,64.17890167,326.9639893,1046.317139,416.5834045
38.10138888888889,64.290802,327.4476929,1048.636841,417.4135132
38.13472222222222,64.41069794,328.8747864,1050.487061,418.0992126
38.168055555555554,64.54440308,329.1402893,1052.090942,418.8298035
38.201388888888886,64.62979889,327.6192017,1053.416382,419.4421082
38.234722222222224,64.75140381,328.1541138,1054.78064,420.1498108
38.268055555555556,64.78009796,328.8651123,1056.319458,421.5620117
38.30138888888889,64.95179749,328.8486938,1057.426025,421.2255859
38.334722222222226,64.91899872,329.1388855,1058.754639,421.7049866
38.36805555555556,65.06040192,329.303009,1059.785034,422.0740051
38.40138888888889,65.08239746,329.3634033,1060.404663,422.5244141
38.43472222222222,65.10310364,329.5180969,1061.570435,422.9012146
38.46805555555556,65.09950256,330.0661926,1062.452759,423.1870117
38.50138888888889,65.17440033,329.8082886,1063.389038,423.59729
38.53472222222222,65.21579742,330.4457092,1064.090454,423.748291
38.56805555555555,65.2845993,330.4950867,1064.624512,424.1033936
38.60138888888889,65.30439758,330.6687927,1065.345459,424.3279114
38.63472222222222,65.27130127,330.7709045,1065.914917,424.5486145
38.668055555555554,65.33650208,331.2419128,1066.466187,424.8239136
38.701388888888886,65.32299805,331.1437988,1066.901733,424.9547119
38.734722222222224,65.38909912,331.1365967,1067.407959,425.2008057
38.768055555555556,65.40769958,331.2936096,1067.62915,425.3309937
38.80138888888889,65.36299896,331.5900879,1068.186157,425.4816895
38.834722222222226,65.41519928,331.4646912,1068.309204,425.5971069
38.86805555555556,65.35630035,331.9919128,1068.976685,425.8931885
38.90138888888889,65.42299652,331.730011,1069.019653,425.9006042
38.93472222222222,65.50980377,332.0195007,1069.296143,426.0817871
38.96805555555556,65.46109772,331.6693115,1069.488525,426.1928101
39.00138888888889,65.54239655,331.9872131,1069.09668,426.0953979
39.03472222222222,65.53620148,331.510498,1069.058105,426.1809082
39.06805555555555,65.46199799,331.7608948,1069.087769,426.0498047
39.10138888888889,65.52510071,332.2338867,1069.041382,426.2164001
39.13472222222222,65.56300354,332.4176025,1068.8396,426.1740112
39.168055555555554,65.58059692,332.1140137,1068.864624,426.1993103
39.201388888888886,65.53759766,332.2887878,1069.01123,426.3164978
39.234722222222224,65.57830048,334.244812,1069.335571,426.3602905
39.268055555555556,65.4539032,331.7908936,1069.30188,426.4213867
39.30138888888889,65.57769775,336.895813,1069.917358,426.468689
39.334722222222226,65.48629761,331.683197,1070.107056,426.6199036
39.36805555555556,65.51820374,334.1471863,1069.942749,426.6763
39.40138888888889,65.52809906,331.973114,1070.281494,426.8017883
39.43472222222222,65.53410339,332.7070923,1070.685059,426.9379883
39.46805555555556,65.50990295,333.1964111,1070.765259,427.0022888
39.50138888888889,65.49669647,332.9793091,1071.044189,426.9901123
39.53472222222222,65.52519989,333.1317139,1070.725952,427.0775146
39.56805555555555,54.12670135,272.692688,883.4077148,348.6420898
39.60138888888889,41.77959824,219.665802,685.7832031,266.5987854
39.63472222222222,31.69529915,167.878006,531.244812,213.5608063
39.668055555555554,24.5387001,135.6412048,407.2113037,155.3397064
39.701388888888886,18.49790001,106.5113983,314.6164856,121.1427002
39.734722222222224,14.41569996,86.85929871,242.960495,91.37850189
39.768055555555556,11.08339977,73.09919739,188.1873016,70.18969727
39.80138888888889,8.65170002,62.84769821,147.6898041,54.87469864
39.834722222222226,6.644299984,48.49330139,116.8272018,40.99089813
39.86805555555556,5.220900059,43.38589859,92.77500153,31.73830032
39.90138888888889,4.063899994,37.40890121,74.82319641,24.82150078
39.93472222222222,3.2973001,30.79710007,61.24950027,19.69650078
39.96805555555556,2.652899981,32.7582016,50.59170151,15.41670036
40.00138888888889,2.161999941,30.14830017,42.79219818,12.51589966
40.03472222222222,1.792600036,27.28350067,36.67819977,10.48480034
40.06805555555555,1.463000059,25.08349991,31.82719994,8.285200119
40.10138888888889,1.359400034,22.02709961,28.41769981,7.081500053
40.13472222222222,1.171700001,24.0163002,25.31139946,5.901299953
40.168055555555554,1.022500038,21.15660095,23.23010063,5.006899834
40.201388888888886,0.91109997,25.67370033,21.66819954,4.405099869
40.234722222222224,0.855099976,23.6359005,20.39780045,3.733799934
40.268055555555556,0.780499995,25.55050087,19.52090073,3.342600107
40.30138888888889,0.782000005,20.93919945,18.72850037,3.076800108
40.334722222222226,0.658699989,22.46839905,18.19059944,2.839099884
40.36805555555556,0.561999977,21.67420006,17.51049995,2.613199949
40.40138888888889,0.563499987,39.38809967,17.02330017,2.5552001
40.43472222222222,0.618700027,19.99160004,16.84079933,2.484299898
40.46805555555556,0.597100019,24.93090057,16.49189949,2.247900009
40.50138888888889,0.574199975,19.61380005,16.47229958,2.171600103
40.53472222222222,0.635500014,19.95409966,16.1480999,2.104599953
40.56805555555555,0.541999996,25.63579941,16.16390038,2.113800049
40.60138888888889,0.588199973,16.31640053,16.1067009,2.012200117
40.63472222222222,0.565900028,19.48460007,16.08429909,2.039200068
40.668055555555554,0.493499994,18.02779961,15.80840015,1.971899986
40.701388888888886,0.521200001,19.10610008,15.84459972,1.888000011
40.734722222222224,0.574800014,21.31290054,15.70590019,1.826500058
40.768055555555556,0.44690001,18.51429939,15.51210022,1.854200006
40.80138888888889,0.532999992,21.07349968,15.48139954,1.939100027
40.834722222222226,0.495099992,15.87300014,15.4861002,1.804700017
40.86805555555556,0.49970001,11.68319988,15.49740028,1.797199965
40.90138888888889,0.524600029,14.59210014,15.57400036,1.838799953
40.93472222222222,0.503400028,15.84049988,15.49699974,1.821400046
40.96805555555556,0.549799979,16.69689941,15.5951004,1.889299989
41.00138888888889,0.555299997,16.21050072,15.47939968,1.833299994
41.03472222222222,0.589399993,26.73360062,15.34770012,1.765300035
41.06805555555555,0.57130003,217.0411987,15.18710041,1.747099996
41.10138888888889,0.630999982,25.06040001,15.07540035,1.836199999
41.13472222222222,0.653800011,33.25790024,15.30440044,1.799499989
41.168055555555554,0.679899991,32.02799988,15.10770035,1.760100007
41.201388888888886,0.627300024,51.81259918,15.27630043,1.744199991
41.234722222222224,0.526600003,,15.15639973,1.790300012
41.268055555555556,0.598800004,,15.26319981,1.758700013
41.30138888888889,0.618399978,32.21910095,15.08510017,1.658499956
41.334722222222226,0.587000012,36.76350021,15.16139984,1.70389998
41.36805555555556,0.564400017,50.38740158,15.33650017,1.759899974
41.40138888888889,0.540300012,35.61869812,15.19620037,1.774399996
41.43472222222222,0.492900014,31.26889992,15.13290024,1.668900013
41.46805555555556,0.552399993,36.48070145,15.13519955,1.712599993
41.50138888888889,0.615499973,31.00169945,15.13780022,1.665599942
41.53472222222222,0.558000028,29.44729996,15.2407999,1.649799943
41.56805555555555,3.058300018,44.45660019,58.99489975,11.66919994
41.60138888888889,6.906099796,63.40520096,120.010498,31.99419975
41.63472222222222,10.49590015,78.521698,181.9716034,58.97340012
41.668055555555554,14.37609959,100.6037979,243.7743988,81.92250061
41.701388888888886,18.17989922,114.3432999,302.8789063,106.7438965
41.734722222222224,21.50559998,137.6912994,359.8875122,132.1098022
41.768055555555556,24.63750076,148.3896027,411.9547119,153.8350983
41.80138888888889,27.90119934,157.5155945,462.0516968,173.8321075
41.834722222222226,30.8939991,178.7346039,511.3312073,194.7095032
41.86805555555556,33.38679886,189.9319,553.9050293,216.3477936
41.90138888888889,35.96080017,198.8031006,595.6873779,231.2980957
41.93472222222222,38.39369965,211.0585022,634.0908813,245.5372925
41.96805555555556,40.41120148,221.1280975,669.0147095,259.6411133
42.00138888888889,42.52209854,227.3390045,701.1356201,272.6422119
42.03472222222222,44.29729843,236.6849976,731.5369263,286.6104126
42.06805555555555,45.84460068,245.1464996,759.2319946,297.8106995
42.10138888888889,47.54180145,250.364502,785.6480103,309.5711975
42.13472222222222,48.99340057,245.6968994,808.1776123,318.0256958
42.168055555555554,50.35770035,254.6454926,830.0432129,326.7036133
42.201388888888886,51.67399979,263.5881042,849.9110107,334.9653931
42.234722222222224,52.56529999,267.3164063,867.7670288,342.1831055
42.268055555555556,53.6487999,271.4422913,884.1279907,348.9943848
42.30138888888889,54.55020142,275.7788086,899.2384033,355.0640869
42.334722222222226,55.34389877,284.2007141,913.7926025,361.1217041
42.36805555555556,56.04999924,291.4501953,926.6016846,366.2609863
42.40138888888889,56.90200043,288.5987854,938.4766846,371.2659912
42.43472222222222,57.4341011,293.7666016,949.4238281,375.3745117
42.46805555555556,58.12379837,311.0119934,959.3392944,380.3753967
42.50138888888889,58.69430161,298.1694031,968.3251953,383.3427124
42.53472222222222,59.18209839,303.759613,976.9165039,387.2778015
42.56805555555555,59.62020111,303.3222961,984.5128784,390.3646851
42.60138888888889,60.04140091,306.4767151,991.6196899,393.2749939
42.635,60.50740051,308.8779907,997.7421875,396.1151123
42.66833333333334,60.84899902,312.5892944,1003.92749,398.5961914
42.70166666666667,61.21429825,308.7233887,1009.641602,400.7493896
42.735,61.50999832,311.3229065,1014.933228,403.1459045
42.76833333333333,61.72470093,324.2861938,1019.121704,404.6411133
42.80166666666667,62.02159882,315.1711121,1023.540588,406.45401
42.835,62.30289841,320.506012,1027.36792,408.1164856
42.86833333333333,62.48410034,320.4024963,1031.332642,409.5462036
42.901666666666664,62.7132988,323.0372925,1034.469116,411.1029053
42.935,62.94779968,328.1447144,1037.547119,412.3179932
42.968333333333334,63.1228981,322.3812866,1040.123413,413.4305115
43.001666666666665,63.27030182,325.708313,1042.503662,414.4374084
43.035,63.38619995,319.9256897,1044.219238,415.2402954
43.068333333333335,63.57379913,321.3226013,1045.86145,416.0090942
43.10166666666667,63.6391983,322.640686,1047.529297,416.8121033
43.135,63.74209976,326.1530151,1049.175659,417.703186
43.16833333333334,63.85359955,353.3615112,1050.772949,418.2691956
43.20166666666667,63.9192009,323.3771973,1052.470215,418.7872009
43.235,63.98989868,323.4908142,1054.091309,419.5716858
43.26833333333333,64.05460358,337.3305054,1055.655151,419.9930115
43.30166666666667,64.01000214,337.1350098,1057.039185,420.3707886
43.335,64.22969818,331.3916016,1057.929443,421.077301
43.36833333333333,64.18049622,329.5234985,1059.228149,421.4552002
43.401666666666664,64.23660278,322.4208069,1060.192871,422.0362854
43.435,64.32430267,321.9295044,1061.315796,422.3804932
43.468333333333334,64.34719849,323.5378113,1062.262939,422.7219849
43.501666666666665,64.39479828,334.2950134,1063.096802,422.9844971
43.535,64.37059784,330.322113,1063.772461,423.1925964
43.568333333333335,64.44439697,322.6860046,1064.39856,423.54599
43.60166666666667,64.50839996,327.8706055,1064.926147,423.7858887
43.635,64.57520294,324.0488892,1065.660889,424.0292053
43.66833333333334,64.60189819,328.6737061,1066.454224,424.3503113
43.70166666666667,64.60820007,333.7344055,1066.734863,424.5617981
43.735,64.54959869,325.2600098,1066.943726,424.6401978
43.76833333333333,64.62139893,324.5230103,1067.410645,424.8713989
43.80166666666667,64.62889862,326.1057129,1067.859253,424.9487
43.835,64.65329742,331.3275146,1068.096191,425.0433044
43.86833333333333,64.68460083,325.0905151,1068.815552,425.2005005
43.901666666666664,64.60820007,323.5649109,1068.807983,425.3641052
43.935,64.71150208,328.114502,1069.160522,425.4920959
43.968333333333334,64.64099884,326.8948059,1069.439209,425.6676941
44.001666666666665,64.6065979,324.9747925,1069.59436,423.1404114
44.035,64.64279938,335.7685852,1070.028198,423.2511902
44.068333333333335,64.67209625,323.0130005,1070.289795,423.3482056
44.10166666666667,64.67040253,329.9825134,1070.473755,423.4562988
44.135,64.66339874,324.9252014,1070.964233,423.5136108
44.16833333333334,64.66429901,326.6221924,1071.198608,423.5841064
44.20166666666667,64.73139954,358.6246033,1071.333496,423.6513977
44.235,64.73690033,334.5996094,1071.710205,423.7760925
44.26833333333333,64.69010162,334.9318848,1071.738647,423.7226868
44.30166666666667,64.6595993,332.7033997,1071.90979,423.8422852
44.335,64.6996994,335.2106934,1072.014771,423.8302917
44.36833333333333,64.74690247,320.0606995,1072.177979,423.8248901
44.401666666666664,64.709198,323.3760071,1072.539429,423.9413147
44.435,64.69309998,341.1637878,1072.361572,423.8832092
44.468333333333334,64.71340179,326.4352112,1072.639771,423.9122009
44.501666666666665,64.76460266,330.4265137,1072.831299,424.0820007
44.535,64.8289032,327.831604,1072.448608,424.038208
44.568333333333335,52.71509933,261.6619873,886.9284058,346.3544922
44.60166666666667,41.21250153,218.611496,687.8519897,266.3976135
44.635,31.63380051,171.1672974,533.5615845,217.4927063
44.66833333333334,24.15589905,128.6275024,406.9812012,156.5758972
44.70166666666667,18.65250015,130.1313934,316.0834045,124.4347992
44.735,14.29780006,82.1414032,242.9790039,97.1065979
44.76833333333333,11.0309,73.68070221,189.2498932,74.66690063
44.80166666666667,8.574099541,56.86339951,148.3005066,55.36009979
44.835,6.554999828,47.19329834,117.4092026,41.92570114
44.86833333333333,5.148200035,42.4701004,93.35050201,33.37490082
44.901666666666664,4.077799797,38.0530014,74.70980072,26.24830055
44.935,3.2651999,32.35699844,61.21549988,20.53879929
44.968333333333334,2.697599888,31.13479996,50.59400177,16.16349983
45.001666666666665,2.164299965,26.51280022,42.70100021,12.91049957
45.035,1.805899978,38.31940079,36.62799835,10.14589977
45.068333333333335,1.615300059,52.38570023,31.64990044,8.53069973
45.10166666666667,1.373000026,28.8614006,28.22310066,6.901599884
45.135,1.317000031,20.49500084,25.3845005,5.927000046
45.16833333333334,1.136800051,16.06739998,23.27510071,4.941400051
45.20166666666667,0.986899972,19.72979927,21.57550049,4.32130003
45.235,0.932600021,19.18000031,20.28879929,3.844899893
45.26833333333333,0.896600008,20.30179977,19.29199982,3.390399933
45.30166666666667,0.762799978,22.6753006,18.63139915,3.004800081
45.335,0.784799993,23.55330086,18.12759972,2.904500008
45.36833333333333,0.73119998,19.35040092,17.68919945,2.728699923
45.401666666666664,0.687099993,28.44890022,17.3302002,2.542099953
45.435,0.665700018,18.66410065,16.91620064,2.39199996
45.468333333333334,0.530499995,19.27829933,16.60280037,2.261399984
45.501666666666665,0.613300025,33.63830185,16.50390053,2.151499987
45.535,0.538500011,27.73800087,16.27230072,2.229300022
45.568333333333335,0.54339999,20.24869919,16.1840992,2.050899982
45.60166666666667,0.578000009,17.9008007,16.13419914,2.137300014
45.635,1.747900009,17.7227993,36.99649811,9.920499802
45.66833333333334,1.513100028,17.94039917,31.83460045,7.953800201
45.70166666666667,1.325500011,18.53199959,27.93120003,6.432199955
45.735,1.06340003,17.58609962,25.18519974,5.425600052
45.76833333333333,0.934099972,16.83090019,22.57060051,4.595300198
45.80166666666667,0.833299994,16.94210052,21.15430069,3.92840004
45.835,0.781899989,17.2791996,19.62649918,3.377099991
45.86833333333333,0.72329998,17.74690056,18.57159996,3.162400007
45.901666666666664,0.600300014,17.86009979,17.75819969,2.753099918
45.935,0.672900021,18.28660011,17.45350075,2.621799946
45.968333333333334,0.583599985,24.62039948,16.72780037,2.301500082
46.001666666666665,0.591000021,32.08720016,16.5007,2.238800049
46.035,0.546700001,15.76889992,16.27370071,2.081799984
46.068333333333335,0.52640003,21.45840073,16.09379959,1.992300034
46.10166666666667,0.560800016,42.35660172,15.80029964,1.917999983
46.135,0.535000026,17.18659973,15.60820007,1.954300046
46.16833333333334,0.555000007,19.32710075,15.59879971,1.81400001
46.20166666666667,0.532199979,19.95849991,15.45289993,1.835800052
46.235,0.497700006,19.33239937,15.37199974,1.852599978
46.26833333333333,0.483700007,26.99220085,15.49470043,1.814399958
46.30166666666667,0.558899999,22.39039993,15.4762001,1.682299972
46.335,0.547500014,28.52280045,15.4435997,1.797000051
46.36833333333333,0.514400005,23.50130081,15.24170017,1.657999992
46.401666666666664,0.472600013,23.75819969,15.30900002,1.682600021
46.435,0.421799988,23.05999947,15.17850018,1.72179997
46.468333333333334,0.444299996,23.3484993,15.37310028,1.80250001
46.501666666666665,0.505699992,22.57449913,15.12800026,1.626999974
46.535,0.458799988,19.37269974,15.24800014,1.647799969
46.568333333333335,2.947999954,35.58470154,58.97000122,8.810400009
46.60166666666667,6.635000229,39.9654007,118.4638977,33.40439987
46.635,10.43150043,67.68710327,181.7727966,53.11000061
46.66833333333334,13.7652998,95.66439819,241.1968994,78.55960083
46.70166666666667,17.48469925,104.8207016,300.7553101,106.5317001
46.735,21.06019974,115.2759018,358.23349,127.7276993
46.76833333333333,24.08839989,137.9230042,411.339386,148.6587982
46.80166666666667,27.10219955,159.4172974,461.6648865,172.5350952
46.835,30.13529968,162.585907,509.0795898,186.4212036
46.86833333333333,32.86709976,179.3119965,553.4790039,209.8692017
46.901666666666664,35.27280045,185.8312988,594.4597778,225.9389038
46.935,37.75220108,209.1210938,632.7116089,238.8943024
46.968333333333334,39.83570099,211.3258057,668.1525269,255.1221008
47.001666666666665,41.69039917,217.0095978,700.5952148,265.3623962
47.035,43.65909958,229.1961975,730.0072021,278.6252136
47.068333333333335,45.25630188,235.5771942,757.3717041,289.8313904
47.10166666666667,46.83879852,243.7187042,782.4660034,300.1430054
47.135,48.23070145,253.1587067,804.9953003,310.8128052
47.16833333333334,49.53580093,265.9830017,827.2642822,319.0427856
47.20166666666667,50.79470062,267.3400879,847.3167114,327.8312988
47.235,51.93009949,277.1412964,865.3383789,334.5217896
47.26833333333333,52.8227005,275.5224915,881.9406128,341.0262146
47.30166666666667,53.79779816,279.1158142,897.3287964,347.6205139
47.335,54.75979996,283.6983948,911.5913086,353.4945984
47.36833333333333,55.50669861,287.4146118,924.8032227,358.2047119
47.401666666666664,56.23519897,284.9468994,936.8068237,363.4148865
47.435,56.86050034,291.9505005,947.5604248,367.6691895
47.468333333333334,57.43119812,304.619812,957.8438721,371.8512878
47.501666666666665,57.9992981,297.0963135,967.1917725,376.2844849
47.535,58.47790146,304.0198975,975.8104858,378.8478088
47.568333333333335,58.97689819,304.3692017,983.0737305,382.0418091
47.60166666666667,59.36999893,306.4010925,989.9821167,385.2410889
47.635,59.69020081,307.4419861,996.7313232,387.851593
47.66833333333334,60.05390167,306.6216125,1002.797913,390.2575989
47.70166666666667,60.45259857,315.6552124,1008.224792,392.5513
47.735,60.82529831,312.5365906,1013.496216,394.4227905
47.76833333333333,61.02170181,312.3508911,1017.880676,396.2369995
47.80166666666667,61.31299973,315.7344055,1022.149719,397.8752136
47.835,61.52470016,314.9472046,1025.993164,399.7922974
47.86833333333333,61.69749832,321.077301,1029.977905,401.2247009
47.901666666666664,61.90250015,318.2279968,1033.182983,402.4016113
47.935,62.03290176,315.7471924,1036.274658,403.8045959
47.968333333333334,62.18249893,319.2792053,1039.012573,404.9213867
48.001666666666665,62.43009949,320.7799072,1041.503052,405.8875122
48.035,62.53329849,318.458313,1043.666382,406.7406921
48.068333333333335,62.66999817,320.3691101,1045.870972,407.7661133
48.10166666666667,62.73180008,328.6827087,1047.755005,408.4943848
48.135,62.81779861,323.8912964,1049.588257,409.2662048
48.16833333333334,63.02629852,325.6034851,1051.088745,409.9548035
48.20166666666667,63.14929962,324.0913086,1052.896973,410.5396118
48.235,63.17689896,326.6918945,1054.180298,411.2520142
48.26833333333333,63.22859955,323.1455994,1055.625,411.7362976
48.30166666666667,63.31880188,321.8752136,1057.16626,413.2085876
48.335,63.36500168,322.9468079,1058.099487,412.8569031
48.36833333333333,63.48709869,322.1795959,1059.209595,413.0437927
48.401666666666664,63.51789856,321.3937073,1060.069458,413.5378113
48.435,63.61589813,322.1560974,1060.967896,413.8586121
48.468333333333334,63.59769821,326.8486023,1061.72876,413.9833069
48.501666666666665,63.70959854,325.5105896,1062.614258,414.236908
48.535,63.77909851,328.5002136,1063.22998,414.668396
48.568333333333335,63.83639908,321.6636963,1063.808716,414.9173889
48.60166666666667,63.82479858,328.6962891,1064.401733,415.1733093
48.635,63.86019897,335.8619995,1064.915894,415.5891113
48.66833333333334,63.89820099,323.5752869,1065.447144,415.8164978
48.70166666666667,63.96239853,328.4566956,1065.878052,416.0152893
48.735,63.97489929,339.7844849,1066.39856,416.072998
48.76833333333333,63.92430115,330.4930115,1066.713745,416.2792969
48.80166666666667,64.05079651,335.0286865,1067.29187,416.4960022
48.835,63.95479965,315.6618042,1067.62915,416.6012878
48.86833333333333,64.03780365,321.4704895,1067.87085,416.8291016
48.901666666666664,64.03990173,321.3911133,1068.225342,416.9533997
48.935,64.05560303,324.4424133,1068.611572,416.8645935
48.968333333333334,64.06970215,360.2344055,1068.748047,417.0071106
49.001666666666665,64.07900238,330.8912964,1068.727661,417.0737
49.035,64.08170319,330.2170105,1068.766846,417.1546936
49.068333333333335,64.03350067,332.5255127,1068.695557,417.1614075
49.10166666666667,64.13829803,332.9744873,1068.693848,417.2226868
49.135,64.10870361,328.7388916,1068.897705,417.2698975
49.16833333333334,64.16369629,328.1816101,1068.744019,417.3345947
49.20166666666667,64.09069824,329.3508911,1069.007935,417.355011
49.235,64.10549927,330.8678894,1069.223145,417.4352112
49.26833333333333,64.15299988,330.7233887,1069.54895,417.5815125
49.30166666666667,64.1882019,327.9751892,1069.805298,417.7199097
49.335,64.09729767,331.9710083,1069.880493,417.7492065
49.36833333333333,64.11129761,328.4767151,1070.198975,417.7011108
49.401666666666664,64.08779907,331.6076965,1070.27832,417.6665039
49.435,64.0483017,329.3056946,1070.367065,417.7511902
49.468333333333334,64.0503006,329.7417908,1070.699585,417.9684143
49.501666666666665,64.17500305,326.2282104,1070.612793,418.0379944
49.535,64.12830353,333.7843018,1070.793457,417.9559021
49.568333333333335,53.167099,272.7988892,892.1596069,343.4229126
49.60166666666667,41.03960037,217.4275055,694.6019287,258.8373108
49.635,31.72680092,172.0453033,536.9331055,199.9763031
49.66833333333334,24.26129913,135.6302032,411.4476013,150.886795
49.70166666666667,18.41550064,116.0488968,317.2294922,119.0390015
49.735,14.29669952,95.64209747,246.0366974,88.76129913
49.76833333333333,11.07499981,86.31330109,191.2306061,70.86180115
49.80166666666667,8.510100365,64.35030365,150.0807037,52.88380051
49.835,6.682899952,60.0401001,118.6306992,40.73590088
49.86833333333333,5.184299946,59.17589951,94.2201004,33.21350098
49.901666666666664,4.158599854,51.56169891,76.42150116,24.91069984
49.935,3.390000105,40.21609879,62.28239822,19.5196991
49.968333333333334,2.670399904,40.34870148,51.56190109,15.47350025
50.001666666666665,2.184600115,46.41749954,43.23009872,12.53849983
50.035,1.830000043,37.76119995,37.01919937,9.865300179
50.068333333333335,1.563899994,42.81980133,32.21250153,8.18500042
50.10166666666667,1.32249999,38.66070175,28.54159927,6.771900177
50.135,1.182600021,33.74829865,25.58410072,5.754099846
50.16833333333334,1.039600015,24.29109955,23.35740089,4.886600018
50.20166666666667,0.940599978,28.66589928,21.82369995,4.232500076
50.235,0.866400003,29.44179916,20.42429924,3.764199972
50.26833333333333,0.791800022,34.86040115,19.41119957,3.448499918
50.30166666666667,0.726599991,28.40469933,18.6284008,3.131400108
50.335,0.682799995,35.54180145,18.09079933,2.798799992
50.36833333333333,0.674700022,22.2609005,17.57550049,2.646600008
50.401666666666664,0.616100013,29.64599991,17.18110085,2.457600117
50.43527777777778,0.608799994,36.76670074,16.8314991,2.328000069
50.46861111111111,0.615100026,38.32339859,16.47319984,2.240099907
50.50194444444445,0.570800006,34.51169968,16.21520042,2.139400005
50.53527777777778,0.631299973,36.80400085,16.21430016,2.050299883
50.56861111111111,0.57249999,19.87080002,16.13629913,1.994899988
50.60194444444444,0.522599995,21.77289963,16.04980087,1.949300051
50.63527777777778,0.54519999,24.74640083,15.77639961,1.988399982
50.66861111111111,0.573099971,30.08799934,15.74800014,1.993600011
50.70194444444444,0.537999988,142.2935028,15.6093998,1.961799979
50.735277777777775,0.540199995,17.46220016,15.58790016,1.868000031
50.76861111111111,0.454299986,,15.5927,1.746399999
50.801944444444445,0.452399999,,15.49769974,1.826900005
50.835277777777776,0.483200014,,15.41209984,1.807299972
50.868611111111115,0.410299987,,15.43589973,1.800999999
50.901944444444446,0.518999994,469.5436096,15.1796999,1.676200032
50.93527777777778,0.579999983,394.8120117,15.32759953,1.740100026
50.96861111111111,0.555700004,34.51309967,15.24580002,1.660599947
51.00194444444445,0.553600013,42.09590149,15.32349968,1.69599998
51.03527777777778,0.594299972,68.30169678,15.31130028,1.650699973
51.06861111111111,0.574599981,18.06139946,15.23569965,1.728399992
51.10194444444444,0.590499997,28.8390007,15.08220005,1.757799983
51.13527777777778,0.537899971,41.96409988,15.00020027,1.73360002
51.16861111111111,0.586099982,33.02199936,15.23270035,1.633000016
51.20194444444444,0.54400003,36.82369995,15.01159954,1.60710001
51.235277777777775,0.566999972,37.53770065,15.08259964,1.69599998
51.26861111111111,0.536199987,32.49570084,15.23089981,1.658200026
51.301944444444445,0.539699972,30.00810051,15.07830048,1.666100025
51.335277777777776,0.559700012,21.96179962,14.98840046,1.629500031
51.368611111111115,0.522000015,24.23570061,15.05259991,1.684599996
51.401944444444446,0.507399976,27.22060013,15.05799961,1.654800057
51.43527777777778,0.552100003,27.1114006,15.06470013,1.638200045
51.46861111111111,0.583599985,23.90299988,15.21850014,1.733999968
51.50194444444445,0.487100005,41.94820023,15.08880043,1.575600028
51.53527777777778,0.533399999,35.75389862,15.20230007,1.559000015
51.56861111111111,2.719899893,44.97679901,55.68590164,8.61950016
51.60194444444444,6.594399929,70.16999817,116.1344986,33.12120056
51.63527777777778,10.31980038,76.39720154,179.0204926,60.50830078
51.66861111111111,13.67630005,100.3856964,238.851593,79.96320343
51.70194444444444,17.25399971,104.9694977,299.8263855,107.2901993
51.735277777777775,20.84810066,130.3567963,354.6690063,126.888298
51.76861111111111,24.36400032,130.1217957,410.2479858,152.1712036
51.801944444444445,27.17480087,159.8159943,462.694397,171.7084961
51.835277777777776,30.04380035,170.8551025,510.1661987,189.6688995
51.868611111111115,32.69449997,190.155899,555.8449097,206.8480072
51.901944444444446,35.24779892,199.7209015,597.2971191,223.378006
51.93527777777778,37.6006012,213.9564972,636.3997803,240.3029938
51.96861111111111,39.74810028,247.7135925,671.1707764,255.5554047
52.00194444444445,41.65850067,224.065094,704.5302124,269.718811
52.03527777777778,43.5646019,233.0677948,733.9552002,280.0975037
52.06861111111111,45.18170166,238.4105988,762.7645874,291.703186
52.10194444444444,46.66839981,249.2548065,787.6710815,302.9735107
52.13527777777778,48.06299973,261.1134033,812.0227051,311.6359863
52.16861111111111,49.50009918,260.3594971,833.361084,320.7944031
52.20194444444444,50.70539856,262.8370972,852.4155273,327.815094
52.235277777777775,51.61380005,271.0979919,870.6430054,335.1292114
52.26861111111111,52.58760071,272.6813965,887.4346924,342.1294861
52.301944444444445,53.51959991,276.5069885,902.6436157,348.5109863
52.335277777777776,54.37879944,293.2685852,916.0714722,354.3252869
52.368611111111115,55.1548996,280.8060913,929.1782227,359.803894
52.401944444444446,55.85540009,283.3034058,940.6652832,363.7680054
52.43527777777778,56.49990082,296.6854858,951.4747925,369.0202026
52.46861111111111,57.0625,293.4088135,961.4456177,372.5780029
52.50194444444445,57.58089828,294.9695129,970.2866211,376.1629028
52.53527777777778,58.17520142,301.3016968,978.5670166,379.3370056
52.56861111111111,58.63890076,300.260498,986.1954956,382.3868103
52.60194444444444,59.02880096,304.3669128,993.2233276,385.2706909
52.63527777777778,59.45370102,305.7402039,999.7459106,388.0806885
52.66861111111111,59.79919815,316.6820984,1005.77063,390.4707031
52.70194444444444,60.13809967,313.1564026,1011.156921,393.0878906
52.735277777777775,60.37929916,299.5372009,1016.0802,394.7930908
52.76861111111111,60.63169861,310.2930908,1020.419922,396.719696
52.801944444444445,60.85309982,308.0307007,1024.505615,398.1552124
52.835277777777776,61.12350082,307.2945862,1028.564819,399.756012
52.868611111111115,61.33420181,307.0697021,1031.989624,400.9666138
52.901944444444446,61.51689911,306.8442078,1035.150269,402.9483032
52.93527777777778,61.6935997,339.0804138,1038.084961,403.9928894
52.96861111111111,61.87939835,315.7497864,1040.692139,404.7692871
53.00194444444445,61.95240021,311.3021851,1042.768921,405.4892883
53.03527777777778,62.18090057,316.5643005,1044.759399,406.5779114
53.06861111111111,62.26229858,319.1376953,1046.457397,407.3212891
53.10194444444444,62.35860062,323.3882141,1048.292236,407.9906921
53.13527777777778,62.43769836,302.635498,1049.57605,408.7020874
53.16861111111111,62.57139969,318.47229,1051.114746,409.3136902
53.20194444444444,62.6067009,309.3421936,1052.678467,409.9614868
53.235277777777775,62.68099976,301.5439148,1054.3396,410.5357056
53.26861111111111,62.73059845,304.1498108,1055.709717,411.1612854
53.301944444444445,62.80929947,304.6072083,1057.195068,411.541687
53.335277777777776,62.87369919,335.0172119,1058.086548,412.057312
53.368611111111115,62.91849899,330.6818848,1058.998901,412.4978943
53.401944444444446,63.02980042,315.1708984,1059.88855,412.8731995
53.43527777777778,63.04059982,314.4576111,1060.955444,413.1679077
53.46861111111111,63.03649902,311.5071106,1061.824951,413.3825989
53.50194444444445,63.08300018,339.714386,1062.444946,413.8503113
53.53527777777778,63.08980179,310.696991,1063.356323,414.0598145
53.56861111111111,63.17279816,316.2744141,1063.879517,414.3656921
53.60194444444444,63.13259888,333.9000854,1064.484375,414.6004944
53.63527777777778,63.20949936,312.8151855,1064.801758,414.8392029
53.66861111111111,63.20529938,319.7078857,1065.434326,415.0856018
53.70194444444444,63.25379944,307.8125,1065.535889,415.2190857
53.735277777777775,63.25740051,316.249115,1065.759888,415.3192139
53.76861111111111,63.2798996,329.2168884,1066.365112,415.5404968
53.801944444444445,63.29610062,307.5408936,1066.497314,415.5708008
53.835277777777776,63.33890152,324.8421936,1066.980103,415.7164001
53.868611111111115,63.31069946,307.4769897,1067.37085,415.9352112
53.901944444444446,63.34410095,334.9710083,1067.71875,415.9432983
53.93527777777778,63.36460114,314.2449951,1067.96521,416.131897
53.96861111111111,63.3064003,326.092804,1068.166382,416.1701965
54.00194444444445,63.28020096,310.1539917,1068.28064,416.2096863
54.03527777777778,63.33679962,307.1372986,1068.480103,416.4005127
54.06861111111111,63.36669922,320.9856873,1068.776367,416.4151001
54.10194444444444,63.32139969,326.3875122,1068.767944,416.4565125
54.13527777777778,63.31100082,317.5624084,1069.133057,416.5455933
54.16861111111111,63.33100128,320.5144043,1069.199463,416.566803
54.20194444444444,63.3103981,322.8045959,1069.267334,416.6489868
54.235277777777775,63.38700104,314.161499,1069.364258,416.7009888
54.26861111111111,63.34659958,319.7750854,1069.563354,416.7546082
54.301944444444445,63.38840103,319.8482056,1069.307373,416.7712097
54.335277777777776,63.38029861,307.4161987,1069.348877,416.8835144
54.368611111111115,63.40869904,333.2865906,1069.694458,416.8999023
54.401944444444446,63.41339874,311.0516052,1069.868042,416.8970032
54.43527777777778,63.36230087,310.0690002,1070.011353,416.9350891
54.46861111111111,63.43640137,325.1881104,1069.958252,417.0155029
54.50194444444445,63.37490082,332.2987061,1070.065552,417.0090027
54.53527777777778,63.32979965,322.2507019,1070.112061,417.0296021
54.56861111111111,52.80870056,267.5195007,896.3391113,343.3301086
54.60194444444444,41.06000137,205.3455963,692.5479126,257.4818115
54.63527777777778,31.48209953,162.9781036,533.8323975,197.298996
54.66861111111111,23.7317009,120.5169983,408.862915,156.3099976
54.70194444444444,18.25349998,99.39289856,316.7896118,115.0171967
54.735277777777775,14.00500011,85.40450287,243.6049957,91.92430115
54.76861111111111,10.79409981,72.49099731,190.3479004,68.09420013
54.801944444444445,8.286299706,59.15330124,148.7595978,52.83000183
54.835277777777776,6.518199921,52.86159897,117.1819,42.99000168
54.868611111111115,4.971300125,39.20100021,93.01560211,31.10230064
54.901944444444446,4.002699852,43.82450104,75.01799774,24.52770042
54.93527777777778,3.190599918,34.71009827,61.0605011,19.37350082
54.96861111111111,2.544399977,32.17580032,50.47840118,14.9083004
55.00194444444445,2.068500042,52.62950134,42.53860092,12.14459991
55.03527777777778,1.757699966,26.62809944,36.15309906,9.883700371
55.06861111111111,1.499899983,23.58569908,31.48130035,8.06400013
55.10194444444444,1.332599998,32.72109985,27.72859955,6.721600056
55.13527777777778,1.180099964,30.44459915,25.17819977,5.639999866
55.16861111111111,1.086599946,28.11230087,23.01709938,4.909399986
55.20194444444444,0.912599981,27.80590057,21.37540054,4.150800228
55.235277777777775,0.878899992,27.70509911,20.28319931,3.696399927
55.26861111111111,0.70599997,19.64870071,19.21199989,3.31159997
55.301944444444445,0.677200019,21.78420067,18.40679932,2.989500046
55.335277777777776,0.656700015,32.34830093,17.74230003,2.831099987
55.368611111111115,0.612900019,25.66729927,17.12360001,2.549400091
55.401944444444446,0.633099973,20.91309929,16.7866993,2.478499889
55.43527777777778,0.583800018,17.77820015,16.41390038,2.445499897
55.46861111111111,0.582099974,20.85750008,16.23489952,2.29399991
55.50194444444445,0.584299982,25.36300087,16.16010094,2.216799974
55.53527777777778,0.579699993,19.76720047,16.13509941,2.170700073
55.56861111111111,0.534500003,16.80820084,15.95149994,2.117599964
55.60194444444444,0.49849999,17.20429993,15.99139977,2.011899948
55.63527777777778,0.474999994,36.96319962,15.82320023,1.912199974
55.66861111111111,0.517400026,13.94779968,15.74199963,1.940500021
55.70194444444444,0.488900006,30.13529968,15.66059971,1.963199973
55.735277777777775,0.474400014,28.91110039,15.78859997,1.944399953
55.76861111111111,0.520200014,29.63319969,15.54889965,1.832700014
55.801944444444445,0.444000006,19.83510017,15.58720016,1.945299983
55.835277777777776,0.497000009,14.94229984,15.4698,1.884299994
55.868611111111115,0.472299993,16.92840004,15.55819988,1.817000031
55.901944444444446,0.505200028,26.33530045,15.3835001,1.830600023
55.93527777777778,0.502300024,31.26079941,15.52280045,1.806300044
55.96861111111111,0.4727,23.67020035,15.27740002,1.803300023
56.00194444444445,0.396899998,21.21570015,15.45240021,1.757200003
56.03527777777778,0.468800008,24.96509933,15.28320026,1.763299942
56.06861111111111,0.444000006,15.77939987,15.35859966,1.767699957
56.10194444444444,0.486799985,16.85580063,15.14159966,1.732900023
56.13527777777778,0.440100014,24.70949936,15.22669983,1.68690002
56.16861111111111,0.496399999,20.99469948,15.35050011,1.705199957
56.20194444444444,0.469500005,17.17250061,15.20709991,1.602800012
56.235277777777775,0.487800002,22.53009987,15.19499969,1.635100007
56.26861111111111,0.431400001,14.46959972,15.03649998,1.671800017
56.301944444444445,0.43720001,51.71569824,15.39260006,1.651900053
56.335277777777776,0.412400007,31.7071991,15.10350037,1.729400039
56.368611111111115,0.432999998,30.09219933,15.09049988,1.606600046
56.401944444444446,0.449400008,31.94490051,15.16689968,1.646399975
56.43527777777778,0.49149999,21.56010056,15.11610031,1.679999948
56.46861111111111,0.425099999,27.7845993,15.21269989,1.667299986
56.50194444444445,0.402500004,27.88220024,14.98320007,1.652500033
56.53527777777778,0.443399996,53.94929886,15.13930035,1.667000055
56.56861111111111,2.665400028,45.04610062,55.8125,8.578900337
56.60194444444444,6.271800041,69.50180054,116.4228973,34.88199997
56.63527777777778,10.01369953,126.3741989,178.3401031,60.08420181
56.66861111111111,13.72299957,88.2390976,240.9427032,81.5861969
56.70194444444444,17.47559929,158.0146942,299.5285034,104.3843002
56.735277777777775,20.70280075,175.905304,357.9613037,128.8692017
56.76861111111111,23.99629974,154.6600037,412.1976013,150.2588043
56.801944444444445,27.55680084,204.843399,465.032196,171.2433014
56.835277777777776,30.2173996,278.2774048,512.5250244,193.1246948
56.868611111111115,32.50559998,,557.1621704,209.1109924
56.901944444444446,35.17679977,,597.7747192,226.097702
56.93527777777778,37.26490021,,636.9050903,240.9331055
56.96861111111111,39.25249863,,671.0855103,256.3440857
57.00194444444445,41.33769989,,707.2260132,266.6109009
57.03527777777778,43.08349991,,734.8099976,279.5880127
57.06861111111111,44.78960037,,762.6591187,291.252594
57.10194444444444,46.2378006,,787.5828857,301.2892151
57.13527777777778,47.71409988,258.0141907,811.2783813,311.388092
57.16861111111111,48.94169998,351.0108948,832.1976929,319.6925049
57.20194444444444,50.07899857,286.980011,851.2775879,327.5769043
57.235277777777775,51.13779831,289.3223877,864.9030151,338.093689
57.26861111111111,52.15499878,302.4094849,884.7637939,342.3667908
57.301944444444445,52.99449921,313.605011,899.7255859,348.1831055
57.335277777777776,53.80070114,301.0788879,913.8615112,353.786499
57.368611111111115,54.55250168,303.144104,926.2703247,358.7723083
57.401944444444446,55.3302002,269.8725891,938.1062012,363.6785889
57.43527777777778,55.99369812,309.7626038,948.6843872,367.7450867
57.46861111111111,56.44990158,280.2514954,958.7387085,372.138092
57.50194444444445,56.96080017,307.864502,967.4537964,375.5968018
57.53527777777778,57.50579834,285.6158142,975.4744873,379.0169983
57.56861111111111,57.88059998,286.0293884,983.3173218,381.6807861
57.60194444444444,58.28430176,297.802887,989.9431152,384.9256897
57.63527777777778,58.68650055,327.0513916,996.4343262,387.5140076
57.66861111111111,58.96419907,296.0155945,1002.335083,389.7247009
57.70194444444444,59.32690048,307.3121948,1007.504395,392.0618896
57.735277777777775,59.58890152,307.2568054,1012.535095,393.8200073
57.76861111111111,59.8608017,317.3873901,1017.119385,395.7641907
57.801944444444445,60.07220078,306.9364929,1021.021729,397.4242859
57.835277777777776,60.26580048,298.2688904,1024.87085,398.8182068
57.868611111111115,60.48490143,312.1293945,1028.40271,400.2542114
57.901944444444446,60.69169998,345.0815125,1031.590332,401.5089111
57.93527777777778,60.89419937,308.3160095,1034.541748,402.6321106
57.96888888888889,61.04079819,326.1162109,1037.118408,403.9161987
58.00222222222222,61.14199829,318.3760071,1039.543335,404.8337097
58.035555555555554,61.32080078,317.3380127,1041.94873,405.8179932
58.068888888888885,61.36750031,299.7345886,1044.036987,406.5665894
58.102222222222224,61.51860046,334.0036011,1045.840576,407.3049927
58.135555555555555,61.6576004,314.2901917,1047.533081,408.1966858
58.16888888888889,61.72320175,325.1242065,1049.129761,408.8200073
58.202222222222225,61.70849991,326.6679077,1050.660889,409.4039917
58.23555555555556,61.82619858,311.338501,1051.748535,409.7604065
58.26888888888889,61.91799927,319.5314026,1052.922485,410.3216858
58.30222222222222,61.97859955,312.7897949,1054.064331,410.7952881
58.33555555555556,61.99720001,310.7236023,1054.999146,411.1994934
58.36888888888889,62.01459885,323.8685913,1056.059937,411.6471863
58.40222222222222,62.10509872,310.0606079,1056.84375,412.0367126
58.43555555555555,62.09339905,326.6516113,1057.809326,412.3804932
58.46888888888889,62.18700027,315.2861023,1058.519043,412.7778931
58.50222222222222,62.2336998,322.4442139,1059.095337,412.8937988
58.535555555555554,62.29169846,342.6818848,1059.7229,413.2479858
58.568888888888885,62.2507019,322.4393921,1060.20166,413.3469849
58.602222222222224,62.33140182,312.8532104,1060.81543,413.6109924
58.635555555555555,62.41419983,338.2307129,1061.384888,413.9139099
58.66888888888889,62.34379959,346.3843994,1061.809204,414.0739136
58.702222222222225,62.39199829,403.0686951,1062.12146,414.2374878
58.73555555555556,62.47309875,300.2998047,1062.410645,414.3442078
58.76888888888889,62.4917984,303.3295898,1063.174316,414.690094
58.80222222222222,62.49359894,306.3747864,1063.564941,414.7293091
58.83555555555556,62.55889893,308.3378906,1063.724121,414.8664856
58.86888888888889,62.56959915,445.104187,1063.847778,415.0600891
58.90222222222222,62.54669952,359.1270142,1064.204956,415.2582092
58.93555555555555,62.55289841,337.4283142,1064.608032,415.2821045
58.96888888888889,62.62149811,361.7874146,1064.817017,415.3576965
59.00222222222222,62.57899857,350.1160889,1065.14624,415.4984131
59.035555555555554,62.66019821,359.39151,1065.091431,415.6199951
59.068888888888885,62.6794014,343.7720032,1065.376099,415.6422119
59.102222222222224,62.64759827,353.8449097,1065.420044,415.7755127
59.135555555555555,62.62760162,352.3305054,1065.589844,415.7546997
59.16888888888889,62.67229843,350.9724121,1065.882568,415.8479004
59.202222222222225,62.72800064,336.6105957,1065.971191,415.8525085
59.23555555555556,62.66970062,307.6640015,1066.141724,416.0501099
59.26888888888889,62.65930176,485.42099,1066.71521,416.0274048
59.30222222222222,62.68880081,386.1028137,1066.898804,416.0956116
59.33555555555556,62.74580002,,1066.974243,416.1328125
59.36888888888889,62.75510025,422.3212891,1067.112671,416.2224121
59.40222222222222,62.66650009,,1067.18811,416.2638855
59.43555555555555,62.68460083,,1067.295532,416.1913147
59.46888888888889,62.70510101,,1067.351807,416.1411133
59.50222222222222,62.68519974,,1067.227905,416.2402039
59.535555555555554,62.66479874,,1067.323486,416.2939148
59.568888888888885,51.77669907,,894.3275146,341.2984924
59.602222222222224,40.46969986,,693.6992188,267.4544983
59.635555555555555,30.73730087,,533.5891724,197.0579987
59.66888888888889,23.34519958,,409.5407104,149.5485992
59.702222222222225,17.93490028,,313.6022949,115.6223984
59.73555555555556,13.68190002,133.834198,241.6132965,87.08399963
59.76888888888889,10.44740009,,187.9651947,67.17900085
59.80222222222222,8.039699554,,146.3390961,50.80339813
59.83555555555556,6.189099789,,114.9477005,39.10029984
59.86888888888889,4.7427001,,91.89089966,30.49699974
59.90222222222222,3.80250001,,73.24490356,23.46649933
59.93555555555555,2.99819994,,59.74720001,18.76309967
59.96888888888889,2.398099899,,49.48699951,14.95289993
60.00222222222222,1.94780004,,41.78509903,11.75129986
60.035555555555554,1.569800019,,35.53279877,9.284999847
60.068888888888885,1.37409997,,31.04100037,7.749800205
60.102222222222224,1.114199996,,27.77949905,6.347799778
60.135555555555555,0.982200027,,24.90550041,5.328400135
60.16888888888889,0.925599992,,22.86179924,4.722899914
60.202222222222225,0.730099976,,21.24690056,3.971100092
60.23555555555556,0.736199975,,20.05430031,3.496599913
60.26888888888889,0.594500005,,19.1385994,3.180799961
60.30222222222222,0.644400001,,18.51350021,2.946899891
60.33555555555556,0.637399971,,17.90730095,2.644200087
60.36888888888889,0.512099981,,17.48089981,2.407799959
60.40222222222222,0.5255,,16.90119934,2.196399927
60.43555555555555,0.514199972,,16.64179993,2.170599937
60.46888888888889,0.536000013,,16.47030067,2.049099922
60.50222222222222,0.524399996,,16.2840004,1.991000056
60.535555555555554,0.487399995,,16.00510025,1.87469995
60.568888888888885,0.477299988,,16.13509941,1.969099998
60.602222222222224,0.427899987,,15.94989967,1.937399983
60.635555555555555,0.481400013,,15.81270027,1.877400041
60.66888888888889,0.501999974,,15.60789967,1.734300017
60.702222222222225,0.442799985,,15.63099957,1.823400021
60.73555555555556,0.494700015,,15.59920025,1.74849999
60.76888888888889,0.529900014,,15.58460045,1.759199977
60.80222222222222,0.397500008,,15.50380039,1.69630003
60.83555555555556,0.428299993,,15.50629997,1.674000025
60.86888888888889,0.422100008,,15.39150047,1.705600023
60.90222222222222,0.423599988,,15.28079987,1.6602
60.93555555555555,0.444000006,,15.30430031,1.664700031
60.96888888888889,0.44659999,,15.3835001,1.631800056
61.00222222222222,0.441000015,,15.39750004,1.745599985
61.035555555555554,0.516499996,,15.30980015,1.651299953
61.068888888888885,0.402200013,,15.2645998,1.588700056
61.102222222222224,0.447400004,92.77210236,15.2130003,1.552299976
61.135555555555555,0.410600007,,15.26550007,1.634199977
61.16888888888889,0.468600005,,15.2784996,1.572299957
61.202222222222225,0.395099998,,15.19499969,1.599900007
61.23555555555556,0.415600002,,14.77779961,1.597000003
61.26888888888889,0.390199989,,15.10270023,1.621999979
61.30222222222222,0.419499993,,15.18159962,1.634500027
61.33555555555556,0.438199997,,15.09799957,1.555799961
61.36888888888889,0.460799992,,14.95820045,1.531700015
61.40222222222222,0.394699991,,15.35309982,1.574200034
61.43555555555555,0.453900009,,14.92420006,1.498299956
61.46888888888889,0.407400012,,14.99730015,1.512599945
61.50222222222222,0.435299993,,15.00500011,1.552399993
61.535555555555554,0.377000004,,14.9442997,1.471600056
61.568888888888885,2.638099909,,55.0542984,9.628899574
61.602222222222224,6.236000061,,116.3747025,33.54550171
61.635555555555555,9.779700279,,177.4804993,57.92760086
61.66888888888889,13.48630047,,239.6172943,82.76629639
61.702222222222225,16.91589928,,301.5220947,105.7186966
61.73555555555556,20.7866993,,358.9659119,128.2906952
61.76888888888889,23.69639969,,413.0474854,150.3558044
61.80222222222222,26.62669945,,463.959198,170.1239014
61.83555555555556,29.69420052,,512.7271729,189.7286987
61.86888888888889,32.12829971,,556.3565063,208.0713043
61.90222222222222,34.58300018,,598.9758301,226.4127045
61.93555555555555,36.82500076,,636.9794922,241.028595
61.96888888888889,38.93280029,,672.3441772,253.9575043
62.00222222222222,40.88230133,,705.4915771,269.3200989
62.035555555555554,42.78950119,,735.7459717,281.0924988
62.068888888888885,44.22499847,,762.9290771,292.1384888
62.102222222222224,45.9314003,,789.40979,302.1390076
62.135555555555555,47.20059967,,811.8297119,311.5209961
62.16888888888889,48.38010025,,833.5327148,320.0382996
62.202222222222225,49.49769974,,852.4837036,328.7802124
62.23555555555556,50.59659958,,870.3956909,335.2322083
62.26888888888889,51.58599854,,886.6513062,341.9271851
62.30222222222222,52.28010178,,901.6588745,347.9996948
62.33555555555556,53.22710037,,915.4204712,353.7361145
62.36888888888889,53.99430084,,928.3139038,358.9356995
62.40222222222222,54.66260147,,939.8939819,363.9594116
62.43555555555555,55.2466011,,950.3792725,368.0574036
62.46888888888889,55.84260178,,960.1685791,372.200592
62.50222222222222,56.41279984,,968.8895874,375.5857849
62.535555555555554,56.84540176,,977.0170898,378.9899902
62.568888888888885,57.28699875,,984.7385254,382.1394043
62.602222222222224,57.66139984,,991.3900757,384.5844116
62.635555555555555,58.06719971,,997.7755737,387.5542908
62.66888888888889,58.3771019,,1003.547485,389.2626953
62.702222222222225,58.7322998,,1008.372681,391.6388855
62.73555555555556,59.01150131,,1013.261414,393.6496887
62.76888888888889,59.2215004,,1017.670593,395.3781128
62.80222222222222,59.4632988,,1021.697693,397.1646118
62.83555555555556,59.57949829,,1025.415283,398.6975098
62.86888888888889,59.82960129,,1028.615356,399.9206848
62.90222222222222,60.07580185,,1031.712036,401.1871033
62.93555555555555,60.21260071,,1034.634644,402.3406982
62.96888888888889,60.43809891,,1037.263306,403.4230042
63.00222222222222,60.54570007,,1039.893555,404.4101868
63.035555555555554,60.72890091,,1041.94873,405.4468994
63.068888888888885,60.80929947,,1043.992188,406.0250854
63.102222222222224,60.99980164,,1045.808716,406.8500061
63.135555555555555,61.04159927,,1047.265015,407.5450134
63.16888888888889,61.15940094,,1048.721802,408.2338867
63.202222222222225,61.27230072,,1050.362427,408.8212891
63.23555555555556,61.37279892,,1051.419434,409.4334106
63.26888888888889,61.40380096,,1052.815063,409.7929077
63.30222222222222,61.43780136,,1053.980713,410.3129883
63.33555555555556,61.46039963,,1055.314331,410.7233887
63.36888888888889,61.59769821,,1056.36145,411.0393982
63.40222222222222,61.65250015,,1057.404785,411.4620972
63.43555555555555,61.75090027,,1057.783691,411.6130066
63.46888888888889,61.80049896,,1058.70166,411.9986877
63.50222222222222,61.81079865,,1059.390991,411.8611145
63.535555555555554,61.87350082,,1060.048096,412.0985107
63.568888888888885,61.86109924,,1060.820923,412.4371033
63.602222222222224,61.85699844,,1061.306885,412.7550964
63.635555555555555,61.93569946,,1061.730713,412.9578857
63.66888888888889,61.99720001,,1064.243164,412.4844055
63.702222222222225,62.00099945,,1058.585693,416.8197937
63.73555555555556,61.99509811,,1062.902466,412.7336121
63.76888888888889,62.02700043,,1059.704712,415.6283875
63.80222222222222,62.06309891,,1062.921387,412.8204041
63.83555555555556,62.11320114,,1067.979614,416.2990112
63.86888888888889,62.0882988,,1061.570923,413.7408142
63.90222222222222,62.05080032,,1061.466187,413.8804932
63.93555555555555,62.0943985,,1061.52478,413.6231995
63.96888888888889,62.09170151,,1063.979614,412.0864868
64.00222222222222,62.15119934,,1064.558594,411.645813
64.03555555555556,62.04069901,,1060.756226,414.0392151
64.06888888888889,62.11439896,,1061.166382,413.8262939
64.10222222222222,62.14979935,339.4082947,1061.348389,413.8634033
64.13555555555556,62.21179962,303.6217041,1061.477539,414.0369873
64.16888888888889,62.18289948,393.5840149,1061.626587,414.0639038
64.20222222222222,62.20280075,325.5419922,1061.825562,413.9702148
64.23555555555555,62.15990067,363.8934021,1061.894165,414.1072083
64.2688888888889,62.21360016,305.5726929,1061.291748,414.0578003
64.30222222222223,62.1814003,347.5656128,1061.459961,414.168396
64.33555555555556,62.2276001,310.5479126,1061.538452,414.2149048
64.36888888888889,62.2159996,343.0958862,1061.614136,414.1528015
64.40222222222222,62.20059967,361.8458862,1061.907471,414.3214111
64.43555555555555,62.25849915,322.2652893,1061.859131,414.2269897
64.46888888888888,62.18780136,346.240387,1061.934448,414.3626099
64.50222222222222,62.25859833,344.4934082,1062.113037,414.2142029
64.53555555555556,62.20090103,329.9556885,1062.099609,414.250885
64.56888888888889,52.02349854,288.5250854,898.6793823,339.9238892
64.60222222222222,40.37730026,245.3171997,695.5338135,272.6705933
64.63555555555556,31.21220016,215.4212952,534.0092163,206.5652008
64.66888888888889,23.95779991,182.2037048,410.2885132,159.6224976
64.70222222222222,18.19669914,152.2536011,313.8891907,120.5501022
64.73555555555555,14.05869961,119.6657028,243.1940002,93.70559692
64.7688888888889,10.87339973,85.15579987,188.6988983,68.64379883
64.80222222222223,8.422200203,79.59760284,146.860199,54.34489822
64.83555555555556,6.53760004,77.42070007,116.0182037,42.16999817
64.86888888888889,5.107999802,54.95899963,92.26719666,31.01849937
64.90222222222222,4.116099834,50.0298996,74.37969971,24.5359993
64.93555555555555,3.347500086,43.58140182,60.57139969,19.6515007
64.96888888888888,2.6723001,46.43659973,50.02909851,14.88189983
65.00222222222222,2.284100056,39.1894989,42.33869934,12.38780022
65.03555555555556,1.925799966,33.97750092,35.94480133,9.591799736
65.06888888888889,1.627500057,43.3022995,31.53930092,8.007499695
65.10222222222222,1.42840004,89.72949982,27.93429947,6.52159977
65.13555555555556,1.271100044,40.77619934,25.29590034,5.585499763
65.16888888888889,1.146700025,44.22969818,23.22509956,4.767799854
65.20222222222222,1.093899965,43.59120178,21.45540047,4.234499931
65.23555555555555,1.013800025,29.90600014,20.45330048,3.761699915
65.2688888888889,0.949999988,29.04850006,19.22820091,3.423799992
65.30222222222223,0.932799995,50.17580032,18.52109909,3.136899948
65.33555555555556,0.921299994,43.70029831,18.11689949,2.931799889
65.36888888888889,0.85799998,42.22949982,17.6140995,2.750099897
65.40222222222222,0.83829999,40.14429855,17.31889915,2.622699976
65.43555555555555,0.78549999,48.69060135,16.89410019,2.462800026
65.46888888888888,0.812399983,39.46820068,16.42760086,2.34559989
65.50222222222222,0.777100027,36.48590088,16.46509933,2.279099941
65.53555555555556,0.765799999,44.07139969,16.33580017,2.198899984
65.56888888888889,0.785399973,34.47079849,16.14349937,2.171600103
65.60222222222222,0.73269999,29.13599968,16.11160088,2.106600046
65.63555555555556,0.757099986,37.02180099,16.04290009,2.154500008
65.66888888888889,0.726199985,35.72190094,16.00799942,2.032000065
65.70222222222222,0.721300006,33.53549957,15.74540043,2.039799929
65.73555555555555,0.736800015,36.89350128,15.86229992,1.962299943
65.7688888888889,0.744199991,36.07350159,15.68299961,2.030900002
65.80222222222223,0.7773,33.83420181,15.7258997,1.989899993
65.83555555555556,0.803499997,38.13219833,15.84519958,2.000099897
65.86888888888889,0.727800012,38.19319916,15.6967001,1.890100002
65.9025,0.763100028,34.23799896,15.70219994,1.929499984
65.93583333333333,0.774100006,37.08100128,15.59599972,1.932500005
65.96916666666667,0.811500013,34.63909912,15.66569996,1.828299999
66.0025,0.755900025,35.4007988,15.57240009,1.881999969
66.03583333333333,0.677600026,45.1432991,15.66310024,1.819300056
66.06916666666666,0.777999997,33.81200027,15.61970043,1.839900017
66.1025,0.772199988,32.68069839,15.44400024,1.860499978
66.13583333333334,0.7579,39.28570175,15.60929966,1.850900054
66.16916666666667,0.790400028,28.11949921,15.46650028,1.954300046
66.2025,0.800000012,38.00839996,15.46969986,1.891600013
66.23583333333333,0.773800015,38.34809875,15.49180031,1.824499965
66.26916666666666,0.707899988,28.58600044,15.25819969,1.869500041
66.3025,0.747099996,52.00009918,15.44820023,1.864599943
66.33583333333333,0.707599998,21.69529915,15.2972002,1.834300041
66.36916666666667,0.730599999,41.31840134,15.30589962,1.87349999
66.4025,0.794499993,28.53969955,15.30930042,1.805600047
66.43583333333333,0.685400009,37.09379959,15.18889999,1.749899983
66.46916666666667,0.769299984,44.11700058,15.27330017,1.728999972
66.5025,0.706799984,46.75640106,15.29740047,1.68719995
66.53583333333333,0.742200017,35.07369995,15.1257,1.716199994
66.56916666666666,2.823499918,41.11429977,52.92279816,9.683799744
66.6025,6.85010004,78.67900085,112.8113022,33.22719955
66.63583333333334,10.41819954,72.86969757,175.7875061,57.17860031
66.66916666666667,13.57269955,98.94999695,237.1221924,83.10230255
66.7025,17.19919968,103.7468033,296.6679077,103.1050034
66.73583333333333,20.82349968,124.2714996,353.9310913,127.8384018
66.76916666666666,23.79089928,155.4913025,407.9700928,150.779007
66.8025,26.95269966,159.0991058,459.9169922,169.8209991
66.83583333333333,29.69239998,151.2823029,508.216095,188.4441986
66.86916666666667,32.53070068,176.2212982,552.6079102,205.6472931
66.9025,34.42229843,185.7288055,594.022522,225.2380066
66.93583333333333,36.83240128,207.9326019,631.9597778,240.0870056
66.96916666666667,38.89559937,214.7881927,666.5836182,255.5294952
67.0025,40.75329971,229.0186005,699.9660034,267.5574036
67.03583333333333,42.53229904,237.6486053,730.0899048,278.6174011
67.06916666666666,44.11470032,242.2946014,756.1801147,290.0333862
67.1025,45.95249939,239.3018036,782.4019165,299.5394897
67.13583333333334,47.22729874,252.0926056,804.9086304,309.2416077
67.16916666666667,48.15779877,256.9508057,826.3010864,318.0658875
67.2025,49.32619858,252.6363068,845.401001,326.781311
67.23583333333333,50.53239822,266.2258911,863.0142212,333.5924072
67.26916666666666,51.35100174,270.3792114,879.746582,340.3978882
67.3025,52.1731987,275.7640076,894.4804077,345.846405
67.33583333333333,52.95529938,279.2586975,908.4074097,351.2215881
67.36916666666667,53.73669815,281.2318115,921.0184937,356.7943115
67.4025,54.45830154,281.5179138,932.0789795,360.9074097
67.43583333333333,55.15850067,304.4681091,942.9243164,365.8312988
67.46916666666667,55.54370117,295.5878906,952.3679199,369.5093994
67.5025,56.11220169,312.1706848,961.3754272,373.1225891
67.53583333333333,56.62480164,284.5021057,969.6964111,376.5780945
67.56916666666666,57.01979828,288.27771,977.1115112,379.7597046
67.6025,57.38850021,293.4952087,983.4345703,382.1315002
67.63583333333334,57.72050095,312.2710876,990.041687,384.8487854
67.66916666666667,57.99769974,293.0517883,995.635376,386.939209
67.7025,58.38119888,315.0043945,1001.069275,389.1062927
67.73583333333333,58.64649963,307.0216064,1005.503418,391.2019043
67.76916666666666,58.97890091,316.4410095,1010.145386,392.9310913
67.8025,59.17399979,308.8367004,1014.198608,394.5003052
67.83583333333333,59.32450104,307.1994019,1018.004517,396.542511
67.86916666666667,59.48550034,313.4324951,1021.574097,397.6787109
67.9025,59.75569916,312.8888855,1024.520264,398.8995056
67.93583333333333,59.9068985,314.5170898,1027.520264,399.9930115
67.96916666666667,60.14799881,308.1900024,1030.029297,401.2366028
68.0025,60.21509933,317.8171997,1032.580933,402.0949097
68.03583333333333,60.3423996,307.0682983,1034.956665,403.0108948
68.06916666666666,60.42660141,307.0621033,1037.095825,403.7643127
68.1025,60.57690048,304.0192871,1038.758179,404.5585938
68.13583333333334,60.65639877,310.258606,1040.297485,405.2022095
68.16916666666667,60.78030014,301.355896,1041.801147,405.8670044
68.2025,60.81439972,303.678894,1043.067749,406.4934082
68.23583333333333,60.85559845,323.0297852,1044.495117,406.9353027
68.26916666666666,60.94940186,313.7015991,1045.615356,407.4021912
68.3025,60.96879959,302.7538147,1046.755859,407.7355957
68.33583333333333,61.09949875,299.6961975,1048.003418,408.1807861
68.36916666666667,61.11309814,307.1784973,1048.830322,408.531311
68.4025,61.13629913,308.892395,1049.807251,408.8895874
68.43583333333333,61.23020172,312.5137024,1050.430054,409.2066956
68.46916666666667,61.23279953,322.3027039,1050.996582,409.6169128
68.5025,61.27119827,310.9783936,1051.806519,409.8305054
68.53583333333333,61.28969955,312.9425049,1052.355469,410.0628967
68.56916666666666,61.30979919,315.2478027,1053.139771,410.3174133
68.6025,61.3852005,320.5801086,1053.445923,410.5624084
68.63583333333334,61.40869904,312.3320007,1054.055542,410.8557129
68.66916666666667,61.3973999,311.5864868,1054.504395,410.9798889
68.7025,61.46839905,326.4742126,1054.689941,411.131897
68.73583333333333,61.43019867,315.5125122,1055.15979,411.3113098
68.76916666666666,61.48880005,315.4263,1055.468384,411.5447998
68.8025,61.50790024,312.1954041,1055.893066,411.6781921
68.83583333333333,61.49639893,315.3559875,1056.192871,411.7110901
68.86916666666667,61.46379852,313.6079102,1056.615601,411.9623108
68.9025,61.5428009,316.864502,1056.731689,411.9361877
68.93583333333333,61.59790039,306.0228882,1056.998291,412.1724854
68.96916666666667,61.56169891,321.8959045,1057.101929,412.0244141
69.0025,61.62379837,316.7728882,1057.223999,412.1921997
69.03583333333333,61.62459946,312.0188904,1057.555054,412.2137146
69.06916666666666,61.61500168,311.5838928,1057.928467,412.39151
69.1025,61.62549973,307.2283936,1058.044312,412.384491
69.13583333333334,61.61959839,309.444397,1058.068115,412.4379883
69.16916666666667,61.64690018,315.2495117,1058.268433,412.4628906
69.2025,61.61589813,313.3194885,1058.132813,412.5661011
69.23583333333333,61.62049866,309.7655945,1058.147095,412.6510925
69.26916666666666,61.63019943,310.1382141,1058.320557,412.7381897
69.3025,61.62459946,306.1369019,1058.775757,412.8186035
69.33583333333333,61.61610031,308.703186,1058.651978,412.7887878
69.36916666666667,61.63970184,307.8013916,1058.73584,412.8667908
69.4025,61.63479996,317.2645874,1059.04834,412.9743958
69.43583333333333,61.65019989,311.161499,1058.946045,413.0185852
69.46916666666667,61.6242981,309.1650085,1058.860229,413.019104
69.5025,61.62110138,317.3587036,1058.751465,413.0950928
69.53583333333333,61.59579849,313.9648132,1059.258667,413.0947876
69.56916666666666,52.00680161,279.0922852,905.364502,352.6470947
69.6025,41.44300079,217.115799,699.5319214,277.1228027
69.63583333333334,31.4034996,156.9884949,542.2352905,211.0489044
69.66916666666667,24.18950081,130.9857025,417.917511,166.3460999
69.7025,18.39310074,107.5073013,321.031311,126.0997009
69.73583333333333,14.36979961,104.2389984,248.7438965,94.40859985
69.76916666666666,10.95349979,81.125,192.3105011,69.65419769
69.8025,8.676799774,66.49839783,150.8574982,55.69639969
69.83583333333333,6.752900124,62.0223999,118.9449997,41.59550095
69.86916666666667,5.422200203,52.76860046,94.60540009,32.97740173
69.9025,4.258999825,53.6841011,76.30220032,25.60359955
69.93583333333333,3.43659997,46.08919907,61.90639877,20.10890007
69.96916666666667,2.776499987,47.43059921,51.45679855,16.31649971
70.0025,2.297800064,41.51350021,43.04399872,13.1967001
70.03583333333333,2.016900063,41.75419998,36.87850189,10.43589973
70.06916666666666,1.756399989,31.18799973,32.12979889,8.319999695
70.1025,1.546000004,43.67290115,28.40069962,7.272600174
70.13583333333334,1.32099998,37.03310013,25.69370079,5.916100025
70.16916666666667,1.3046,45.61190033,23.57509995,5.185200214
70.2025,1.12409997,39.43099976,21.88030052,4.470099926
70.23583333333333,1.055600047,39.22299957,20.56139946,3.924400091
70.26916666666666,0.985099971,35.84289932,19.62280083,3.581700087
70.3025,0.934599996,36.30049896,18.7635994,3.223999977
70.33583333333333,0.916599989,32.09780121,18.21439934,2.994800091
70.36916666666667,0.890399992,41.20059967,17.87599945,2.898400068
70.4025,0.876800001,35.31359863,17.3803997,2.743099928
70.43583333333333,0.824899971,31.48679924,17.15329933,2.520299911
70.46916666666667,0.824100018,36.2038002,16.91040039,2.528199911
70.5025,0.882700026,34.89260101,16.73320007,2.433199883
70.53583333333333,0.834999979,35.70589828,16.61240005,2.400700092
70.56916666666666,0.824100018,30.67060089,16.33320045,2.322099924
70.6025,0.850700021,35.68370056,16.25849915,2.253000021
70.63583333333334,0.796999991,39.47779846,16.18670082,2.102999926
70.66916666666667,0.814800024,32.94049835,16.05590057,2.250999928
70.7025,0.729499996,39.1841011,15.95180035,2.049099922
70.73583333333333,0.761600018,34.54959869,15.97270012,2.117300034
70.76916666666666,0.792400002,36.46099854,15.75640011,2.086899996
70.8025,0.815100014,33.49440002,16.02169991,2.098999977
70.83583333333333,0.795099974,34.6332016,15.8781004,2.063299894
70.86916666666667,0.809599996,27.86190033,15.82919979,2.02609992
70.9025,0.790600002,26.08860016,15.83329964,1.941799998
70.93583333333333,0.772899985,34.83950043,15.85369968,1.99909997
70.96916666666667,0.809599996,31.00569916,15.79909992,2.079799891
71.0025,0.7773,47.05569839,15.72649956,2.091200113
71.03583333333333,0.824599981,35.23540115,15.62419987,2.00880003
71.06916666666666,0.825999975,40.60900116,15.68540001,1.964400053
71.1025,0.880100012,38.75429916,15.76539993,1.988999963
71.13583333333334,0.83950001,56.24280167,15.4616003,2.023900032
71.16916666666667,0.79610002,38.31090164,15.73060036,1.977499962
71.2025,0.802900016,48.84049988,15.80519962,1.92110002
71.23583333333333,0.843200028,32.51190186,15.52000046,1.89349997
71.26916666666666,0.833999991,34.3987999,15.55270004,1.904000044
71.3025,0.822799981,29.77540016,15.73719978,1.899700046
71.33583333333333,0.823499978,40.16949844,15.50199986,1.905699968
71.36916666666667,0.830500007,34.09880066,15.48859978,1.950099945
71.4025,0.822799981,35.03129959,15.45870018,1.976799965
71.43583333333333,0.781099975,35.24119949,15.57429981,1.838199973
71.46916666666667,0.824400008,31.42379951,15.44890022,1.885100007
71.5025,0.827899992,33.63660049,15.49300003,1.88259995
71.53583333333333,0.873600006,38.93370056,15.43379974,1.762699962
71.56916666666666,2.806200027,72.73619843,52.01950073,11.23750019
71.6025,6.375699997,71.15219879,113.5378036,31.37969971
71.63583333333334,9.913599968,113.8766022,176.7451019,59.75690079
71.66916666666667,13.81589985,113.7194977,238.2792969,86.71970367
71.7025,17.12269974,133.642395,296.805603,101.8007965
71.73583333333333,20.17230034,142.585907,353.8258057,128.0498047
71.76916666666666,23.35619926,168.9557037,407.7651978,150.9396057
71.8025,26.5279007,199.0982056,458.5396118,171.4281006
71.83583333333333,29.32570076,192.3302002,506.0036926,189.1172943
71.86916666666667,31.98089981,,549.8967285,208.3356018
71.9025,34.2533989,,591.2161255,222.5290985
71.93583333333333,36.57929993,,630.6029053,240.5915985
71.96916666666667,38.55590057,,664.7098999,253.2210999
72.0025,40.73849869,,696.9951172,266.874115
72.03583333333333,42.32350159,,727.5466919,278.5310059
72.06916666666666,43.78020096,,755.3864746,287.819397
72.1025,45.42050171,,779.789978,299.9710083
72.13583333333334,46.56829834,,803.1119995,308.14151
72.16916666666667,47.89170074,,824.4019775,318.2004089
72.2025,48.96030045,,843.7666016,325.8293152
72.23583333333333,49.97409821,,861.3765259,332.9536133
72.26916666666666,50.83050156,,877.8806763,339.5184021
72.3025,51.7276001,,892.6923218,345.1719971
72.33583333333333,52.55020142,,906.1723022,351.4360046
72.36916666666667,53.23910141,,918.7470703,356.4364929
72.4025,54.05879974,,930.1882935,360.913208
72.43583333333333,54.62879944,,940.6953125,365.1852112
72.46916666666667,55.2541008,,950.376709,369.2832947
72.5025,55.48139954,,959.1077881,372.7572937
72.53583333333333,56.06570053,,967.3096924,375.9702148
72.56916666666666,56.46640015,,974.833374,379.0588074
72.6025,56.87440109,,981.7387085,381.7824097
72.63583333333334,57.17789841,,987.8605957,384.2669983
72.66916666666667,57.58940125,,993.4628296,386.5887146
72.7025,57.84420013,,998.3840942,388.8174133
72.73583333333333,58.18600082,,1003.338196,390.4012146
72.76916666666666,58.49200058,,1007.399719,392.2443848
72.8025,58.69319916,,1012.056396,394.1075134
72.83583333333333,58.78519821,,1015.889282,395.3475952
72.86916666666667,59.08169937,,1019.308777,396.807312
72.9025,59.22320175,,1022.231812,398.1239014
72.93583333333333,59.32220078,,1025.503418,399.1603088
72.96916666666667,59.63850021,,1028.206543,400.497406
73.0025,59.73180008,313.3717041,1029.141235,403.4724121
73.03583333333333,59.81520081,287.8348999,1035.00415,400.0125122
73.06916666666666,59.92919922,289.3085022,1036.879639,400.9173889
73.1025,60.14160156,334.1030884,1038.623169,401.7308044
73.13583333333334,60.21440125,,1040.073486,402.4003906
73.16916666666667,60.30759811,,1041.709351,403.0321045
73.2025,60.37200165,,1043.151611,403.577301
73.23583333333333,60.53070068,,1044.43335,404.1328125
73.26916666666666,60.55739975,,1045.449951,404.6004028
73.3025,60.61920166,,1046.489136,405.0331116
73.33583333333333,60.6493988,,1047.460815,405.4671936
73.36916666666667,60.74769974,,1048.424683,405.7966919
73.4025,60.80149841,,1048.917969,406.2804871
73.43583333333333,60.86119843,281.9274902,1050.080322,406.5404053
73.46916666666667,60.96369934,330.7125854,1050.677246,406.7179871
73.5025,61.04370117,296.8894958,1051.630737,407.0914001
73.53583333333333,61.01879883,,1052.31958,407.3916931
73.56916666666666,61.02550125,,1052.761963,407.7542114
73.6025,61.07529831,,1053.342285,407.8942871
73.63583333333334,61.0890007,,1054.055176,408.0675964
73.66916666666667,61.11949921,,1054.30188,408.3465881
73.7025,61.13949966,,1054.880493,408.4880066
73.73583333333333,61.19430161,306.6354065,1055.117188,408.644104
73.76916666666666,61.19419861,,1055.331299,408.8492126
73.8025,62.33399963,,1058.731079,408.9717102
73.83611111111111,62.47159958,,957.5396729,417.4302979
73.86944444444444,61.21319962,,1057.015991,410.6151123
73.90277777777777,61.18349838,302.3812866,1056.473511,410.0853882
73.93611111111112,61.24420166,247.1799011,1056.487549,410.2171021
73.96944444444445,61.33100128,236.8247986,1056.429932,410.3435059
74.00277777777778,61.21149826,234.1582947,1056.179443,410.3229065
74.03611111111111,61.26589966,222.4163971,1056.044556,410.3382874
74.06944444444444,61.22190094,220.1273041,1056.279907,410.4975891
74.10277777777777,61.25469971,221.4098969,1056.420654,410.5389099
74.1361111111111,61.34579849,220.941803,1056.437988,410.5934143
74.16944444444445,61.2643013,226.530899,1056.041016,410.646698
74.20277777777778,61.36249924,229.4170074,1056.130127,410.6039124
74.23611111111111,61.33580017,237.3952026,1056.103149,410.6138916
74.26944444444445,61.27009964,245.8408966,1056.274414,410.7984924
74.30277777777778,61.32419968,248.8986053,1056.253418,410.8315125
74.33611111111111,61.27669907,247.4400024,1055.910034,410.8959961
74.36944444444444,61.20880127,247.1652069,1056.17395,410.9627991
74.40277777777777,61.32690048,246.763504,1056.184692,410.9458923
74.43611111111112,61.28720093,246.2760925,1056.194214,411.0578918
74.46944444444445,61.2641983,246.545105,1056.08667,410.9645081
74.50277777777778,61.34230042,246.4611969,1056.401245,411.1037903
74.53611111111111,61.30250168,246.3294983,1056.331787,411.1723022
74.56944444444444,50.83879852,203.1277008,917.0366821,358.5143127
74.60277777777777,40.13579941,158.6266937,718.843811,283.3540039
74.6361111111111,31.09600067,124.8074036,561.5145874,216.503006
74.66944444444445,24.20499992,97.34829712,433.8319092,167.4832001
74.70277777777778,18.67359924,74.65329742,336.5297852,128.6791992
74.73611111111111,14.44309998,58.60469818,263.2128906,99.86979675
74.76944444444445,11.55119991,46.11180115,206.1002045,77.53849792
74.80277777777778,9.059300423,36.78440094,163.2953033,60.44599915
74.83611111111111,7.098700047,28.89769936,128.3121033,47.03630066
74.86944444444444,5.790100098,24.34020042,102.4719009,36.11819839
74.90277777777777,4.668700218,18.0991993,82.63379669,31.65940094
74.93611111111112,3.894000053,15.14179993,69.80220032,22.84900093
74.96944444444445,3.237900019,12.84640026,58.52510071,18.31889915
75.00277777777778,2.744800091,10.85239983,49.75999832,14.98490047
75.03611111111111,2.364700079,9.444899559,43.21760178,12.34829998
75.06944444444444,2.125999928,7.856400013,38.12269974,10.28929996
75.10277777777777,1.90320003,7.286099911,34.11880112,8.762700081
75.1361111111111,1.675699949,6.829699993,31.05800056,7.741099834
75.16944444444445,1.574699998,5.901199818,28.72960091,6.647600174
75.20277777777778,1.538100004,5.330699921,26.66699982,5.916399956
75.23611111111111,1.462700009,5.44659996,25.45789909,5.299399853
75.26944444444445,1.390400052,4.743000031,24.33399963,4.983799934
75.30277777777778,1.317899942,4.579800129,23.35079956,4.582099915
75.33611111111111,1.228500009,5.094299793,22.64660072,4.32159996
75.36944444444444,1.176300049,5.264999866,22.37350082,4.118700027
75.40277777777777,1.234699965,4.146399975,21.7621994,3.99729991
75.43611111111112,1.103199959,4.250199795,21.36400032,3.76789999
75.46944444444445,1.11590004,4.227900028,21.03639984,3.7421
75.50277777777778,1.095600009,3.905900002,20.84530067,3.619999886
75.53611111111111,1.080500007,3.958899975,20.58869934,3.442500114
75.56944444444444,1.080899954,3.815299988,20.52980042,3.518399954
75.60277777777777,1.14349997,3.459000111,20.38089943,3.431999922
75.6361111111111,0.939599991,3.744199991,20.21260071,3.294500113
75.66944444444445,1.061100006,3.190900087,20.14789963,3.380300045
75.70277777777778,1.039299965,3.781399965,20.20919991,3.332499981
75.73611111111111,1.061100006,3.5704,20.25860023,3.328200102
75.76944444444445,1.06280005,3.180799961,20.06529999,3.282599926
75.80277777777778,1.128200054,3.83130002,20.01449966,3.280299902
75.83611111111111,1.050600052,3.194400072,19.84160042,3.226900101
75.86944444444444,1.122699976,3.216599941,19.82799911,3.214600086
75.90277777777777,0.971800029,3.173500061,19.73360062,3.154900074
75.93611111111112,0.944700003,3.425400019,19.50639915,3.104899883
75.96944444444445,1.027699947,4.052400112,19.52440071,3.1243999
76.00277777777778,1.026200056,3.087899923,19.76379967,3.115099907
76.03611111111111,1.070899963,3.53489995,19.61650085,3.119499922
76.06944444444444,1.092200041,3.165299892,19.51659966,3.111900091
76.10277777777777,1.043400049,3.213700056,19.76350021,2.987200022
76.1361111111111,0.985300004,2.902199984,19.60569954,3.019900084
76.16944444444445,0.98269999,3.559400082,19.52179909,3.042599916
76.20277777777778,1.020200014,3.181900024,19.35969925,3.052099943
76.23611111111111,1.069000006,2.753000021,19.29080009,3.055900097
76.26944444444445,0.939300001,2.99119997,19.34980011,2.9526999
76.30277777777778,0.980400026,3.048099995,19.22489929,3.001899958
76.33611111111111,1.031200051,2.933700085,19.15629959,2.965899944
76.36944444444444,0.994400024,2.781699896,19.17079926,2.929699898
76.40277777777777,0.952099979,3.203000069,19.09230042,3.0006001
76.43611111111112,0.935699999,2.898999929,19.14900017,2.944200039
76.46944444444445,0.894900024,2.821399927,19.15119934,2.876300097
76.50277777777778,1.008000016,3.307800055,18.97260094,2.918900013
76.53611111111111,0.926199973,2.866100073,19.33930016,2.943599939
76.56944444444444,3.693399906,12.05869961,49.67959976,13.65970039
76.60277777777777,7.031400204,26.06139946,116.4927979,32.3810997
76.6361111111111,11.16819954,39.48500061,170.7388,59.38349915
76.66944444444445,14.35319996,52.14749908,231.7769012,82.90409851
76.70277777777778,17.7553997,68.64430237,291.8315125,107.1292038
76.73611111111111,21.10079956,78.51760101,346.4580994,129.8191986
76.76944444444445,24.25259972,90.81600189,403.8859863,149.8618927
76.80277777777778,27.08270073,101.8532028,452.5303955,169.3303986
76.83611111111111,30.03660011,114.9748001,502.1364136,189.2290039
76.86944444444444,32.51169968,122.9178009,545.4509277,206.8475037
76.90277777777777,34.83050156,133.1983948,588.652771,222.9631042
76.93611111111112,36.81990051,143.8957062,623.5286255,238.8659973
76.96944444444445,38.73310089,151.6291962,663.5064697,252.2436981
77.00277777777778,40.69660187,160.9179993,694.8657227,265.167511
77.03611111111111,42.23849869,166.5063019,722.0618896,276.5679932
77.06944444444444,43.99900055,173.6109924,751.1546021,286.7673035
77.10277777777777,45.23300171,180.4485931,777.1226807,298.4075928
77.1361111111111,46.58480072,185.0675964,798.6624146,307.369812
77.16944444444445,47.83330154,190.5155945,818.8460083,315.4520874
77.20277777777778,48.97090149,195.9375,838.6188965,323.59021
77.23611111111111,49.93500137,199.9264984,857.8148193,330.1395874
77.26944444444445,50.7779007,206.0937958,874.5631104,336.3049011
77.30277777777778,51.7859993,209.4174042,888.3486938,343.031189
77.33611111111111,52.5163002,214.2982025,902.3884888,348.3747864
77.36944444444444,53.22750092,219.0503998,915.3549194,353.4273071
77.40277777777777,53.92459869,222.6860046,927.5319214,358.1541138
77.43611111111112,54.4469986,225.5843048,937.9125977,362.0404053
77.46944444444445,54.99449921,227.641098,947.1046143,366.164093
77.50277777777778,55.54529953,230.4299927,957.093811,369.4237976
77.53611111111111,55.94210052,232.8379974,964.0349121,372.8348999
77.56944444444444,56.42549896,234.8247986,971.5084839,375.6004028
77.60277777777777,56.76959991,236.4279022,978.5814209,378.5014038
77.6361111111111,57.16230011,238.6345978,985.1400757,380.3345947
77.66944444444445,57.55490112,240.7689972,990.9035034,383.1785889
77.70277777777778,57.67520142,241.6663971,995.8972168,385.3529053
77.73611111111111,58.04090118,243.0529938,1000.916687,387.3421021
77.76944444444445,58.31729889,243.1468048,1005.147583,389.1719055
77.80277777777778,58.49300003,244.5413055,1009.15863,390.9072876
77.83611111111111,58.63600159,245.6656036,1014.156799,392.4892883
77.86944444444444,58.93970108,246.1934052,1017.049377,393.8222046
77.90277777777777,59.12030029,247.2855988,1020.421326,395.0422974
77.93611111111112,59.23649979,248.0677948,1023.084717,396.3039856
77.96944444444445,59.43220139,248.8666992,1026.158569,397.4284058
78.00277777777778,59.5461998,249.3880005,1028.190552,398.2912903
78.03611111111111,59.61520004,249.9613953,1030.980347,398.9718933
78.06944444444444,59.76530075,250.4665985,1033.057129,400.1864929
78.10277777777777,59.8572998,250.9212952,1034.987549,400.9926147
78.1361111111111,59.98260117,251.2917938,1036.952148,401.5794067
78.16944444444445,59.79109955,251.8285065,1038.71228,402.1882935
78.20277777777778,60.16400146,252.3341064,1040.425903,403.0031128
78.23611111111111,60.14619827,252.5944977,1042.035156,403.4811096
78.26944444444445,60.52949905,253.0997925,1043.755249,404.1043091
78.30277777777778,60.35520172,253.4450073,1044.859497,404.6982117
78.33611111111111,60.43840027,253.5296936,1046.201904,404.9122925
78.36944444444444,60.47409821,253.8710022,1047.039307,405.2392883
78.40277777777777,60.48450089,254.0343018,1048.439331,405.9755859
78.43611111111112,60.63769913,254.495697,1049.141235,406.1380005
78.46944444444445,60.53210068,254.7606049,1049.934814,406.4802856
78.50277777777778,60.70280075,254.945694,1050.67627,406.7333984
78.53611111111111,60.65579987,255.0587006,1051.893555,406.9612122
78.56944444444444,60.55210114,255.2966003,1052.164917,407.2257996
78.60277777777777,60.53699875,255.4539032,1053.0177,407.4728088
78.6361111111111,60.62609863,255.7474976,1053.334717,407.7225952
78.66944444444445,60.81190109,256.0138855,1054.359619,407.9576111
78.70277777777778,60.99980164,256.0812073,1052.969849,408.1225891
78.73611111111111,60.79899979,256.2156982,1053.258789,408.40271
78.76944444444445,60.88169861,256.2564087,1054.026489,408.5427856
78.80277777777778,60.82490158,256.3673096,1054.116455,408.6325073
78.83611111111111,60.91669846,256.5404968,1054.854126,408.759613
78.86944444444444,60.92770004,256.6095886,1055.261475,408.759613
78.90277777777777,60.93429947,256.7229919,1055.816284,408.9020081
78.93611111111112,60.48690033,256.7189026,1055.860718,409.1366882
78.96944444444445,61.31909943,256.5874939,1055.792725,409.0692139
79.00277777777778,60.92060089,256.7604065,1055.949707,409.1807861
79.03611111111111,60.83599854,256.744812,1056.28833,409.1954041
79.06944444444444,60.99980164,256.8753052,1056.589478,409.4078064
79.10277777777777,60.97610092,256.8851929,1056.878662,409.476593
79.1361111111111,60.9435997,257.0701904,1056.988525,409.4309998
79.16944444444445,60.98830032,257.0183105,1057.478149,409.6317139
79.20277777777778,60.94530106,256.8659973,1058.154419,409.6736145
79.23611111111111,61.02370071,256.7453003,1056.870728,409.6741028
79.26944444444445,61.07860184,256.9216919,1057.57666,409.8273926
79.30277777777778,61.1086998,256.8489075,1057.527344,409.9486084
79.33611111111111,61.11190033,256.879303,1057.155518,409.9021912
79.36944444444444,61.08779907,256.7666931,1057.701294,409.9802856
79.40277777777777,61.09830093,256.8450928,1057.76123,410.3547974
79.43611111111112,61.07910156,256.6469116,1057.79541,410.4177856
79.46944444444445,61.02569962,256.7012024,1057.571045,410.3132935
79.50277777777778,61.0007019,256.6694946,1057.978149,410.3731995
79.53611111111111,61.03039932,256.5629883,1057.674683,410.3624878
79.56944444444444,51.18209839,211.884201,910.973999,356.0816956
79.60277777777777,39.71070099,165.6511993,720.5603027,277.7705078
79.6361111111111,30.85919952,127.0196991,557.6170044,218.9342957
79.66944444444445,23.86510086,99.00050354,431.9046021,164.1582947
79.70277777777778,18.33600044,77.01339722,334.9361877,128.2465973
79.73611111111111,14.42430019,59.4632988,262.5246887,101.1221008
79.76944444444445,11.31760025,45.49879837,205.8018036,77.41329956
79.80277777777778,8.960300446,35.59360123,164.0144043,60.40990067
79.83611111111111,6.858799934,27.88800049,130.3721924,46.6935997
79.86944444444444,5.602000237,21.88660049,103.9945984,36.72940063
79.90277777777777,4.473100185,17.35429955,85.27050018,29.48259926
79.93611111111112,3.447099924,14.00380039,70.48200226,23.00219917
79.96944444444445,3.074800014,11.35879993,58.75139999,18.62669945
80.00277777777778,2.502300024,9.226499557,49.9396019,15.11279964
80.03611111111111,2.301000118,7.625599861,43.31299973,12.3149004
80.06944444444444,2.381400108,6.305399895,37.6955986,10.27950001
80.10277777777777,1.710199952,5.429200172,33.74330139,8.625499725
80.1361111111111,2.353199959,4.837999821,30.73900032,7.409999847
80.16944444444445,1.46510005,4.0145998,28.42239952,6.452799797
80.20277777777778,1.159500003,3.661999941,26.4531002,5.848400116
80.23611111111111,1.164399981,3.386100054,24.93899918,5.11920023
80.26944444444445,1.072399974,2.969500065,23.91430092,4.838300228
80.30277777777778,1.182999969,2.807499886,23.04700089,4.393599987
80.33611111111111,0.727199972,2.75999999,22.47360039,4.085499763
80.36944444444444,0.999499977,2.607700109,21.77610016,3.900599957
80.40277777777777,0.972100019,2.382999897,21.34370041,3.695499897
80.43611111111112,1.060299993,2.42779994,20.88559914,3.661799908
80.46944444444445,1.270099998,2.388200045,20.83270073,3.458400011
80.50277777777778,0.853299975,2.387399912,20.61610031,3.480400085
80.53611111111111,0.848500013,2.170599937,20.44939995,3.358299971
80.56944444444444,0.892799973,2.181900024,20.01740074,3.257400036
80.60277777777777,0.878300011,2.066999912,20.07320023,3.23939991
80.6361111111111,0.75849998,2.112699986,19.97710037,3.167700052
80.66944444444445,0.936100006,2.076699972,19.89719963,3.137500048
80.70277777777778,0.980700016,1.965299964,19.83460045,3.092799902
80.73611111111111,0.995299995,2.058399916,19.91349983,3.054800034
80.76944444444445,1.130699992,1.982900023,19.64069939,3.142699957
80.80277777777778,0.918900013,2.164900064,19.65060043,2.969099998
80.83611111111111,0.378899992,1.840399981,19.65909958,2.999700069
80.86944444444444,0.870100021,1.971400023,19.65620041,2.966200113
80.90277777777777,0.798300028,2.04279995,19.57110023,2.914099932
80.93611111111112,0.823099971,2.054699898,19.72310066,3.051100016
80.96944444444445,1.156800032,1.939700007,19.78610039,2.897300005
81.00277777777778,0.82980001,1.82249999,19.11870003,2.897599936
81.03611111111111,0.793299973,1.717700005,19.24480057,2.997600079
81.06944444444444,0.817099988,1.812399983,19.2154007,2.846699953
81.10277777777777,0.848699987,1.719400048,19.34339905,2.850600004
81.1361111111111,0.877399981,1.766800046,19.44750023,2.881500006
81.16944444444445,0.899200022,1.719400048,19.40579987,2.898400068
81.20277777777778,0.816200018,1.751700044,19.17510033,2.839400053
81.23611111111111,0.807500005,1.597000003,19.31399918,2.818000078
81.26944444444445,0.806400001,1.691400051,19.16760063,2.796600103
81.30277777777778,0.819500029,1.732499957,19.05179977,2.844199896
81.33611111111111,0.832400024,1.752300024,19.29840088,2.78489995
81.36944444444444,0.832400024,2.00270009,19.0291996,2.769500017
81.40277777777777,0.815999985,1.846199989,19.00650024,2.813299894
81.43611111111112,0.770399988,1.74119997,19.1644001,2.642800093
81.46944444444445,0.781599998,1.980900049,19.12000084,2.786600113
81.50277777777778,0.742600024,1.869699955,19.1420002,2.847700119
81.53611111111111,0.803200006,1.842300057,19.29759979,2.805900097
81.56944444444444,3.8046,10.43290043,47.71500015,12.74750042
81.60277777777777,7.11439991,23.43689919,108.3560028,34.31840134
81.63638888888889,10.82289982,38.26350021,170.7626038,59.5868988
81.66972222222222,13.75199986,54.58209991,240.8518982,82.56529999
81.70305555555555,17.54229927,66.11329651,291.0914917,107.8711014
81.73638888888888,21.04290009,79.9068985,352.4773865,128.9768982
81.76972222222223,24.22669983,93.56900024,404.4816895,152.2984009
81.80305555555556,26.97369957,103.1278992,461.04599,169.4058075
81.83638888888889,29.69919968,115.074501,503.2629089,191.2655945
81.86972222222222,32.41880035,128.3054962,547.4406128,208.4673004
81.90305555555555,34.57839966,137.8278961,589.0183716,224.8735046
81.93638888888889,36.7478981,144.1161957,627.3048096,239.6822052
81.96972222222222,38.75289917,153.8213043,664.0427246,252.050293
82.00305555555556,40.56520081,160.421402,696.5883179,266.48349
82.0363888888889,42.30530167,169.4506989,726.2717896,278.4125061
82.06972222222223,43.70240021,175.0525055,754.1099854,289.2078857
82.10305555555556,45.35800171,180.4860992,777.6964722,299.1239929
82.13638888888889,46.64139938,186.3271942,803.9310303,308.5309143
82.16972222222222,47.81269836,190.5800018,822.6500244,316.624115
82.20305555555555,48.88430023,195.4635925,843.3458252,324.8598938
82.23638888888888,49.87879944,200.0722961,859.1887817,331.9562073
82.26972222222223,50.8003006,203.2021942,876.7681885,337.9631042
82.30305555555556,51.63790131,206.8766937,891.6560059,344.1770935
82.33638888888889,52.50310135,211.1103973,906.4915161,349.864502
82.36972222222222,53.12820053,213.6817932,917.4122925,354.8830872
82.40305555555555,53.99089813,216.1833038,929.5786743,359.4707031
82.43638888888889,54.44309998,218.5590973,940.3884888,363.6756897
82.46972222222222,54.50839996,220.9093018,949.8018188,367.3374939
82.50305555555556,55.44110107,222.8354034,958.2227783,370.9946899
82.5363888888889,55.89220047,224.6945038,966.7037964,374.2374878
82.56972222222223,56.34980011,226.7984009,974.144104,377.2095032
82.60305555555556,56.6916008,228.3504944,981.3239746,379.8940125
82.63638888888889,57.06620026,229.8347015,987.3035889,382.4930115
82.66972222222222,57.11819839,231.1815033,993.6162109,384.7468872
82.70305555555555,57.6629982,232.322403,998.2700806,386.6292114
82.73638888888888,57.8526001,233.787796,1002.563599,388.7601013
82.76972222222223,58.17660141,234.2485046,1007.524109,390.5779114
82.80305555555556,58.43640137,235.3424072,1011.476685,392.1853943
82.83638888888889,58.67139816,236.2404938,1015.496704,393.8815002
82.86972222222222,58.74240112,236.9846039,1018.263916,395.1570129
82.90305555555555,58.77759933,238.0527954,1021.638184,396.3626099
82.93638888888889,59.02009964,238.671402,1024.754517,397.5032043
82.96972222222222,59.20489883,239.4801025,1027.472046,398.523407
83.00305555555556,59.32920074,240.3908997,1029.941284,399.5740967
83.0363888888889,59.43130112,240.4738007,1031.926025,400.4401855
83.06972222222223,59.60210037,241.449295,1033.990845,401.1571045
83.10305555555556,59.67219925,241.9069061,1035.709229,402.0517883
83.13638888888889,59.6711998,243.0823059,1037.361328,402.5581055
83.16972222222222,59.84149933,243.4149017,1038.608154,403.2904053
83.20305555555555,59.88079834,243.956604,1040.136719,403.8641052
83.23638888888888,59.50999832,244.1611023,1041.402954,404.2528992
83.26972222222223,59.97769928,244.5505066,1042.830444,404.736908
83.30305555555556,60.16880035,244.842804,1043.572388,405.3039856
83.33638888888889,60.13600159,245.139801,1044.603394,405.6062012
83.36972222222222,60.24280167,245.2447968,1045.786255,406.030304
83.40305555555555,59.85520172,245.5673065,1046.552124,406.3057861
83.43638888888889,60.32419968,245.7787933,1047.522705,406.6357117
83.46972222222222,60.25270081,246.0402069,1048.162354,406.9613953
83.50305555555556,60.37659836,246.1338959,1048.694458,407.2990112
83.5363888888889,60.39609909,246.3161926,1049.270264,407.4431152
83.56972222222223,60.41469955,246.3809052,1050.021484,407.7119141
83.60305555555556,60.49580002,246.463501,1050.823975,407.9794006
83.63638888888889,60.49259949,246.6228943,1050.770752,408.2528992
83.66972222222222,60.38769913,246.6921997,1051.447144,408.3305054
83.70305555555555,60.45489883,246.2398987,1051.928955,408.5358887
83.73638888888888,60.55970001,247.0675964,1052.303589,408.7363892
83.76972222222223,60.61100006,247.0005951,1053.068359,408.9030151
83.80305555555556,60.6026001,247.2467041,1053.068237,409.0806885
83.83638888888889,60.58520126,247.2471924,1053.365356,409.1984863
83.86972222222222,60.65579987,247.223999,1053.362061,409.2473145
83.90305555555555,60.66040039,247.3343048,1054.099731,409.3920898
83.93638888888889,60.66239929,247.4781952,1054.079956,409.5687866
83.96972222222222,60.60499954,247.327301,1054.174194,409.6294861
84.00305555555556,60.62120056,247.4235992,1054.38916,409.751709
84.0363888888889,60.67279816,247.4113007,1054.526489,409.8143005
84.06972222222223,60.68700027,247.5227051,1054.909546,409.8955994
84.10305555555556,60.84009933,247.5585938,1054.712402,409.8546143
84.13638888888889,60.68920135,247.502594,1055.261108,410.0057983
84.16972222222222,60.65829849,247.6367035,1055.189209,410.1202087
84.20305555555555,60.69260025,247.497406,1055.396118,410.0651855
84.23638888888888,60.64580154,247.5480957,1055.310059,410.2862854
84.26972222222223,60.62269974,247.519104,1055.198975,410.2419128
84.30305555555556,60.78310013,247.4490051,1055.408325,410.3812866
84.33638888888889,60.57369995,247.4862976,1055.765747,410.3424072
84.36972222222222,60.71429825,247.4884033,1055.878906,410.4301147
84.40305555555555,60.62590027,247.5677032,1055.603638,410.4024048
84.43638888888889,60.6006012,247.4286041,1055.814087,410.4450989
84.46972222222222,60.70560074,247.2577972,1055.85022,410.4679871
84.50305555555556,60.6833992,247.2626953,1055.996216,410.4216003
84.5363888888889,60.73320007,247.0502014,1055.86499,410.4385071
84.56972222222223,51.31230164,203.4797974,908.1525879,362.5765991
84.60305555555556,40.45000076,161.412796,720.9960938,283.2632141
84.63638888888889,30.55019951,121.9206009,563.1644897,218.8475037
84.66972222222222,23.5753994,94.72270203,434.0325928,166.6454926
84.70305555555555,18.2446003,73.21520233,334.4169922,127.6791
84.73638888888888,14.0656004,56.46419907,260.7413025,98.0789032
84.76972222222223,10.94419956,43.12070084,205.0438995,77.10009766
84.80305555555556,8.747099876,33.78559875,162.8274994,60.86560059
84.83638888888889,6.853600025,26.75130081,129.8984985,46.54219818
84.86972222222222,5.428899765,20.9090004,104.7421036,36.65510178
84.90305555555555,4.32679987,16.55290031,84.77400208,29.0522995
84.93638888888889,3.561100006,13.33440018,70.00869751,22.77039909
84.96972222222222,3.021899939,10.625,58.46509933,18.56349945
85.00305555555556,2.439399958,8.622300148,49.55110168,15.07520008
85.0363888888889,2.131500006,7.201200008,42.77690125,12.22049999
85.06972222222223,1.797299981,5.975200176,37.90050125,10.25380039
85.10305555555556,1.659199953,5.072299957,34.17599869,8.64070034
85.13638888888889,1.40260005,4.425499916,30.74710083,7.368000031
85.16972222222222,1.3046,3.828000069,28.26840019,6.3895998
85.20305555555555,1.203600049,3.444499969,26.46839905,5.730000019
85.23638888888888,1.138800025,3.152299881,25.04210091,5.064099789
85.26972222222223,1.127599955,2.875799894,23.78070068,4.688700199
85.30305555555556,1.017199993,2.656899929,23.16130066,4.307400227
85.33638888888889,0.918600023,2.480900049,22.2010994,4.070899963
85.36972222222222,0.889699996,2.423599958,21.82690048,3.851900101
85.40305555555555,0.843999982,2.34890008,21.11630058,3.668200016
85.43638888888889,0.868799984,2.201100111,21.03289986,3.548300028
85.46972222222222,0.949899971,2.052000046,20.59250069,3.415499926
85.50305555555556,0.867600024,2.052599907,20.27420044,3.289900064
85.5363888888889,0.76639998,1.968199968,20.08099937,3.268899918
85.56972222222223,1.027400017,2.006700039,20.20509911,3.193399906
85.60305555555556,0.871999979,1.998399973,19.94140053,3.123899937
85.63638888888889,0.848699987,1.92900002,19.87929916,3.05979991
85.66972222222222,0.900600016,1.991299987,19.68860054,2.982599974
85.70305555555555,0.842400014,1.835199952,19.93239975,3.088399887
85.73638888888888,0.872699976,1.865700006,19.80039978,3.146500111
85.76972222222223,0.753899992,1.913100004,19.56389999,3.030200005
85.80305555555556,0.869300008,1.814900041,19.6529007,3.007499933
85.83638888888889,0.783800006,1.837299943,19.38050079,2.87319994
85.86972222222222,0.7773,1.859300017,19.56800079,2.907399893
85.90305555555555,0.822899997,1.807299972,19.46579933,2.957299948
85.93638888888889,0.811500013,1.718600035,19.52560043,2.901299953
85.96972222222222,0.749800026,1.729300022,19.44409943,2.918200016
86.00305555555556,0.845200002,1.824300051,19.3932991,2.87229991
86.0363888888889,0.641600013,1.881100059,19.39319992,2.9375
86.06972222222223,0.656099975,1.706200004,19.12800026,2.883100033
86.10305555555556,0.827600002,1.780900002,19.20879936,2.866699934
86.13638888888889,0.74940002,1.764500022,19.00279999,2.783499956
86.16972222222222,0.715600014,1.704100013,19.37820053,2.786600113
86.20305555555555,0.763899982,1.700399995,19.14340019,2.752799988
86.23638888888888,0.754100025,1.739199996,19.31209946,2.744100094
86.26972222222223,0.741599977,1.865700006,19.3071003,2.821799994
86.30305555555556,0.777100027,1.708500028,19.18869972,2.724600077
86.33638888888889,0.763899982,1.727800012,18.89159966,2.648900032
86.36972222222222,0.682799995,1.69690001,19.24150085,2.759399891
86.40305555555555,0.85619998,1.71570003,19.01029968,2.618999958
86.43638888888889,0.748099983,1.694300056,19.03120041,2.680099964
86.46972222222222,0.814499974,1.644600034,18.80190086,2.661299944
86.50305555555556,0.691699982,1.679700017,18.72100067,2.66779995
86.5363888888889,0.72420001,1.600600004,18.87879944,2.704900026
86.56972222222223,3.554699898,8.787400246,46.17549896,11.83500004
86.60305555555556,6.992000103,23.26449966,106.2015991,34.9917984
86.63638888888889,10.67730045,36.95769882,166.0447998,58.44940186
86.66972222222222,14.10579967,51.70880127,230.2444,83.11519623
86.70305555555555,17.54940033,67.79109955,290.0653076,106.2207031
86.73638888888888,20.74040031,79.03019714,346.9681091,129.058197
86.76972222222223,23.68610001,92.32879639,402.8316956,151.3132019
86.80305555555556,27.07349968,105.2100983,455.5924988,171.1945038
86.83638888888889,29.66130066,116.3423004,503.1766052,191.4797974
86.86972222222222,32.27259827,126.9617996,549.4777832,209.4438019
86.90305555555555,34.69150162,136.6031952,590.9484863,225.341507
86.93638888888889,36.68579865,146.6802979,631.9411011,240.7657928
86.96972222222222,38.54949951,153.2445984,668.8353882,254.9497986
87.00305555555556,40.50490189,161.8246002,698.0178833,268.1369019
87.0363888888889,42.35229874,167.6331024,727.6589966,279.9317932
87.06972222222223,43.58959961,173.7743988,755.3983765,290.8428955
87.10305555555556,45.32170105,180.395401,782.2728882,300.3900146
87.13638888888889,46.49900055,185.451004,803.6931152,309.8203125
87.16972222222222,47.59230042,190.7458038,825.9672852,317.4390869
87.20305555555555,48.625,194.9685974,845.5178833,325.7497864
87.23638888888888,49.79050064,198.506897,861.6279907,332.7356873
87.26972222222223,50.52489853,202.6378937,878.1312866,339.4346924
87.30305555555556,51.56370163,205.4833984,892.8259277,345.1286011
87.33638888888889,52.2276001,208.6968994,906.0947876,350.4544067
87.36972222222222,52.95460129,212.0084076,918.7849121,355.3100891
87.40305555555555,53.55260086,214.8665009,930.3251953,359.600708
87.43638888888889,54.17589951,216.7882996,940.4929199,363.9919128
87.46972222222222,54.645401,219.0843048,950.0568848,368.0183105
87.50305555555556,55.19760132,221.3065033,958.4390259,371.4831848
87.5363888888889,55.64699936,222.8479004,967.8917236,374.5396118
87.56972222222223,56.1053009,224.8103027,974.906311,377.5426941
87.60305555555556,56.46839905,226.1085968,980.3358154,380.4508972
87.63638888888889,56.7969017,227.5986938,986.7902832,382.8312988
87.66972222222222,57.13209915,228.758194,992.3270264,385.0802917
87.70305555555555,57.44029999,229.7391052,996.8770752,386.7921143
87.73638888888888,57.79270172,230.6855927,1001.649475,388.8572998
87.76972222222223,58.01539993,232.009903,1006.318176,390.5150146
87.80305555555556,58.19380188,232.7310028,1009.444092,392.0024109
87.83638888888889,58.4239006,233.5254974,1012.862488,393.3049011
87.86972222222222,58.70500183,234.0944977,1016.141479,394.4216919
87.90305555555555,58.82339859,234.9143982,1018.943787,395.7807922
87.93638888888889,58.93360138,235.4562073,1021.911804,396.8754883
87.96972222222222,59.09619904,236.0917969,1024.000854,397.7102966
88.00305555555556,59.17919922,236.5464935,1026.698853,398.6625977
88.0363888888889,59.36460114,237.0682983,1028.5896,399.5302124
88.06972222222223,59.36040115,237.455307,1030.584106,400.4000854
88.10305555555556,59.53379822,237.9134979,1032.616577,401.1130066
88.13638888888889,59.60969925,238.1611938,1034.727539,401.9425964
88.16972222222222,59.6291008,238.4748993,1036.277344,402.4592896
88.20305555555555,59.76409912,238.8193054,1037.906982,403.0658875
88.23638888888888,59.78329849,239.1414032,1038.422729,403.5880127
88.26972222222223,59.85469818,239.3096924,1039.558716,404.0651855
88.30305555555556,60.10219955,239.6759033,1040.481079,404.4971008
88.33638888888889,60.03480148,239.9268036,1041.443604,404.8387146
88.36972222222222,60.05099869,240.0133972,1042.266968,405.0952148
88.40305555555555,60.12070084,240.1042023,1042.955811,405.4892883
88.43638888888889,60.10509872,240.2657013,1043.436401,405.6502991
88.46972222222222,60.17900085,240.4694061,1043.960693,406.0622864
88.50305555555556,60.1590004,240.4942017,1044.980225,406.2533875
88.5363888888889,60.22230148,240.5384979,1045.354858,406.612915
88.56972222222223,60.2602005,240.7391052,1045.771851,406.6429138
88.60305555555556,60.34740067,240.7597046,1046.30835,406.9132996
88.63638888888889,60.32709885,240.8679047,1046.468506,407.0350952
88.66972222222222,60.36000061,241.0193024,1047.142334,407.2709961
88.70305555555555,60.3830986,241.0325928,1047.574585,407.4389954
88.73638888888888,60.47180176,241.1997986,1047.769775,407.6480103
88.76972222222223,60.42309952,241.2783966,1047.788452,407.6435852
88.80305555555556,60.43399811,241.1744995,1048.421875,407.8387146
88.83638888888889,60.4314003,241.1533051,1048.583984,407.8728027
88.86972222222222,60.4654007,241.2929993,1048.876221,407.9413147
88.90305555555555,60.48740005,241.239502,1049.052856,408.0794983
88.93638888888889,60.58359909,241.3213043,1049.597778,408.0385132
88.96972222222222,60.55920029,241.4514008,1049.736328,408.1679077
89.00305555555556,60.52730179,241.3988953,1049.956543,408.2600098
89.0363888888889,60.56150055,241.4452972,1050.025513,408.3833008
89.06972222222223,60.54729843,241.4385986,1050.076904,408.3304138
89.10305555555556,60.58639908,241.3190002,1050.37854,408.4444885
89.13638888888889,60.56489944,241.4411926,1050.762329,408.4746094
89.16972222222222,60.54079819,241.4960938,1050.758667,408.5519104
89.20305555555555,60.58840179,241.429306,1050.893188,408.6702881
89.23638888888888,60.61100006,241.4465027,1050.97876,408.7203979
89.26972222222223,60.58549881,241.5088043,1051.207031,408.7168884
89.30305555555556,60.56930161,241.4533997,1051.59436,408.7502136
89.33638888888889,60.61330032,241.4149017,1051.019287,408.799408
89.36972222222222,60.52460098,241.2812958,1051.181641,408.8254089
89.40305555555555,60.67440033,241.2433014,1051.36145,408.9926147
89.43638888888889,60.60910034,241.2537994,1051.666138,408.875
89.46972222222222,60.83800125,241.3484039,1051.63269,409.0115051
89.50305555555556,60.5243988,241.296402,1051.914063,409.1383057
89.5363888888889,60.60039902,241.4685059,1052.057251,409.1271973
89.56972222222223,51.40430069,203.5785065,917.593689,361.2315063
89.60305555555556,40.18600082,156.0466003,719.1295776,284.0545959
89.63638888888889,30.82659912,121.093399,562.1052856,218.3162994
89.66972222222222,24.20730019,92.38739777,434.2572021,166.9290009
89.70305555555555,18.54899979,71.80020142,337.7221985,128.4380951
89.73638888888888,14.37709999,54.98410034,263.4595947,99.34390259
89.76972222222223,11.2439003,43.00279999,204.6018982,76.18640137
89.80305555555556,8.752900124,33.51699829,162.0429993,59.99769974
89.83638888888889,6.937399864,26.03639984,128.058197,46.96689987
89.86972222222222,5.648799896,20.28750038,103.9048996,36.62139893
89.90305555555555,4.492300034,16.4633007,84.09999847,28.88080025
89.93638888888889,3.737600088,12.95489979,69.67120361,23.26980019
89.96972222222222,3.091399908,10.42099953,58.63019943,18.76239967
90.00305555555556,2.605400085,8.578499794,49.91559982,15.13080025
90.0363888888889,2.253400087,7.027400017,43.20209885,12.47630024
90.06972222222223,1.913100004,5.898900032,38.19350052,10.59070015
90.10305555555556,1.773399949,4.976200104,34.16809845,8.725700378
90.13638888888889,1.590600014,4.371799946,30.85400009,7.587299824
90.17,1.484500051,3.894000053,28.20280075,6.611199856
90.20333333333333,1.373299956,3.379100084,26.61540031,5.818799973
90.23666666666666,1.264799953,3.154599905,25.09350014,5.282100201
90.27,1.146999955,2.9381001,24.1284008,4.886600018
90.30333333333333,1.176300049,2.702500105,23.18799973,4.568600178
90.33666666666667,1.169100046,2.585400105,22.85930061,4.215499878
90.37,1.134899974,2.440000057,22.22669983,4.102200031
90.40333333333334,1.154199958,2.369999886,21.6760006,3.948400021
90.43666666666667,1.122300029,2.284100056,21.05500031,3.819099903
90.47,1.040199995,2.266700029,20.85849953,3.64380002
90.50333333333333,1.047500014,2.12590003,20.55150032,3.559900045
90.53666666666666,1.11650002,2.00970006,20.5352993,3.49000001
90.57,1.054800034,2.017800093,20.16300011,3.430500031
90.60333333333334,1.057700038,2.036600113,20.09720039,3.38409996
90.63666666666667,1.006800056,2.031399965,20.19930077,3.317699909
90.67,1.005699992,2.048799992,19.9564991,3.321799994
90.70333333333333,1.060199976,2.050199986,19.8348999,3.192899942
90.73666666666666,1.024299979,1.957599998,19.73970032,3.291599989
90.77,1.036800027,1.949800014,19.96929932,3.304699898
90.80333333333333,0.987699986,1.942600012,19.8307991,3.218699932
90.83666666666667,0.928300023,1.906900048,19.6840992,3.21329999
90.87,0.989400029,1.917299986,19.7208004,3.211199999
90.90333333333334,1.054800034,1.882500052,19.44790077,3.160399914
90.93666666666667,0.947099984,1.944300056,19.4701004,3.193700075
90.97,0.936600029,1.870300055,19.61809921,3.138999939
91.00333333333333,0.926999986,1.880300045,19.56480026,3.111299992
91.03666666666666,0.943000019,1.878499985,19.40690041,3.159800053
91.07,0.9375,1.85650003,19.45100021,3.118400097
91.10333333333334,1.088999987,2.039499998,19.5739994,3.050800085
91.13666666666667,0.999000013,1.775699973,19.67770004,3.066900015
91.17,0.872300029,1.817199945,19.20730019,3.039200068
91.20333333333333,1.034700036,1.763900042,19.25659943,2.968899965
91.23666666666666,0.958400011,1.821699977,19.26189995,2.986099958
91.27,0.957199991,1.841899991,19.0970993,3.038599968
91.30333333333333,0.936999977,1.861600041,19.22960091,2.970099926
91.33666666666667,0.961000025,1.853800058,19.2621994,2.933700085
91.37,0.938600004,1.885200024,19.20820045,3.011800051
91.40333333333334,0.947099984,1.817600012,19.03820038,2.934700012
91.43666666666667,1.010400057,1.766800046,18.94580078,2.883300066
91.47,0.952899992,1.823300004,19.02560043,2.876100063
91.50333333333333,1.083999991,1.63499999,19.04750061,2.828200102
91.53666666666666,0.962199986,1.730700016,18.99749947,2.858099937
91.57,3.567800045,10.7585001,46.25730133,12.26029968
91.60333333333334,7.32159996,23.46409988,104.5065002,35.48429871
91.63666666666667,11.12790012,36.84540176,166.6367035,59.27000046
91.67,14.75749969,51.14170074,230.4911957,83.51779938
91.70333333333333,17.77540016,68.70500183,292.6173096,107.552002
91.73666666666666,21.64030075,80.60959625,350.0862122,130.1912994
91.77,24.18670082,92.50980377,404.262207,152.6537933
91.80333333333333,27.0720005,103.2462997,459.3960876,168.5726929
91.83666666666667,29.72109985,115.5543976,503.354187,190.3090973
91.87,32.47240067,125.0158997,547.6973877,208.842804
91.90333333333334,34.63270187,134.0381927,588.5532227,225.6791992
91.93666666666667,37.02470016,143.2731934,627.0758057,240.1759033
91.97,38.76620102,151.0449066,663.7258911,255.0641022
92.00333333333333,40.68790054,157.8919983,695.3168945,267.3453979
92.03666666666666,42.18170166,164.8466034,725.3969116,279.1975098
92.07,43.62030029,171.2859039,752.0050049,290.2243042
92.10333333333334,45.22750092,176.9490051,777.1876831,299.9265137
92.13666666666667,46.53150177,181.9922028,800.6265259,309.3505859
92.17,47.68460083,187.2770996,821.3579712,317.707489
92.20333333333333,48.65840149,191.4806976,840.4906006,325.0286865
92.23666666666666,49.66090012,195.2640991,859.0012817,332.1304016
92.27,50.54750061,198.8181,874.7645874,338.6000061
92.30333333333333,51.46390152,202.3144989,889.1425781,344.4805908
92.33666666666667,52.18510056,205.1846008,902.3474121,349.6506042
92.37,52.91989899,208.009903,914.3707275,354.1672974
92.40333333333334,53.42240143,210.792099,927.2327271,358.7131958
92.43666666666667,54.05179977,212.8533936,936.2694702,362.7614136
92.47,54.50970078,214.9617004,946.6080933,366.4476013
92.50333333333333,54.99649811,217.2391968,954.9318848,369.6878052
92.53666666666666,55.41379929,219.2799072,961.9824219,372.7817993
92.57,55.79449844,220.8296051,968.7509155,375.3765869
92.60333333333334,56.26050186,222.0305023,975.2432251,378.2167053
92.63666666666667,56.60369873,223.2901001,980.8701172,380.9620972
92.67,56.93730164,224.5328979,986.4072876,383.1394958
92.70333333333333,57.03580093,225.6408997,991.2888794,385.0592041
92.73666666666666,57.26520157,226.5547028,996.1176147,386.9075012
92.77,57.58760071,227.7480927,1000.605591,388.6217957
92.80333333333333,57.83200073,229.1529999,1004.223572,390.2185059
92.83666666666667,58.04140091,229.3975983,1007.659302,391.6048889
92.87,58.27349854,230.194397,1011.561584,392.9740906
92.90333333333334,58.37450027,230.9279938,1014.658081,394.028595
92.93666666666667,58.53620148,231.7570038,1017.202026,395.3098145
92.97,58.63359833,232.1275024,1019.527588,396.2456055
93.00333333333333,58.78919983,232.6484985,1021.670776,397.2499084
93.03666666666666,58.84980011,233.1714935,1023.702209,398.0400085
93.07,58.96870041,233.6264038,1025.877441,398.8808899
93.10333333333334,59.07300186,234.089798,1027.470459,399.089386
93.13666666666667,59.16080093,234.4017029,1029.390625,400.0487061
93.17,59.23450089,234.6184998,1030.722656,400.7828064
93.20333333333333,59.32749939,235.0516968,1032.36084,401.229187
93.23666666666666,59.38280106,235.2947998,1033.229736,401.675293
93.27,59.39509964,235.5812073,1034.361328,402.077301
93.30333333333333,59.43740082,235.7281036,1035.509521,402.6098938
93.33666666666667,59.48009872,235.9470978,1036.434204,402.9909058
93.37,59.5807991,236.0175934,1037.500244,403.4408875
93.40333333333334,59.62279892,236.267395,1038.296997,403.6003113
93.43666666666667,59.64899826,236.3721008,1038.9729,404.0101929
93.47,59.6495018,236.3715057,1039.547974,404.2943115
93.50333333333333,59.75400162,236.6004944,1040.310547,404.5458984
93.53666666666666,59.69269943,236.7494049,1040.567749,404.6881104
93.57,59.8105011,236.936203,1041.09436,404.8792114
93.60333333333334,59.82120132,236.868103,1041.630981,405.1138
93.63666666666667,59.87979889,236.9945984,1042.456055,405.4772949
93.67,59.78440094,237.0540009,1042.824585,405.6496887
93.70333333333333,59.89789963,237.2102051,1043.331543,405.8192139
93.73666666666666,59.95740128,237.2630005,1043.781128,406.0802002
93.77,59.89590073,237.3498993,1043.977661,406.1809082
93.80333333333333,59.9844017,237.3742981,1044.348755,406.3380127
93.83666666666667,59.9457016,237.460495,1044.545654,406.3409119
93.87,59.92449951,237.4434967,1044.679565,406.3857117
93.90333333333334,59.91289902,237.5475006,1044.691528,406.5439148
93.93666666666667,59.94200134,237.5541992,1045.100952,406.6624146
93.97,59.97180176,237.5957947,1045.239868,406.8114014
94.00333333333333,60.03689957,237.704895,1045.360352,406.8760986
94.03666666666666,60.00600052,237.6183929,1045.442993,406.9715881
94.07,60.08300018,237.6551971,1045.681519,407.0054932
94.10333333333334,60.10300064,237.6694946,1046.328003,407.1007996
94.13666666666667,60.08769989,237.647995,1046.359863,407.2088928
94.17,59.9803009,237.7503967,1046.561157,407.2565002
94.20333333333333,60.06819916,237.6627045,1046.45105,407.3055115
94.23666666666666,60.04999924,237.6981049,1046.632202,407.4779053
94.27,60.03860092,237.6470947,1046.502441,407.4504089
94.30333333333333,60.05479813,237.7411041,1046.875854,407.5033875
94.33666666666667,60.04669952,237.5731049,1046.766479,407.4859924
94.37,60.04180145,237.5939941,1046.952515,407.615509
94.40333333333334,60.05569839,237.7176056,1046.911011,407.5934143
94.43666666666667,60.08969879,237.6755066,1046.869141,407.6803894
94.47,60.0870018,237.6163025,1047.193848,407.7215881
94.50333333333333,60.19710159,237.7277069,1047.138672,407.7820129
94.53666666666666,60.11539841,237.7422943,1047.289429,407.8091125
94.57,50.73749924,200.4994049,921.2578735,359.4023132
94.60333333333334,40.44100189,157.6607971,730.4401855,285.3525085
94.63666666666667,31.07040024,121.8003998,564.3477783,224.1392975
94.67,24.16259956,92.27400208,439.0462952,171.2928925
94.70333333333333,18.5965004,70.93509674,339.3608093,131.7135925
94.73666666666666,14.5781002,55.81100082,265.5089111,101.2256012
94.77,11.45890045,43.06000137,208.5998993,78.86630249
94.80333333333333,9.039899826,33.71110153,165.4506989,61.40459824
94.83666666666667,7.383100033,26.45540047,131.6674957,47.9394989
94.87,5.771299839,20.64529991,106.3648987,38.11830139
94.90333333333334,4.676400185,16.29430008,86.20379639,29.7507
94.93666666666667,3.879100084,13.06060028,70.89679718,23.78919983
94.97,3.261100054,10.58430004,59.39899826,19.05870056
95.00333333333333,2.714699984,8.478699684,50.69950104,15.50199986
95.03666666666666,2.375200033,7.243500233,43.51319885,12.68459988
95.07,2.070199966,6.060900211,38.14070129,10.69890022
95.10333333333334,1.806300044,5.025800228,34.19070053,8.810899734
95.13666666666667,1.702700019,4.318500042,31.06110001,7.656599998
95.17,1.522699952,3.752899885,28.5753994,6.733200073
95.20333333333333,1.419999957,3.411900043,26.50600052,5.893400192
95.23666666666666,1.386899948,3.142100096,25.27050018,5.37319994
95.27,1.273699999,2.835999966,24.39500046,5.022900105
95.30333333333333,1.253800035,2.691699982,23.38489914,4.620100021
95.33666666666667,1.165300012,2.519799948,22.43090057,4.257400036
95.37,1.181499958,2.390100002,21.94400024,4.007900238
95.40333333333334,1.118800044,2.352799892,21.64629936,3.855600119
95.43666666666667,1.099900007,2.204099894,21.31119919,3.834100008
95.47,1.113000035,2.176399946,20.88349915,3.600899935
95.50333333333333,1.09800005,2.244699955,20.6522007,3.614200115
95.53666666666666,1.164600015,2.091200113,20.52149963,3.442399979
95.57,1.005200028,2.076900005,20.27339935,3.409699917
95.60333333333334,1.030900002,2.095499992,20.22870064,3.348099947
95.63666666666667,1.022899985,2.045099974,19.93639946,3.207700014
95.67,1.082599998,1.945000052,19.80730057,3.197900057
95.70333333333333,1.000800014,1.988100052,19.97360039,3.164799929
95.73666666666666,1.029700041,1.900200009,19.89749908,3.116899967
95.77,1.052099943,1.937000036,19.72380066,3.159300089
95.80333333333333,1.034199953,1.953099966,19.84379959,3.154599905
95.83666666666667,1.051599979,1.901900053,19.70249939,3.173700094
95.87,1.026900053,1.90989995,19.3932991,3.093400002
95.90333333333334,1.061200023,1.916499972,19.47050095,3.100300074
95.93666666666667,1.016499996,1.810199976,19.25250053,3.015000105
95.97,1.059999943,1.75090003,19.15500069,2.948600054
96.00333333333333,1.088600039,1.826300025,19.27510071,2.903300047
96.03666666666666,1.039600015,1.759299994,19.28380013,3.002899885
96.07,0.974900007,1.730499983,19.10490036,3.021100044
96.10333333333334,0.996100008,1.860800028,19.45890045,3.013900042
96.13666666666667,1.031200051,1.745900035,19.37960052,2.953500032
96.17,1.00999999,1.791100025,19.3355999,3.051100016
96.20333333333333,0.968500018,1.841699958,19.56830025,3.043800116
96.23666666666666,0.981299996,1.793499947,19.20260048,3.031199932
96.27,1.021700025,1.699100018,19.37709999,3.016200066
96.30333333333333,0.990100026,1.698600054,19.34490013,3.075400114
96.33666666666667,0.994599998,1.679399967,19.23920059,2.907599926
96.37,1.003000021,1.655599952,19.11100006,2.944299936
96.40333333333334,1.003100038,1.729599953,19.04949951,2.935300112
96.43666666666667,0.989199996,1.684700012,19.09070015,2.918200016
96.47,1.054499984,1.746399999,19.12700081,2.94020009
96.50333333333333,0.968800008,1.717200041,18.93230057,2.923899889
96.53666666666666,0.955500007,1.776000023,19.01950073,2.951999903
96.57,3.58920002,8.394599915,45.35599899,11.0053997
96.60333333333334,7.03429985,21.53660011,106.0738983,30.59370041
96.63666666666667,10.74450016,36.73080063,164.2478943,58.21760178
96.67,14.2098999,51.4905014,232.2171021,81.14060211
96.70333333333333,17.61199951,63.08039856,285.6890869,103.9775009
96.73666666666666,20.82060051,75.55690002,349.5188904,127.9386978
96.77,23.71349907,88.63300323,399.2786865,148.853302
96.80333333333333,26.6644001,99.86979675,448.9067078,169.3085022
96.83666666666667,29.28540039,110.6792984,496.1871033,189.3226929
96.87,32.00059891,121.4847031,541.8187256,206.3155975
96.90333333333334,34.18299866,130.962204,585.8582153,223.5233002
96.93666666666667,36.17660141,140.7366943,621.9235229,238.368103
96.97,38.2779007,148.5045929,657.59021,251.9196014
97.00333333333333,40.05709839,156.4187927,691.6312256,265.5971069
97.03666666666666,41.64250183,161.6125031,719.7351074,276.6482849
97.07,43.1772995,168.3520966,747.628479,287.5718994
97.10333333333334,44.68730164,173.7064972,771.8760986,297.6416016
97.13666666666667,45.73759842,178.0476074,796.651001,306.3042908
97.17,47.0340004,183.6116028,814.0853882,314.2200928
97.20333333333333,48.06629944,187.730896,833.8511963,322.1252136
97.23666666666666,49.10100174,191.6123962,852.3231812,328.1435852
97.27,50.25450134,195.2787933,867.6953125,335.0371094
97.30333333333333,50.71239853,197.729599,881.6237793,341.7065125
97.33666666666667,51.51689911,201.826004,896.6774292,346.8291016
97.37,52.25889969,204.0475006,908.9682007,352.4360962
97.40333333333334,52.85639954,206.5214996,920.1896973,356.2348938
97.43666666666667,53.44440079,209.2144928,929.9223022,360.8973999
97.47,54.02270126,211.6717987,939.1727295,364.5987854
97.50333333333333,54.47880173,213.3069,948.2019043,368.1841125
97.53666666666666,54.88339996,214.7789001,956.8546143,371.2799072
97.57,55.35160065,216.634201,963.7766113,374.0822144
97.60333333333334,55.64619827,218.1632996,971.0684204,376.9742126
97.63666666666667,56.07249832,219.7301025,977.7329712,379.3169861
97.67,56.37419891,221.0287018,983.2169189,381.7398071
97.70333333333333,56.6814003,222.1985931,987.5620117,383.894989
97.73666666666666,56.88489914,223.2810974,992.6657104,385.8557129
97.77,57.21760178,224.0760956,996.765686,387.4667053
97.80333333333333,57.36619949,224.8903046,1000.611023,389.0392151
97.83666666666667,57.58639908,225.8240051,1004.349182,390.5192871
97.87,57.71530151,226.6289063,1007.716492,391.7023926
97.90333333333334,57.89220047,227.1631927,1011.219604,393.0289917
97.93666666666667,58.07429886,227.8659058,1014.251404,394.3558044
97.97,58.24079895,228.4322968,1016.402893,395.207489
98.00333333333333,58.38869858,229.0359039,1018.580811,396.2442017
98.03666666666666,58.47090149,229.4848938,1020.898682,396.9753113
98.07,58.5807991,229.9024963,1022.597717,397.8200073
98.10333333333334,58.73469925,230.2559967,1024.744019,398.6668091
98.13666666666667,58.79140091,230.6450043,1026.425903,399.2106934
98.17,58.85179901,230.8278961,1027.317993,399.8132019
98.20333333333333,58.98329926,231.2218933,1028.73645,400.3638916
98.23666666666666,59.08229828,231.6578979,1030.20166,400.9891052
98.27027777777778,59.20299911,231.9028931,1031.415283,401.4708862
98.30361111111111,59.16379929,231.9969025,1032.820679,401.8197937
98.33694444444444,59.16579819,232.2454987,1033.503662,402.2814941
98.37027777777777,59.20389938,232.3912048,1034.469849,402.5664063
98.4036111111111,59.2179985,232.460495,1035.248657,402.9230042
98.43694444444445,59.36520004,232.7118988,1036.04126,403.3179016
98.47027777777778,59.45159912,232.8968964,1036.473389,403.5621948
98.50361111111111,59.44869995,232.9967041,1037.477539,403.9569092
98.53694444444444,59.4211998,233.0269012,1038.12146,404.0401917
98.57027777777778,59.44060135,233.1815948,1038.504272,404.2504883
98.6036111111111,59.46440125,233.3536072,1039.016968,404.4342041
98.63694444444444,59.52819824,233.2973938,1039.114502,404.7854919
98.67027777777778,59.51739883,233.3921967,1039.713257,404.914093
98.70361111111112,59.52840042,233.5200958,1040.36438,405.1202087
98.73694444444445,59.59719849,233.616806,1040.477417,405.3086853
98.77027777777778,59.52410126,233.6629028,1040.784058,405.3416138
98.80361111111111,59.49739838,233.6607056,1041.266479,405.4194946
98.83694444444444,59.54769897,233.8231049,1041.465942,405.5697937
98.87027777777777,59.62170029,233.8939972,1041.862915,405.7408142
98.9036111111111,59.62490082,233.8556976,1042.133301,405.8375854
98.93694444444445,59.67150116,233.8704987,1042.166382,405.9530945
98.97027777777778,59.68799973,233.9158936,1042.480957,405.976593
99.00361111111111,59.63410187,233.9293976,1042.705688,406.2166138
99.03694444444444,59.6493988,233.9965973,1043.034058,406.2817078
99.07027777777778,59.69010162,234.0220947,1043.098022,406.3205872
99.1036111111111,59.73540115,234.1486969,1043.38623,406.3692017
99.13694444444444,59.70600128,234.0417023,1043.608643,406.4699097
99.17027777777778,59.71689987,234.0276031,1043.430176,406.4385986
99.20361111111112,59.75939941,234.1118927,1043.623779,406.6026001
99.23694444444445,59.70439911,234.1300964,1043.783936,406.7331848
99.27027777777778,59.66419983,234.1053925,1044.223755,406.8320007
99.30361111111111,59.72890091,234.1327057,1044.047363,406.8774109
99.33694444444444,59.7098999,234.1529999,1043.801636,406.8718872
99.37027777777777,59.67039871,234.079895,1044.511719,406.8471069
99.4036111111111,59.7887001,234.1233978,1044.54248,406.916687
99.43694444444445,59.72949982,234.1645966,1044.287598,406.8944092
99.47027777777778,59.75939941,234.1508026,1044.594971,407.0022888
99.50361111111111,59.76990128,234.1701965,1044.844482,407.0198059
99.53694444444444,59.78120041,234.2118988,1044.644165,406.9749146
99.57027777777778,50.72449875,196.6446991,925.6784058,362.8554993
99.6036111111111,40.52259827,154.9813995,735.4779053,288.453186
99.63694444444444,31.20700073,120.9376984,569.7717285,223.8760071
99.67027777777778,24.34370041,93.39369965,445.8106995,171.2467957
99.70361111111112,18.91200066,72.61689758,349.615509,135.4902954
99.73694444444445,14.89789963,56.0802002,271.3711853,104.450798
99.77027777777778,11.56659985,43.43769836,213.4459991,81.64250183
99.80361111111111,9.18900013,34.38050079,169.6773071,62.99010086
99.83694444444444,7.402299881,26.64349937,136.3318024,49.44400024
99.87027777777777,5.966199875,21.37599945,109.6194,39.01890182
99.9036111111111,4.792900085,17.02440071,89.79640198,30.7689991
99.93694444444445,3.931400061,13.56550026,73.7276001,24.78350067
99.97027777777778,3.276200056,10.7027998,61.37530136,19.80730057
100.00361111111111,2.721999884,8.983200073,52.0019989,16.29260063
100.03694444444444,2.378099918,7.266200066,44.60599899,13.07569981
100.07027777777778,2.039200068,6.06580019,39.27550125,11.02830029
100.1036111111111,1.82099998,5.261199951,34.97679901,9.327699661
100.13694444444444,1.717499971,4.5145998,31.66819954,7.998400211
100.17027777777778,1.599400043,3.989000082,29.17449951,6.898300171
100.20361111111112,1.431300044,3.436399937,27.14450073,6.193999767
100.23694444444445,1.404999971,3.164400101,25.64909935,5.622900009
100.27027777777778,1.309999943,2.908200026,24.43589973,5.04640007
100.30361111111111,1.204100013,2.685899973,23.4015007,4.649000168
100.33694444444444,1.25059998,2.638400078,22.89119911,4.36070013
100.37027777777777,1.180699944,2.40170002,21.88100052,4.016699791
100.4036111111111,1.243700027,2.258899927,21.47019958,3.936800003
100.43694444444445,1.113999963,2.065399885,21.13689995,3.803900003
100.47027777777778,1.123399973,2.094899893,20.56299973,3.582600117
100.50361111111111,1.043400049,2.179899931,20.4557991,3.543900013
100.53694444444444,1.067800045,2.08739996,20.44720078,3.519599915
100.57027777777778,1.077399969,2.009000063,20.26759911,3.420000076
100.6036111111111,1.077600002,1.912799954,20.08740044,3.357800007
100.63694444444444,1.025500059,1.897400022,19.68490028,3.183700085
100.67027777777778,0.957599998,1.881399989,19.47369957,3.214299917
100.70361111111112,0.99180001,1.84800005,19.70779991,3.200400114
100.73694444444445,1.015499949,1.852900028,19.4470005,3.122600079
100.77027777777778,0.938399971,1.851500034,19.60490036,3.180099964
100.80361111111111,0.965300024,1.799800038,19.24419975,3.1243999
100.83694444444444,1.002699971,1.765300035,19.65730095,3.151900053
100.87027777777777,0.991699994,1.839900017,19.49679947,3.165999889
100.9036111111111,1.024199963,1.745800018,19.50589943,2.986900091
100.93694444444445,0.908800006,1.779199958,19.11610031,3.029299974
100.97027777777778,1.067800045,1.843400002,19.48089981,3.124500036
101.00361111111111,1.039999962,1.775500059,19.35409927,3.043100119
101.03694444444444,1.03610003,1.680899978,19.29630089,2.998500109
101.07027777777778,1.06190002,1.673300028,19.08950043,2.98029995
101.1036111111111,1.113000035,1.77489996,19.18959999,3.047600031
101.13694444444444,1.099099994,1.757200003,18.95070076,2.958499908
101.17027777777778,1.080600023,1.666100025,18.93799973,2.971600056
101.20361111111112,1.043400049,1.732900023,19.08139992,2.934000015
101.23694444444445,1.136600018,1.664399981,19.46879959,2.969099998
101.27027777777778,1.00849998,1.763200045,19.31760025,2.853399992
101.30361111111111,1.045099974,1.716599941,19.24259949,2.960099936
101.33694444444444,1.028100014,1.701799989,19.09259987,3.040600061
101.37027777777777,1.030400038,1.746999979,19.01919937,2.965199947
101.4036111111111,0.968599975,1.750499964,19.00250053,2.971800089
101.43694444444445,0.93809998,1.719699979,18.96759987,2.887099981
101.47027777777778,1.013800025,1.706200004,18.91080093,3.007999897
101.50361111111111,1.119500041,1.743299961,18.94939995,2.961699963
101.53694444444444,1.032299995,1.69749999,18.8553009,2.950400114
101.57027777777778,3.435100079,7.117899895,40.11399841,10.17319965
101.6036111111111,7.062799931,20.93930054,100.290802,32.77659988
101.63694444444444,10.41460037,34.48960114,164.1396942,55.34159851
101.67027777777778,13.88370037,50.05279922,221.1407013,80.01789856
101.70361111111112,17.11269951,61.55530167,287.8479004,104.5681992
101.73694444444445,20.32640076,76.25270081,340.3266907,127.6003036
101.77027777777778,23.6760006,86.98930359,395.6238098,148.767395
101.80361111111111,26.45709991,98.4536972,445.2591858,168.6018066
101.83694444444444,29.21260071,109.4088974,497.2312927,187.3065033
101.87027777777777,31.47089958,119.3317032,537.9586792,205.9244995
101.9036111111111,33.87760162,127.5266037,579.5496826,222.561203
101.93694444444445,35.86909866,137.4550018,616.8386841,237.4570007
101.97027777777778,37.97269821,144.2545929,652.7946167,251.5294037
102.00361111111111,39.77050018,151.2469025,685.5952148,263.9359131
102.03694444444444,41.3893013,157.052597,715.5109253,275.7352905
102.07027777777778,42.82960129,165.053894,743.3132935,286.5997009
102.1036111111111,44.22090149,170.8609009,768.6677856,296.6003113
102.13694444444444,45.52170181,175.0581055,790.7271118,305.8806152
102.17027777777778,46.81140137,180.4770966,813.7515259,314.0592957
102.20361111111112,47.65399933,184.6268005,833.0845947,321.9984131
102.23694444444445,48.63489914,188.0594025,851.3405762,329.0603943
102.27027777777778,49.69940186,191.6425934,866.552002,335.8463135
102.30361111111111,50.57040024,195.4575958,880.9801025,341.7171936
102.33694444444444,51.31439972,198.3229065,895.1572266,346.860199
102.37027777777777,51.97589874,201.0579071,907.1538696,352.0064087
102.4036111111111,52.59640121,203.3262939,919.3862915,356.6885071
102.43694444444445,53.16669846,205.5870056,930.1765137,360.8334045
102.47027777777778,53.76660156,207.6999969,939.3660278,364.7293091
102.50361111111111,54.13740158,209.8388977,947.8610229,368.0065918
102.53694444444444,54.56420135,211.3379974,955.9310913,371.2105103
102.57027777777778,54.96220016,213.0395966,963.3939209,374.2282104
102.6036111111111,55.41429901,214.4980927,969.8679199,376.941803
102.63694444444444,55.69929886,215.9024048,976.2427979,379.3800049
102.67027777777778,56.00719833,217.6493988,981.9553833,381.9379883
102.70361111111112,56.34030151,218.357193,987.3192749,383.979187
102.73694444444445,56.61560059,219.4297943,991.4437866,385.8265991
102.77027777777778,56.79719925,220.3498993,995.8527832,387.5234985
102.80361111111111,56.87379837,221.1130066,999.6436768,389.1878967
102.83694444444444,57.20489883,222.0079041,1003.14447,390.4921875
102.87027777777777,57.40039825,222.6445007,1006.158875,391.8606873
102.9036111111111,57.46860123,223.4521027,1010.021973,393.1005859
102.93694444444445,57.60390091,224.0294952,1012.43042,394.3341064
102.97027777777778,57.76929855,224.5390015,1015.203613,395.3348083
103.00361111111111,57.91210175,225.0028992,1017.641785,396.2590027
103.03694444444444,58.09880066,225.4944,1019.99469,397.1659851
103.07027777777778,58.23329926,225.831604,1021.9151,397.9538879
103.1036111111111,58.30550003,226.1826019,1023.584106,398.7497864
103.13694444444444,58.38010025,226.5789948,1025.341919,399.4511108
103.17027777777778,58.47840118,227.2496033,1026.953125,399.9808044
103.20361111111112,58.50650024,227.7151031,1028.219849,400.5075073
103.23694444444445,58.49440002,227.7733002,1029.715698,401.1976929
103.27027777777778,58.60089874,227.6996002,1030.748291,401.556488
103.30361111111111,58.69229889,228.031601,1032.108154,402.0058899
103.33694444444444,58.80369949,228.1842041,1033.347534,402.4129944
103.37027777777777,58.77610016,228.2834015,1034.491089,402.8792114
103.4036111111111,58.85029984,228.552597,1035.248413,403.1502075
103.43694444444445,58.94150162,228.7888031,1035.952515,403.4450073
103.47027777777778,58.98789978,228.8591003,1036.691284,403.8106995
103.50361111111111,59.00939941,229.1065979,1037.217651,404.0061951
103.53694444444444,58.96699905,229.1363983,1038.277344,404.3091125
103.57027777777778,59.0766983,229.2888031,1038.646729,404.640686
103.6036111111111,59.0719986,229.4136047,1038.87854,404.8057861
103.63694444444444,59.24440002,229.5957947,1039.553345,404.990387
103.67027777777778,59.15409851,229.565094,1040.295044,405.3424072
103.70361111111112,59.12189865,229.5738068,1040.328125,405.4912109
103.73694444444445,59.11769867,229.6884003,1040.280029,405.6171875
103.77027777777778,59.07640076,229.8372955,1040.955444,405.8066101
103.80361111111111,59.21709824,229.9853973,1041.50647,405.9028931
103.83694444444444,59.2016983,229.7474976,1041.791992,406.0700989
103.87027777777777,59.19720078,229.9279938,1042.182861,406.2114868
103.9036111111111,59.27119827,229.8932037,1042.28064,406.2904053
103.93694444444445,59.33940125,230.0007935,1042.286987,406.3927917
103.97027777777778,59.26470184,230.1018066,1042.494019,406.4385986
104.00361111111111,59.28570175,230.039505,1042.802002,406.5455933
104.03694444444444,59.29579926,229.9443054,1042.615479,406.5392151
104.07027777777778,59.46139908,230.0308075,1043.146118,406.6373901
104.1036111111111,59.43560028,230.0892944,1043.260254,406.7528992
104.13694444444444,59.45539856,230.0917053,1043.578857,406.9002075
104.17027777777778,59.52899933,230.095993,1043.383911,406.9657898
104.20361111111112,59.48989868,230.141098,1043.781006,407.0103149
104.23694444444445,59.3207016,230.2079926,1044.129761,407.1879883
104.27027777777778,59.45569992,230.0783997,1044.139404,407.2168884
104.30361111111111,59.36800003,230.1851044,1044.232178,407.2526855
104.33694444444444,59.34970093,230.1430054,1044.546509,407.3279114
104.37027777777777,59.28850174,230.1047974,1044.492798,407.3519897
104.4036111111111,59.37129974,230.152298,1044.414429,407.4318848
104.43694444444445,59.37879944,230.1499939,1044.67395,407.473114
104.47027777777778,59.38199997,230.1889038,1044.778931,407.4566956
104.50361111111111,59.35359955,230.1148987,1044.785156,407.6539917
104.53694444444444,59.38510132,230.0391998,1045.302979,407.7015991
104.57027777777778,51.34989929,197.2252045,934.4022217,364.7922974
104.6036111111111,40.19210052,154.5635986,737.1119995,287.6583862
104.63694444444444,31.16869926,118.430603,579.925415,225.8332977
104.67027777777778,24.66399956,93.29350281,450.9291077,176.0635071
104.70361111111112,19.07040024,72.56289673,353.2217102,136.4586029
104.73694444444445,14.87629986,55.69110107,276.7116089,104.7278976
104.77027777777778,11.64640045,43.23329926,217.1253967,82.48629761
104.80361111111111,9.222000122,33.83760071,173.6184998,64.11450195
104.83694444444444,7.275400162,26.28849983,137.5950928,49.68320084
104.87027777777777,5.93930006,20.90239906,111.1576996,39.73479843
104.9036111111111,4.755899906,16.82830048,90.26380157,31.19479942
104.93694444444445,3.846699953,13.15190029,74.46089935,25.03590012
104.97027777777778,3.158699989,10.65540028,62.85490036,20.15379906
105.00361111111111,2.715300083,8.718099594,53.53960037,16.45079994
105.03694444444444,2.271300077,7.212100029,46.08369827,13.60659981
105.07027777777778,1.958500028,5.970799923,40.36579895,11.17539978
105.1036111111111,1.694499969,4.946899891,35.74280167,9.413100243
105.13694444444444,1.472800016,4.335299969,32.40999985,8.182499886
105.17027777777778,1.348700047,3.687299967,29.77479935,7.03219986
105.20361111111112,1.22239995,3.250699997,27.54490089,6.20909977
105.23694444444445,1.123700023,2.985800028,25.78890038,5.544400215
105.27027777777778,1.051499963,2.579799891,24.59460068,5.043900013
105.30361111111111,1.056800008,2.47239995,23.49029922,4.572899818
105.33694444444444,0.965699971,2.269599915,22.72200012,4.297500134
105.37027777777777,0.91960001,2.147399902,22.0958004,3.948699951
105.4036111111111,0.911599994,1.863600016,21.41650009,3.734600067
105.43694444444445,0.915199995,1.808200002,20.94790077,3.562000036
105.47027777777778,0.863499999,1.843600035,20.76029968,3.481100082
105.50361111111111,0.835399985,1.731299996,20.65990067,3.38499999
105.53694444444444,0.782000005,1.672799945,20.37989998,3.258100033
105.57027777777778,0.834999979,1.725600004,19.88940048,3.181900024
105.6036111111111,0.756699979,1.697199941,19.65159988,3.07249999
105.63694444444444,0.799000025,1.715999961,19.81570053,3.072700024
105.67027777777778,0.74970001,1.622900009,19.61490059,3.077100039
105.70361111111112,0.759299994,1.627200007,19.71969986,3.023699999
105.73694444444445,0.873899996,1.514600039,19.72890091,3.015300035
105.77027777777778,0.799399972,1.539499998,19.51720047,2.963099957
105.80361111111111,0.819700003,1.588600039,19.41990089,3.014699936
105.83694444444444,0.793600023,1.466099977,19.45070076,2.905299902
105.87027777777777,0.810699999,1.48239994,19.4810009,2.831899881
105.9036111111111,0.812699974,1.460399985,19.31900024,2.884500027
105.93694444444445,0.762899995,1.514000058,19.41539955,2.842600107
105.97027777777778,0.851000011,1.54369998,19.26849937,2.808399916
106.0038888888889,0.771300018,1.469900012,19.31340027,2.795700073
106.03722222222223,0.746299982,1.480599999,18.9612999,2.779099941
106.07055555555556,0.77579999,1.504799962,18.96089935,2.696799994
106.10388888888889,0.875899971,1.482200027,19.06710052,2.8046
106.13722222222222,0.822300017,1.447399974,19.17849922,2.760900021
106.17055555555555,0.81220001,1.475499988,18.99220085,2.75180006
106.20388888888888,0.766099989,1.493399978,19.08169937,2.693200111
106.23722222222223,0.842999995,1.398800015,19.0821991,2.735300064
106.27055555555556,0.757000029,1.503100038,18.89819908,2.726399899
106.30388888888889,0.726800025,1.406999946,19.05459976,2.704299927
106.33722222222222,0.774399996,1.395599961,19.00819969,2.754100084
106.37055555555555,0.685100019,1.408800006,19.22550011,2.707400084
106.40388888888889,0.783699989,1.325500011,19.03639984,2.719000101
106.43722222222222,0.714299977,1.366400003,18.62630081,2.642400026
106.47055555555555,0.721300006,1.33130002,18.81809998,2.609699965
106.5038888888889,0.736500025,1.312399983,18.55330086,2.630500078
106.53722222222223,0.734099984,1.404700041,18.81229973,2.641299963
106.57055555555556,3.395200014,10.65569973,40.31140137,8.806799889
106.60388888888889,6.527699947,23.51989937,97.5381012,31.39979935
106.63722222222222,10.05749989,34.88589859,159.2884979,55.23389816
106.67055555555555,13.33419991,47.10770035,221.2926941,80.96499634
106.70388888888888,16.59289932,60.25970078,280.9439087,104.1631012
106.73722222222223,19.88330078,72.92710114,335.3534851,126.8274002
106.77055555555556,22.95089912,85.5951004,392.4580078,148.1988983
106.80388888888889,26.27490044,95.05680084,443.7575989,169.0877991
106.83722222222222,28.6916008,108.0518036,493.28479,187.645401
106.87055555555555,31.1583004,115.5495987,536.2636719,205.5431976
106.90388888888889,33.44219971,125.0920029,579.2600708,222.2366028
106.93722222222222,35.57300186,133.7875061,618.0375977,237.6580963
106.97055555555555,37.43939972,141.8376007,653.6846924,251.6286926
107.0038888888889,39.42499924,148.1611938,685.6542969,264.7330933
107.03722222222223,41.02460098,155.6461945,719.4349976,276.3239136
107.07055555555556,42.625,162.6157074,743.2780151,287.3442078
107.10388888888889,43.83620071,167.7386017,769.5374146,297.7072144
107.13722222222222,45.38570023,171.7536926,792.0827026,306.8916016
107.17055555555555,46.36429977,176.7734985,813.34729,315.0949097
107.20388888888888,47.50230026,181.4055939,832.5795288,323.2558899
107.23722222222223,48.43640137,184.8226929,850.1599121,330.0526123
107.27055555555556,49.35929871,189.1822968,866.8034058,336.7573853
107.30388888888889,50.20510101,192.4219055,881.4696045,342.4617004
107.33722222222222,50.98020172,194.6201019,895.2039185,347.7893066
107.37055555555555,51.65909958,197.4541016,908.7493896,352.9921875
107.40388888888889,52.25910187,200.6484985,919.9454956,357.4281006
107.43722222222222,52.90159988,202.3773041,929.8447876,361.7515869
107.47055555555555,53.37390137,204.1893005,939.5227051,365.5133057
107.5038888888889,53.94419861,206.5166931,948.4660034,369.1090088
107.53722222222223,54.3830986,208.3914032,956.74823,372.3057861
107.57055555555556,54.80799866,209.8439026,963.8447876,375.344696
107.60388888888889,55.25650024,211.377594,970.3961182,378.1489868
107.63722222222222,55.55020142,212.4069061,976.8092041,380.3143005
107.67055555555555,55.90969849,213.9055023,982.6668701,382.7232056
107.70388888888888,56.23339844,214.7391052,987.3883057,384.7102051
107.73722222222223,56.46210098,215.9893951,992.1895752,386.6279907
107.77055555555556,56.73630142,217.0075989,996.401123,388.4313965
107.80388888888889,56.88710022,217.7725067,1000.660095,389.985199
107.83722222222222,57.11610031,218.4114075,1004.189514,391.4775085
107.87055555555555,57.2193985,219.1670074,1007.577515,392.7672119
107.90388888888889,57.44860077,219.726593,1010.417908,394.0499878
107.93722222222222,57.60960007,220.3578033,1013.061401,394.9526978
107.97055555555555,57.68769836,220.878006,1016.402588,396.1925964
108.0038888888889,58.0141983,221.4302063,1018.184204,397.0903015
108.03722222222223,58.03699875,221.8329926,1020.309814,397.9822998
108.07055555555556,58.20240021,222.1593933,1022.342712,398.859314
108.10388888888889,58.24010086,222.4866028,1024.166992,399.5728149
108.13722222222222,58.37620163,222.9051056,1025.707153,400.2489014
108.17055555555555,58.45729828,223.2554932,1027.109253,400.8688049
108.20388888888888,58.53910065,223.5532074,1028.448242,401.5343018
108.23722222222223,58.59220123,223.7467957,1029.971558,401.9208069
108.27055555555556,58.68330002,224.0787048,1031.119507,402.4779968
108.30388888888889,58.70500183,224.2496033,1032.210083,402.9299927
108.33722222222222,58.74369812,224.4530945,1033.19104,403.3255005
108.37055555555555,58.81439972,224.6349945,1034.24585,403.7012939
108.40388888888889,58.92649841,224.8838959,1034.93335,404.0470886
108.43722222222222,58.84479904,225.0223999,1035.96875,404.353302
108.47055555555555,58.89860153,225.2012939,1036.610718,404.6664124
108.5038888888889,58.9966011,225.2050934,1036.922119,404.986908
108.53722222222223,59.07389832,225.6053009,1037.575684,405.2601929
108.57055555555556,59.09320068,225.5189972,1037.879517,405.4169006
108.60388888888889,59.0746994,225.6215973,1038.742676,405.6390076
108.63722222222222,59.09960175,225.6699066,1039.182251,405.9077148
108.67055555555555,59.13130188,225.8894043,1039.650024,405.9619141
108.70388888888888,59.3451004,225.9629974,1040.000244,406.259613
108.73722222222223,59.17770004,225.8863983,1040.37915,406.3640137
108.77055555555556,59.27399826,226.0776978,1040.829346,406.5000916
108.80388888888889,59.20619965,226.0821991,1041.088745,406.5288086
108.83722222222222,59.19599915,226.2725983,1041.616089,406.8023987
108.87055555555555,59.28219986,226.1266937,1041.684692,406.8387146
108.90388888888889,59.19200134,226.1493073,1041.945557,406.850708
108.93722222222222,59.33119965,226.2362976,1042.142944,407.1413879
108.97055555555555,59.23360062,226.2848969,1042.546143,407.2076111
109.0038888888889,59.29919815,226.2772064,1042.739624,407.2445984
109.03722222222223,59.29759979,226.5088959,1042.601318,407.3637085
109.07055555555556,59.30400085,226.4759979,1043.07019,407.4772949
109.10388888888889,59.37350082,226.4978027,1043.088745,407.4125977
109.13722222222222,59.29639816,226.5110931,1043.540161,407.5249023
109.17055555555555,59.36360168,226.5632935,1043.600952,407.6109009
109.20388888888888,59.3431015,226.5935059,1043.702881,407.6878052
109.23722222222223,59.30419922,226.540802,1043.797852,407.821991
109.27055555555556,59.27119827,226.5346069,1044.253418,407.9666138
109.30388888888889,59.3608017,226.5030975,1044.285889,407.9497986
109.33722222222222,59.37670135,226.5169067,1043.989868,408.0903931
109.37055555555555,59.34749985,226.5048065,1044.123779,408.0358887
109.40388888888889,59.43769836,226.4557953,1044.143555,408.1904907
109.43722222222222,59.36109924,226.4832001,1044.669312,408.2219849
109.47055555555555,59.42089844,226.3869934,1044.813232,408.2791138
109.5038888888889,59.34189987,226.3081055,1044.813965,408.2745056
109.53722222222223,59.44200134,226.3621979,1044.946655,408.2706909
109.57055555555556,51.98460007,194.3195953,936.1152954,372.4710083
109.60388888888889,40.77840042,152.9402008,749.4498901,294.6512146
109.63722222222222,31.99189949,119.2226028,577.9351807,227.3961945
109.67055555555555,24.64389992,92.47679901,452.8739929,176.9983063
109.70388888888888,19.66349983,71.3973999,357.303894,139.7574005
109.73722222222223,15.10149956,54.83250046,280.2720947,105.3444977
109.77055555555556,11.85459995,43.8891983,221.4631958,83.62030029
109.80388888888889,9.204400063,33.79999924,175.543396,65.89250183
109.83722222222222,7.350299835,26.24760056,140.1139984,50.70529938
109.87055555555555,5.917699814,21.14649963,113.0541992,40.11600113
109.90388888888889,4.673500061,16.49230003,92.18609619,31.88570023
109.93722222222222,3.883500099,12.95880032,76.09700012,25.17779922
109.97055555555555,3.129100084,10.48250008,63.49150085,20.44190025
110.0038888888889,2.570300102,8.55739975,53.56119919,16.53960037
110.03722222222223,2.165999889,6.959799767,46.17110062,13.58920002
110.07055555555556,1.89470005,5.764900208,40.35419846,11.28859997
110.10388888888889,1.653300047,4.894999981,35.67200089,9.456000328
110.13722222222222,1.453199983,4.256700039,32.42570114,8.077199936
110.17055555555555,1.33829999,3.618200064,30.13689995,7.11070013
110.20388888888888,1.2227,3.21239996,27.79430008,6.229400158
110.23722222222223,1.103099942,2.872499943,26.04290009,5.593900204
110.27055555555556,1.036499977,2.687099934,24.51689911,5.033400059
110.30388888888889,0.986599982,2.431499958,23.64229965,4.522399902
110.33722222222222,0.910899997,2.103600025,22.88279915,4.252799988
110.37055555555555,0.857200027,2.051500082,22.14389992,3.937400103
110.40388888888889,0.959900022,1.865499973,21.8654995,3.875
110.43722222222222,0.859799981,1.808300018,21.21730042,3.628799915
110.47055555555555,0.864300013,1.739199996,20.72540092,3.379199982
110.5038888888889,0.873899996,1.682999969,20.68359947,3.424099922
110.53722222222223,0.87650001,1.665500045,20.46159935,3.332700014
110.57055555555556,0.8653,1.590899944,20.35230064,3.254699945
110.60388888888889,0.81279999,1.531800032,19.90550041,3.156300068
110.63722222222222,0.835600019,1.483899951,20.37260056,3.105799913
110.67055555555555,0.852800012,1.426800013,19.7894001,3.009599924
110.70388888888888,0.832799971,1.460399985,19.63269997,2.885900021
110.73722222222223,0.776799977,1.453999996,19.45569992,2.948499918
110.77055555555556,0.755800009,1.465299964,19.42020035,2.861599922
110.80388888888889,0.782899976,1.505699992,19.58690071,2.83949995
110.83722222222222,0.753300011,1.410400033,19.33670044,2.81520009
110.87055555555555,0.815299988,1.431900024,19.2220993,2.793100119
110.90388888888889,0.825299978,1.402099967,19.46929932,2.809299946
110.93722222222222,0.783999979,1.363399982,19.19099998,2.814500093
110.97055555555555,0.812399983,1.302299976,19.0821991,2.728300095
111.0038888888889,0.863499999,1.398200035,19.27470016,2.75819993
111.03722222222223,0.75940001,1.332599998,19.37439919,2.797100067
111.07055555555556,0.781599998,1.292899966,18.91110039,2.687400103
111.10388888888889,0.786899984,1.276900053,18.98220062,2.705800056
111.13722222222222,0.886699975,1.20510006,19.18670082,2.648900032
111.17055555555555,0.789900005,1.221300006,19.07909966,2.777400017
111.20388888888888,0.787,1.186400056,19.1480999,2.726900101
111.23722222222223,0.753199995,1.236700058,19.14859962,2.615999937
111.27055555555556,0.813899994,1.310400009,19.00889969,2.666599989
111.30388888888889,0.632200003,1.220399976,19.02879906,2.644799948
111.33722222222222,0.770099998,1.187100053,19.08580017,2.628900051
111.37055555555555,0.719500005,1.312100053,18.82099915,2.713200092
111.40388888888889,0.803499997,1.247599959,19.11000061,2.637799978
111.43722222222222,0.81099999,1.287500024,18.96850014,2.647599936
111.47055555555555,0.795300007,1.28429997,18.88260078,2.556299925
111.5038888888889,0.711199999,1.17019999,18.83499908,2.590300083
111.53722222222223,0.795700014,1.263700008,18.87280083,2.48119998
111.57055555555556,2.726300001,7.409500122,36.95399857,8.862000465
111.60388888888889,6.186999798,19.53520012,97.05930328,31.5666008
111.63722222222222,9.579299927,32.53160095,158.8224945,55.93899918
111.67055555555555,13.27219963,46.44520187,220.1555023,80.57749939
111.70388888888888,16.61709976,58.99440002,288.1860046,103.6063995
111.73722222222223,19.98290062,71.61509705,339.7309875,127.1869965
111.77055555555556,23.07279968,84.46530151,395.9165955,148.5493011
111.80388888888889,25.90649986,94.91149902,445.2716064,168.3968964
111.83722222222222,29.06279945,103.7787018,491.479187,187.9015961
111.87055555555555,31.3015995,115.1108017,538.4052734,205.8937073
111.90388888888889,33.56610107,123.3264008,578.6345825,223.1157074
111.93722222222222,35.6393013,132.1676941,618.6019897,238.0489044
111.97055555555555,37.65259933,139.3762054,655.4890137,252.2259979
112.0038888888889,39.55659866,147.4586029,689.6643066,265.6304932
112.03722222222223,41.20029831,153.8587952,716.4019775,276.78479
112.07055555555556,42.72259903,158.5155945,743.295105,287.8772888
112.10388888888889,44.05080032,165.0514069,768.3120728,297.9312134
112.13722222222222,45.40850067,169.3983002,791.2996216,307.1535034
112.17055555555555,46.5882988,173.9188995,813.2539063,315.3322144
112.20388888888888,47.65850067,179.1139069,832.673584,323.3356018
112.23722222222223,48.54100037,182.0939941,850.8153076,330.3605957
112.27055555555556,49.49069977,185.4069977,867.3236084,336.8526001
112.30388888888889,50.4076004,189.434494,882.7238159,342.9815979
112.33722222222222,51.16059875,191.9143982,895.322876,348.1333923
112.37055555555555,51.80830002,194.502594,907.9367065,353.3359985
112.40388888888889,52.48429871,196.9199066,919.8391724,357.8160095
112.43722222222222,53.01089859,198.9631958,930.257019,362.0056152
112.47055555555555,53.54000092,201.1269073,938.994812,365.8594055
112.5038888888889,54.04679871,203.1790009,947.7081299,369.2174988
112.53722222222223,54.41830063,205.1950073,955.5894165,372.3161011
112.57055555555556,54.89239883,206.4853058,963.1572876,375.3588867
112.60388888888889,55.24000168,207.8930969,969.5557861,377.9986877
112.63722222222222,55.65750122,209.3202057,975.5531006,380.4137878
112.67055555555555,55.91130066,210.4575043,981.1469116,382.7019958
112.70388888888888,56.19449997,211.5072937,986.8900757,384.6593933
112.73722222222223,56.3927002,212.4483948,992.3128052,386.561615
112.77055555555556,56.72869873,213.4447937,995.3292847,388.2860107
112.80388888888889,56.86330032,214.175705,999.461792,389.9898987
112.83722222222222,57.12450027,215.0527954,1002.820679,391.3518982
112.87055555555555,57.3146019,215.7816925,1006.331909,392.6708984
112.90388888888889,57.45029831,216.3943024,1009.885071,393.8120117
112.93722222222222,57.54899979,217.0543976,1012.357483,394.9454041
112.97055555555555,57.71640015,217.5861053,1015.042114,395.9920959
113.0038888888889,57.93429947,217.9828949,1017.16748,396.8980103
113.03722222222223,57.97119904,218.5402069,1019.106812,397.7434998
113.07055555555556,58.06750107,218.9309998,1020.830994,398.4772034
113.10388888888889,58.20819855,219.1965027,1022.887329,399.2450867
113.13722222222222,58.26340103,219.7276001,1024.193115,399.9121094
113.17055555555555,58.38180161,219.9924011,1026.061646,400.4389954
113.20388888888888,58.4776001,220.1965027,1027.488647,401.0905151
113.23722222222223,58.47000122,220.5662994,1028.546753,401.5591125
113.27055555555556,58.56309891,220.667099,1029.526855,402.0116882
113.30388888888889,58.60919952,220.9683075,1030.595947,402.342804
113.33722222222222,58.65620041,221.1352997,1031.805054,402.8269958
113.37055555555555,58.68590164,221.2218933,1032.795288,403.2125854
113.40388888888889,58.78219986,221.4741974,1033.63916,403.5523987
113.43722222222222,58.82540131,221.5848999,1034.405762,403.9197998
113.47055555555555,58.87269974,221.7229004,1034.427856,404.134491
113.5038888888889,58.86410141,221.7218018,1035.670288,404.3526917
113.53722222222223,58.89970016,221.8437042,1036.028442,404.5779114
113.57055555555556,58.95389938,222.0646973,1036.716553,404.8167114
113.60388888888889,58.94440079,222.0670929,1037.68103,405.046814
113.63722222222222,59.11000061,222.2633057,1038.098145,405.2351074
113.67055555555555,59.00859833,222.2624054,1038.34314,405.5342102
113.70388888888888,59.07960129,222.475296,1038.779297,405.6091003
113.73722222222223,59.09579849,222.4246063,1039.211548,405.7001038
113.77055555555556,59.11869812,222.5809021,1039.174316,405.9881897
113.80388888888889,59.03150177,222.5337067,1039.702515,406.0422058
113.83722222222222,59.08340073,222.637207,1039.903931,406.1542053
113.87055555555555,59.08750153,222.6656036,1040.241943,406.3772888
113.90388888888889,59.15250015,222.8058014,1040.402466,406.3587952
113.93722222222222,59.09230042,222.7030945,1040.739868,406.5202026
113.97055555555555,59.13240051,222.8139038,1040.866089,406.5600891
114.0038888888889,59.09420013,222.7933044,1040.863525,406.7134094
114.03722222222223,59.07260132,222.9208069,1041.427612,406.7406921
114.07055555555556,59.10189819,222.8757019,1041.835815,406.8309021
114.10388888888889,59.17710114,222.8437958,1041.587158,406.85849
114.13722222222222,59.13249969,222.8576965,1041.592407,406.9468994
114.17055555555555,59.11909866,222.865097,1042.029541,407.0246887
114.20388888888888,59.15499878,222.8791962,1041.998657,407.096405
114.23722222222223,59.16289902,222.821701,1041.831055,407.2034912
114.27055555555556,59.13059998,222.8285065,1042.285278,407.1216125
114.30388888888889,59.13679886,222.8498993,1042.357544,407.2072144
114.33722222222222,59.09349823,222.8901978,1042.261475,407.3223877
114.37055555555555,59.15119934,222.945694,1042.541992,407.3868103
114.40388888888889,59.18059921,222.9801941,1042.712646,407.4039917
114.43722222222222,59.12749863,222.8656006,1042.608521,407.4053955
114.47083333333333,59.14030075,222.8849945,1042.868164,407.5686951
114.50416666666666,59.16109848,222.8822021,1042.587402,407.4887085
114.5375,59.12509918,222.7689056,1042.864746,407.5239868
114.57083333333334,51.9822998,190.9346008,946.6929932,372.0049133
114.60416666666667,41.56399918,153.9577942,749.3447876,298.2854004
114.6375,32.63150024,119.7929001,585.4741821,234.7453003
114.67083333333333,25.23830032,92.03450012,460.8822937,183.5328979
114.70416666666667,19.65670013,71.14299774,361.4403076,140.3688049
114.7375,15.7020998,55.08259964,281.5105896,109.3764038
114.77083333333333,12.33290005,43.70009995,222.2301941,85.0789032
114.80416666666666,9.640000343,33.92580032,176.375,66.36199951
114.8375,7.698800087,26.83440018,140.9394989,51.63499832
114.87083333333334,6.266600132,21.55380058,114.4497986,42.00999832
114.90416666666667,5.044099808,16.90439987,93.11340332,33.0428009
114.9375,4.202700138,13.22980022,76.06490326,26.10320091
114.97083333333333,3.48210001,10.72850037,63.8891983,21.23929977
115.00416666666666,2.943900108,8.879699707,54.60160065,17.07349968
115.0375,2.521500111,7.34800005,46.83879852,13.98060036
115.07083333333334,2.229000092,6.038099766,41.25839996,11.76850033
115.10416666666667,1.892099977,5.107600212,36.14089966,9.923700333
115.1375,1.747599959,4.408100128,32.9192009,8.487700462
115.17083333333333,1.624600053,3.772900105,30.0121994,7.424300194
115.20416666666667,1.533400059,3.342900038,27.68659973,6.465300083
115.2375,1.411299944,3.053299904,26.17099953,5.720499992
115.27083333333333,1.371799946,2.826999903,25.10930061,5.202199936
115.30416666666666,1.33039999,2.592000008,23.8234005,4.810500145
115.3375,1.253999949,2.435600042,23.12030029,4.493599892
115.37083333333334,1.201500058,2.156399965,22.4878006,4.342700005
115.40416666666667,1.148499966,2.144900084,21.83819962,4.099299908
115.4375,1.119199991,2.0546,21.4015007,3.914299965
115.47083333333333,1.137500048,1.916800022,21.24080086,3.682699919
115.50416666666666,1.01849997,1.822100043,20.81629944,3.687299967
115.5375,1.048900008,1.796399951,20.59480095,3.510299921
115.57083333333334,0.747500002,1.84860003,20.40329933,3.418299913
115.60416666666667,1.012599945,1.794100046,20.22990036,3.263400078
115.6375,1.245000005,1.728500009,20.00690079,3.303800106
115.67083333333333,1.161299944,1.680799961,19.81749916,3.260299921
115.70416666666667,1.036999941,1.661999941,19.77490044,3.206199884
115.7375,1.118800044,1.619699955,19.65299988,3.1796
115.77083333333333,1.005100012,1.636500001,19.52319908,3.115999937
115.80416666666666,0.424499989,1.698300004,19.83580017,3.122600079
115.8375,1.060500026,1.64470005,19.48460007,3.05979991
115.87083333333334,1.057700038,1.629500031,19.32920074,3.075299978
115.90416666666667,0.981299996,1.656000018,19.42020035,3.059999943
115.9375,1.001999974,1.66050005,19.39990044,3.075900078
115.97083333333333,0.996100008,1.66929996,19.49950027,3.078500032
116.00416666666666,0.980799973,1.581699967,19.57789993,3.051800013
116.0375,0.91079998,1.49000001,19.49160004,3.072700024
116.07083333333334,0.940699995,1.547999978,19.22640038,3.061199903
116.10416666666667,0.996200025,1.549800038,19.33200073,3.014400005
116.1375,1.00940001,1.582299948,19.41990089,3.004499912
116.17083333333333,0.996100008,1.564299941,19.38199997,3.022200108
116.20416666666667,0.93720001,1.448400021,19.08250046,2.980000019
116.2375,0.931900024,1.462900043,19.13360023,2.864099979
116.27083333333333,0.95599997,1.38530004,18.94729996,2.881000042
116.30416666666666,0.915099978,1.449399948,19.03630066,2.790499926
116.3375,0.90990001,1.560700059,19.18199921,2.867599964
116.37083333333334,1.010100007,1.477800012,19.07029915,2.898600101
116.40416666666667,0.969200015,1.46389997,19.12109947,2.87409997
116.4375,0.911599994,1.466799974,18.96619987,2.870899916
116.47083333333333,0.989499986,1.475700021,19.1882,2.802999973
116.50416666666666,0.99119997,1.436200023,18.99200058,2.838700056
116.5375,0.971499979,1.556399941,18.73609924,2.862099886
116.57083333333334,2.887000084,7.997000217,37.17620087,8.603199959
116.60416666666667,6.521100044,21.04780006,98.78250122,29.9489994
116.6375,10.31519985,33.26679993,158.9528961,54.54130173
116.67083333333333,13.62880039,48.15610123,223.6307068,78.92549896
116.70416666666667,17.03280067,58.18880081,277.7850037,103.6069031
116.7375,20.05249977,71.71250153,346.3100891,126.4540024
116.77083333333333,23.04109955,81.5970993,392.1250916,148.5413971
116.80416666666666,25.88199997,92.60150146,444.7615051,169.1620941
116.8375,28.59300041,103.0924988,492.9802856,188.1900024
116.87083333333334,31.08950043,113.713501,538.2576294,206.7080994
116.90416666666667,33.34349823,121.4496994,580.1115112,222.2440033
116.9375,35.38299942,129.9167023,618.333313,237.9295044
116.97083333333333,37.35549927,137.3562927,654.3599854,251.9049072
117.00416666666666,39.27080154,144.8659058,687.1486816,265.2210999
117.0375,40.90000153,153.0057983,716.237915,277.0440979
117.07083333333334,42.49039841,157.3560944,745.005188,287.6828003
117.10416666666667,43.82160187,163.253006,770.0429077,297.581604
117.1375,45.22060013,167.9100037,794.2711792,307.281189
117.17083333333333,46.43360138,172.1573029,813.3840942,315.7514954
117.20416666666667,47.47129822,176.1649017,832.7332764,323.4180908
117.2375,48.4095993,179.5276031,849.9564819,330.1842957
117.27083333333333,49.35549927,182.9338074,866.7877197,337.259491
117.30416666666666,50.11460114,186.7875977,881.2487793,342.9577942
117.3375,50.85689926,189.366806,894.4973755,348.4700012
117.37083333333334,51.58169937,192.4468994,907.3206787,353.2764893
117.40416666666667,52.11410141,194.5812988,918.4912109,357.7821045
117.4375,52.78919983,196.4113007,929.3635864,362.0133972
117.47083333333333,53.30149841,198.4539948,938.3461304,365.5848999
117.50416666666666,53.74909973,200.5957031,947.0302124,369.2197876
117.5375,54.16260147,202.0151062,955.4642944,372.296814
117.57083333333334,54.61719894,203.8628998,962.3842163,375.1185913
117.60416666666667,54.88389969,205.2015991,968.6046753,378.3172913
117.6375,55.24810028,206.5751953,974.960022,380.4313965
117.67083333333333,55.64239883,207.3583984,980.4763794,382.6319885
117.70416666666667,55.91479874,208.6080933,985.6323242,384.5585938
117.7375,56.15309906,209.5151978,990.1296997,386.3951111
117.77083333333333,56.35029984,210.5718994,994.588623,388.2166138
117.80416666666666,56.62580109,211.3964996,998.2562256,389.7161865
117.8375,56.75699997,212.0756989,1001.946106,391.0739136
117.87083333333334,56.90190125,212.5876007,1005.029297,392.4071045
117.90416666666667,57.02730179,213.3182068,1008.31543,393.5427856
117.9375,57.19879913,213.8636932,1010.722717,394.7438049
117.97083333333333,57.3689003,214.3710022,1013.272583,395.7037048
118.00416666666666,57.44860077,214.9772949,1015.328491,396.6925049
118.0375,57.59749985,215.2292023,1017.739014,397.4796143
118.07083333333334,57.73939896,215.5868988,1019.603394,398.302887
118.10416666666667,57.84989929,215.9911041,1021.360779,399.0169983
118.1375,57.90390015,216.3753967,1023.408997,399.6588135
118.17083333333333,58.01060104,216.5883942,1024.782959,400.2780151
118.20416666666667,58.04150009,216.7707977,1026.152222,400.8092957
118.2375,58.12549973,217.0153961,1027.657593,401.3771057
118.27083333333333,58.19240189,217.358902,1028.511963,401.8017883
118.30416666666666,58.25419998,217.5858002,1029.628906,402.2692871
118.3375,58.33440018,217.7158051,1030.759399,402.6134949
118.37083333333334,58.48500061,217.9593048,1031.550659,403.1690979
118.40416666666667,58.30490112,218.1558075,1032.619019,403.5220032
118.4375,58.4239006,218.3009033,1033.314453,403.8145142
118.47083333333333,58.56430054,218.3339996,1034.007935,404.1264038
118.50416666666666,58.5766983,218.4792023,1034.619873,404.3912964
118.5375,58.56230164,218.6533051,1035.228882,404.6184082
118.57083333333334,58.68930054,218.7026978,1035.895996,404.8882141
118.60416666666667,58.7262001,218.75,1036.302856,405.0696106
118.6375,58.69979858,218.8298035,1037.025879,405.3460999
118.67083333333333,58.72119904,218.9720001,1037.444458,405.4912109
118.70416666666667,58.74860001,219.0503998,1037.88623,405.7020874
118.7375,58.82970047,219.0888977,1038.136719,405.8717041
118.77083333333333,58.71989822,219.2160034,1038.214844,405.8812866
118.80416666666666,58.79750061,219.1100006,1038.505615,406.0689087
118.8375,58.82099915,219.2209015,1039.045898,406.2668152
118.87083333333334,58.84799957,219.2539978,1039.32019,406.3478088
118.90416666666667,58.90530014,219.2290039,1039.365234,406.4112854
118.9375,58.91719818,219.1956024,1039.725464,406.5481873
118.97083333333333,58.87939835,219.2098999,1039.785522,406.6104126
119.00416666666666,58.91279984,219.3146057,1040.069336,406.6630859
119.0375,58.88819885,219.3215942,1040.105713,406.6838074
119.07083333333334,58.80390167,219.175705,1040.497925,406.7591858
119.10416666666667,58.98820114,219.3076935,1040.564453,406.9164124
119.1375,58.92039871,219.2917938,1040.609985,406.9198914
119.17083333333333,58.86119843,219.252594,1040.913086,406.9360046
119.20416666666667,58.92750168,219.3690033,1040.845459,407.0441895
119.2375,58.89099884,219.4743042,1041.030151,407.1001892
119.27083333333333,58.90660095,219.4152985,1041.072388,407.2861023
119.30416666666666,58.92810059,219.5467072,1041.214355,407.2105103
119.3375,58.8893013,219.4309998,1041.429443,407.3670959
119.37083333333334,58.87649918,219.4367981,1040.839478,407.3240967
119.40416666666667,58.89039993,219.4477997,1041.183472,407.4211121
119.4375,58.9612999,219.3778992,1041.317749,407.372406
119.47083333333333,58.87730026,219.4138947,1041.636353,407.4039001
119.50416666666666,58.88439941,219.4512939,1041.572754,407.502594
119.5375,58.90140152,219.3529968,1041.657959,407.4684143
119.57083333333334,52.22000122,190.3551025,949.1279907,377.2612
119.60416666666667,41.34349823,151.2669067,758.6157227,299.0810852
119.6375,32.32320023,117.6011963,593.835083,234.7720032
119.67083333333333,25.1060009,91.64430237,457.6879883,183.0301971
119.70416666666667,20.03129959,70.46890259,370.7690125,141.9407959
119.7375,15.63949966,55.12730026,290.9547119,110.107399
119.77083333333333,12.36429977,42.89319992,228.4998016,87.26139832
119.80416666666666,9.724100113,33.52220154,180.9286041,67.34880066
119.8375,7.884200096,26.50760078,144.8679047,53.59740067
119.87083333333334,6.369800091,21.18549919,116.7244034,42.06420135
119.90416666666667,5.067699909,16.74559975,94.96720123,33.6568985
119.9375,4.234000206,13.30990028,78.34670258,26.60930061
119.97083333333333,3.533600092,10.73820019,65.53240204,21.69190025
120.00416666666666,2.924799919,8.729700089,55.04240036,17.59840012
120.0375,2.448600054,7.322500229,47.65370178,14.3586998
120.07083333333334,2.152899981,6.019299984,41.58160019,11.73970032
120.10416666666667,1.923799992,5.072899818,36.35910034,9.945699692
120.1375,1.780099988,4.329199791,32.92760086,8.458100319
120.17083333333333,1.576799989,3.792999983,30.00440025,7.446000099
120.20416666666667,1.469699979,3.28670001,28.13459969,6.514100075
120.2375,1.343400002,3.063499928,26.24440002,5.815400124
120.27083333333333,1.359599948,2.675600052,24.83779907,5.193500042
120.30416666666666,1.259500027,2.541500092,23.64609909,4.759399891
120.3375,1.260100007,2.290800095,23.04980087,4.453000069
120.37083333333334,1.145200014,2.148400068,22.43479919,4.165599823
120.40416666666667,1.198300004,2.048799992,21.68490028,4.04309988
120.4375,1.119799972,1.920600057,21.33939934,3.794699907
120.47083333333333,1.043900013,1.919399977,20.93079948,3.653700113
120.50416666666666,1.070299983,1.812600017,20.62759972,3.605499983
120.5375,1.07130003,1.733399987,20.46910095,3.472599983
120.57083333333334,1.062000036,1.774299979,20.25909996,3.336199999
120.60416666666667,1.034399986,1.778300047,20.05690002,3.306900024
120.6375,0.928300023,1.636999965,19.83379936,3.148200035
120.67083333333333,1.022899985,1.626899958,19.99729919,3.165100098
120.70416666666667,0.958299994,1.478099942,19.54089928,3.084300041
120.7375,0.9454,1.511999965,19.49710083,3.069000006
120.77083333333333,0.95660001,1.522400022,19.23830032,2.971199989
120.80416666666666,0.288199991,1.475200057,19.44309998,2.939100027
120.8375,0.942499995,1.462700009,19.2791996,2.950900078
120.87083333333334,0.940100014,1.553500056,19.26009941,2.986299992
120.90416666666667,0.826900005,1.507400036,19.30590057,2.927700043
120.9375,0.917800009,1.533400059,19.26409912,2.976999998
120.97083333333333,0.930899978,1.471600056,19.24449921,2.945300102
121.00416666666666,0.953100026,1.479500055,19.21260071,2.857500076
121.0375,0.885500014,1.417199969,19.06419945,2.890899897
121.07083333333334,0.896799982,1.472000003,19.14150047,2.836600065
121.10416666666667,0.949199975,1.4648,18.80809975,2.897000074
121.1375,0.935100019,1.452000022,18.95919991,2.89289999
121.17083333333333,0.905200005,1.501299977,18.99309921,2.917599916
121.20416666666667,0.921000004,1.45389998,19.14119911,2.832900047
121.2375,0.926500022,1.49059999,19.05649948,2.853899956
121.27083333333333,1.013599992,1.430099964,18.85740089,2.893699884
121.30416666666666,0.946500003,1.434900045,19.1121006,2.807199955
121.3375,0.960099995,1.483199954,19.05699921,2.85710001
121.37083333333334,0.984000027,1.435899973,18.99539948,2.896399975
121.40416666666667,0.95569998,1.403699994,18.79089928,2.790699959
121.4375,0.989400029,1.471099973,18.86569977,2.815599918
121.47083333333333,0.957000017,1.35619998,18.78310013,2.852600098
121.50416666666666,0.727500021,1.412700057,18.92469978,2.843600035
121.5375,0.860700011,1.43780005,18.98509979,2.809400082
121.57083333333334,3.319700003,6.877099991,38.64030075,7.455699921
121.60416666666667,6.472899914,18.76169968,98.04869843,30.79560089
121.6375,9.70059967,34.30500031,156.9698944,54.85110092
121.67083333333333,13.40270042,45.12659836,221.7153931,79.56790161
121.70416666666667,16.59959984,57.87720108,280.5185852,103.5758972
121.7375,19.7696991,69.36720276,339.6637878,127.4878998
121.77083333333333,22.99119949,82.04620361,391.9060059,149.309494
121.80416666666666,25.74169922,91.92700195,443.1005859,170.0812073
121.8375,28.55830002,102.5659027,492.3237915,189.0162964
121.87083333333334,31.12529945,110.9291,538.5093994,206.3679962
121.90416666666667,33.25709915,119.9610977,578.1638184,222.8946075
121.9375,34.79399872,130.053894,619.6224976,238.0359039
121.97083333333333,37.09180069,136.2559967,653.6450195,252.1846008
122.00416666666666,38.91049957,142.0890961,687.0150757,265.3882141
122.0375,40.59360123,150.3014984,715.7492065,277.3468018
122.07083333333334,42.21920013,155.6027069,745.2730713,288.299408
122.10416666666667,43.68970108,161.1156006,769.2698975,298.410614
122.1375,45.01210022,164.9416962,791.7094116,307.9094849
122.17083333333333,46.13750076,169.7272034,812.3928833,316.2680054
122.20416666666667,47.12919998,173.3475037,832.2327271,323.6752014
122.2375,48.20759964,177.2725983,850.7567139,330.9952087
122.27083333333333,49.22729874,180.5791016,866.685791,338.0031128
122.30416666666666,49.73249817,183.6228943,881.3966064,343.1586914
122.3375,50.74309921,186.8645935,894.1724243,348.6314087
122.37083333333334,51.11100006,189.0700989,906.7625122,353.7062073
122.40444444444445,51.97069931,191.9517975,919.2009277,358.1683044
122.43777777777778,52.54840088,193.7312012,929.887207,362.3375854
122.47111111111111,52.93299866,196.0576019,938.6046143,366.1859131
122.50444444444445,53.54320145,197.690094,947.4232178,369.7164917
122.53777777777778,54.03530121,199.2899017,956.0628052,372.7676086
122.57111111111111,54.4090004,200.9261017,962.3834229,375.6806946
122.60444444444444,54.72600174,202.2931061,968.9423828,378.5245056
122.63777777777777,55.07109833,203.3034973,975.6837158,380.9194946
122.67111111111112,55.40850067,204.396698,981.2672119,383.23349
122.70444444444445,55.66149902,205.4210052,985.8417969,385.1914978
122.73777777777778,55.6291008,206.7225952,990.7833862,387.0531921
122.77111111111111,56.21120071,207.7257996,995.076416,388.7796021
122.80444444444444,56.26509857,209.2680054,999.1347046,390.2421875
122.83777777777777,56.68059921,209.3334961,1002.704529,391.7293091
122.8711111111111,56.72520065,209.7796936,1005.842712,392.9650879
122.90444444444445,56.88259888,210.5037994,1009.194824,394.244812
122.93777777777778,57.24869919,210.8684998,1012.071106,395.2502136
122.97111111111111,57.22109985,211.3950958,1014.132507,396.3420105
123.00444444444445,57.31669998,211.8256073,1016.137085,397.4285889
123.03777777777778,57.50120163,212.2545013,1018.71228,398.3291931
123.07111111111111,57.58129883,212.5789032,1020.344421,398.995697
123.10444444444444,57.58800125,212.9562073,1022.029602,399.8005981
123.13777777777777,57.73680115,213.3710938,1023.791382,400.366394
123.17111111111112,57.85689926,213.6074982,1025.802856,400.8375854
123.20444444444445,57.89279938,213.8303986,1026.662842,401.4802856
123.23777777777778,57.97200012,214.0865936,1028.188843,402.0010071
123.27111111111111,58.1330986,214.2333984,1029.231079,402.431488
123.30444444444444,58.06840134,214.5650024,1030.350586,402.9043884
123.33777777777777,58.00289917,214.7462006,1031.435547,403.3042908
123.3711111111111,58.02539825,214.8856964,1035.050049,403.7105103
123.40444444444445,58.26539993,214.9738007,1035.413086,404.0853882
123.43777777777778,58.26229858,215.1501007,1036.408691,404.3373108
123.47111111111111,58.38880157,215.2378998,1036.705933,404.6094971
123.50444444444445,58.14640045,215.2646027,1037.77417,404.8891907
123.53777777777778,58.42829895,215.5713959,1038.155151,405.1169128
123.57111111111111,58.36380005,215.5641022,1039.158813,405.3864136
123.60444444444444,58.47579956,215.6591949,1039.657593,405.6119995
123.63777777777777,58.56290054,215.7274017,1039.546143,405.7697144
123.67111111111112,58.48860168,215.7615967,1039.449219,405.9397888
123.70444444444445,58.6841011,215.8789063,1038.188599,406.1679077
123.73777777777778,58.41490173,215.9530945,1038.334839,406.2987976
123.77111111111111,58.56480026,215.8963013,1038.936279,406.5299988
123.80444444444444,58.41230011,215.9606934,1039.424927,406.5520935
123.83777777777777,58.64110184,215.8423004,1039.512207,406.7726135
123.8711111111111,58.67219925,216.0039063,1039.592041,406.8120117
123.90444444444445,58.55970001,216.0543976,1040.074219,406.9433899
123.93777777777778,58.41550064,216.0715027,1039.996338,407.0255127
123.97111111111111,58.62789917,216.0131989,1040.496216,407.2637939
124.00444444444445,58.60900116,216.0397034,1040.339966,407.3334961
124.03777777777778,58.6310997,216.0879974,1040.716675,407.3453064
124.07111111111111,58.88000107,216.1786957,1041.249756,407.4244995
124.10444444444444,58.59379959,216.1472931,1041.050293,407.4956055
124.13777777777777,58.62590027,216.1148071,1041.373657,407.5580139
124.17111111111112,58.59180069,217.2001953,1041.449707,407.6740112
124.20444444444445,58.59680176,217.0980988,1041.372559,407.7312927
124.23777777777778,58.59999847,217.2612,1041.864014,407.8139954
124.27111111111111,58.67810059,216.1602936,1041.807251,407.7774048
124.30444444444444,58.91049957,216.3648987,1041.891846,407.7727966
124.33777777777777,58.69139862,216.2601013,1041.972412,407.8615112
124.3711111111111,58.83800125,216.2382965,1042.154053,407.9237061
124.40444444444445,58.70880127,216.3070984,1042.32959,407.9327087
124.43777777777778,58.78269958,216.2380981,1042.584473,408.0205078
124.47111111111111,58.35490036,216.0856934,1042.565186,408.1163025
124.50444444444445,58.77619934,216.1990051,1042.435181,408.1281128
124.53777777777778,58.27159882,216.1371002,1042.599243,408.0712891
124.57111111111111,52.12620163,189.8058014,954.2177124,380.1536865
124.60444444444444,41.52209854,148.8155975,766.6209106,310.223999
124.63777777777777,32.74639893,115.1848984,602.2802734,241.7545013
124.67111111111112,25.74340057,91.03099823,467.1564026,186.9855957
124.70444444444445,20.16239929,70.08039856,366.3685913,143.8208008
124.73777777777778,15.84029961,55.37279892,290.5566101,116.0087967
124.77111111111111,12.49279976,43.61180115,227.8726044,88.14700317
124.80444444444444,9.944800377,33.71630096,182.6360931,70.03710175
124.83777777777777,7.839700222,26.56360054,144.2174072,55.25249863
124.8711111111111,6.277500153,20.99430084,118.3447037,43.50170135
124.90444444444445,5.074800014,16.62000084,96.14089966,34.28879929
124.93777777777778,4.217999935,13.40289974,78.97219849,27.29000092
124.97111111111111,3.647300005,10.83710003,66.14399719,22.07060051
125.00444444444445,2.917599916,8.781399727,55.82400131,17.96619987
125.03777777777778,2.436399937,7.296599865,48.09339905,14.72459984
125.07111111111111,2.130100012,5.90530014,42.0141983,12.31509972
125.10444444444444,1.924900055,5.073400021,37.2159996,10.31299973
125.13777777777777,1.690700054,4.315499783,33.59659958,8.671999931
125.17111111111112,1.78670001,3.667399883,30.75449944,7.731599808
125.20444444444445,1.386299968,3.209100008,28.52140045,6.685299873
125.23777777777778,1.311200023,2.966599941,26.62140083,5.955699921
125.27111111111111,1.230800033,2.660200119,25.19849968,5.37169981
125.30444444444444,1.204399943,2.390899897,23.97400093,4.814599991
125.33777777777777,1.124600053,2.315099955,23.39979935,4.556000233
125.3711111111111,1.155099988,2.047100067,22.42289925,4.206999779
125.40444444444445,1.042199969,1.899600029,21.86490059,3.930700064
125.43777777777778,1.04550004,1.868700027,21.67219925,3.793200016
125.47111111111111,0.767099977,1.800199986,20.92639923,3.682399988
125.50444444444445,1.031299949,1.694200039,20.69239998,3.490600109
125.53777777777778,1.014700055,1.693300009,20.53420067,3.415499926
125.57111111111111,0.995299995,1.647300005,20.44739914,3.354500055
125.60444444444444,1.011399984,1.642799973,20.23880005,3.277299881
125.63777777777777,0.898100019,1.489099979,20.04290009,3.201100111
125.67111111111112,1.281399965,1.556699991,19.82060051,3.208199978
125.70444444444445,0.907000005,1.523399949,19.71190071,3.080899954
125.73777777777778,1.05219996,1.491899967,19.6977005,3.094899893
125.77111111111111,1.055099964,1.473799944,19.21680069,3.078900099
125.80444444444444,0.967700005,1.463500023,19.43860054,2.992199898
125.83777777777777,1.164600015,1.396800041,19.1996994,3.004800081
125.8711111111111,0.891099989,1.425899982,19.29210091,2.980000019
125.90444444444445,0.829200029,1.430199981,19.35969925,2.934000015
125.93777777777778,0.91960001,1.38259995,19.27599907,2.967499971
125.97111111111111,0.961300015,1.400500059,19.33790016,2.9454
126.00444444444445,0.635800004,1.442700028,19.22970009,2.954099894
126.03777777777778,0.98299998,1.481600046,19.39760017,2.91960001
126.07111111111111,0.948499978,1.288900018,19.20969963,2.817100048
126.10444444444444,0.986599982,1.341899991,19.3132,2.790199995
126.13777777777777,0.966600001,1.330299973,19.34420013,2.817100048
126.17111111111112,0.877699971,1.351300001,19.24970055,2.778300047
126.20444444444445,0.949100018,1.328999996,19.22060013,2.806499958
126.23777777777778,0.85650003,1.377699971,19.20059967,2.746700048
126.27111111111111,0.906400025,1.274399996,19.17690086,2.83039999
126.30444444444444,0.852800012,1.22179997,19.30480003,2.797199965
126.33777777777777,0.86589998,1.187899947,19.18610001,2.730900049
126.3711111111111,0.735499978,1.295899987,19.12750053,2.721400023
126.40444444444445,0.952000022,1.258200049,18.93799973,2.733500004
126.43777777777778,0.831499994,1.237300038,19.13269997,2.710700035
126.47111111111111,0.815299988,1.255499959,18.90530014,2.701400042
126.50444444444445,0.9375,1.291499972,18.83180046,2.721699953
126.53777777777778,0.889999986,1.22510004,18.86540031,2.723799944
126.57111111111111,2.591200113,6.231800079,38.79779816,7.038899899
126.60444444444444,6.092999935,21.34119987,98.03730011,28.99430084
126.63777777777777,9.632599831,32.72629929,157.3899994,54.41130066
126.67111111111112,12.90040016,44.04850006,218.0733948,78.75520325
126.70444444444445,16.33539963,57.01570129,283.0350952,101.2134018
126.73777777777778,19.7507,69.07839966,335.2614136,123.696701
126.77111111111111,22.64310074,77.64510345,389.3435974,147.4880981
126.80444444444444,25.27179909,89.77999878,439.2325134,168.131897
126.83777777777777,28.43600082,100.2288971,491.2215881,186.125
126.8711111111111,30.39640045,110.5042038,535.6434937,205.297699
126.90444444444445,32.93199921,119.0511017,580.4138184,218.9671021
126.93777777777778,34.9117012,125.6572037,617.8084106,236.0836945
126.97111111111111,37.34769821,134.1611938,652.6920166,248.8188019
127.00444444444445,38.7602005,139.8786926,683.2219849,262.8673096
127.03777777777778,40.56560135,147.3350983,717.1895142,273.6427002
127.07111111111111,41.96670151,153.0097961,743.6599731,286.4715881
127.10444444444444,43.26100159,157.1407013,767.5745239,295.4285889
127.13777777777777,44.59629822,162.3110962,789.7982788,306.0739136
127.17111111111112,45.84059906,166.8034058,812.3909302,314.5029907
127.20444444444445,47.03549957,170.4418945,833.2901001,322.6123047
127.23777777777778,47.77149963,173.9602966,849.0825806,329.4390869
127.27111111111111,48.62179947,177.6009064,865.9008789,336.3304138
127.30444444444444,49.4919014,181.2711945,882.8873901,342.3656006
127.33777777777777,50.27479935,184.1172943,895.3867188,348.0942993
127.3711111111111,51.11389923,186.4893951,906.979187,353.6494141
127.40444444444445,51.29840088,188.6159058,918.3375854,358.5358887
127.43777777777778,52.31430054,190.9066925,930.2849731,362.1848145
127.47111111111111,52.80110168,192.9425049,939.6290894,366.0317993
127.50444444444445,53.24280167,194.4194031,948.428772,369.6247864
127.53777777777778,53.80199814,196.2509003,955.6168823,373.1650085
127.57111111111111,54.11930084,197.6811066,964.1298218,376.216095
127.60444444444444,54.67509842,199.3412933,969.6483765,378.6531067
127.63777777777777,54.77859879,200.2498016,975.192627,381.3555908
127.67111111111112,55.09569931,201.8240051,981.4212036,383.9749146
127.70444444444445,55.51319885,202.6867981,986.7880249,385.7640076
127.73777777777778,55.70339966,203.6240997,991.4918823,387.8576965
127.77111111111111,56.06610107,204.6309052,995.7655029,389.7697144
127.80444444444444,56.30770111,205.3412018,999.7340088,391.3440857
127.83777777777777,56.53409958,206.045105,1003.564575,392.8457947
127.8711111111111,56.81290054,206.9629059,1007.988403,394.0990906
127.90444444444445,56.92169952,207.3462067,1010.510315,395.3163147
127.93777777777778,57.35549927,207.8092957,1013.134583,396.5996094
127.97111111111111,57.21220016,208.2711945,1015.798218,397.5086975
128.00444444444443,57.45819855,208.8845978,1018.341125,398.4946899
128.0377777777778,57.41910172,209.3403931,1019.901672,399.577301
128.07111111111112,57.64559937,209.8406982,1022.442871,400.557312
128.10444444444445,57.85169983,210.1813049,1024.371582,401.2112122
128.13777777777779,57.87279892,210.4593048,1025.834961,401.8002014
128.17111111111112,58.40470123,211.2855988,1029.811157,404.4216919
128.20444444444445,58.08499908,211.4197998,1030.274048,403.9213867
128.23777777777778,58.14899826,211.6549988,1030.898682,404.0990906
128.2711111111111,58.16730118,211.6826935,1031.324829,404.2775879
128.30444444444444,58.24969864,211.6620026,1031.637573,404.370697
128.33777777777777,58.33570099,211.6520996,1032.427246,404.6358032
128.3711111111111,58.31829834,211.6002045,1032.938843,404.8035889
128.40444444444444,58.40240097,211.7991943,1033.349487,405.1706848
128.43777777777777,58.29539871,211.7779999,1034.480591,405.3125
128.4711111111111,58.4034996,212.0968933,1034.855347,405.6622009
128.50444444444443,58.5428009,212.1174927,1035.115723,405.8319092
128.5377777777778,58.54430008,212.3721008,1035.603149,406.151886
128.57111111111112,58.58369827,212.2947998,1036.076538,406.319397
128.60444444444445,58.52619934,212.1837006,1036.662109,406.5097046
128.63777777777779,58.55509949,212.4196014,1037.029419,406.6962891
128.67111111111112,58.62559891,212.5603027,1037.721558,406.9176941
128.70444444444445,58.68769836,212.5420074,1037.915039,407.0044861
128.73777777777778,58.69060135,212.6688995,1038.685181,407.2828979
128.7711111111111,58.6283989,212.8061981,1038.713379,407.4007874
128.80444444444444,58.64260101,212.805603,1039.036621,407.4645996
128.83777777777777,58.65309906,212.8023071,1039.48877,407.7013855
128.8711111111111,58.63389969,212.8195038,1039.871826,407.7503967
128.90444444444444,58.62979889,212.8831024,1039.963379,407.8136902
128.93777777777777,58.69670105,212.9382019,1040.221558,407.9851074
128.9711111111111,58.69319916,213.0715942,1040.504028,408.114502
129.00444444444443,58.70410156,213.0585938,1040.499756,408.1737976
129.0377777777778,58.79940033,212.9830933,1040.900269,408.3536072
129.07111111111112,58.7466011,212.9868927,1041.239258,408.2869873
129.10444444444445,58.67679977,212.9992981,1041.301392,408.42099
129.13777777777779,58.69309998,213.1477051,1041.316162,408.5245056
129.17111111111112,58.73550034,213.0655975,1041.56604,408.4973145
129.20444444444445,58.7696991,213.0805969,1041.710693,408.6643982
129.23777777777778,58.76369858,213.2212982,1041.784424,408.6795044
129.2711111111111,58.77030182,213.1374054,1042.153931,408.7113953
129.30444444444444,58.80049896,213.1309967,1042.105103,408.7822876
129.33777777777777,58.81669998,213.4248047,1042.305298,408.7945862
129.3711111111111,58.75659943,213.2142944,1042.417847,408.9353943
129.40444444444444,58.7784996,213.3059998,1042.330811,408.9631958
129.43777777777777,58.80889893,213.1822052,1042.71936,409.0820007
129.4711111111111,58.84120178,213.1638947,1042.62854,408.9728088
129.50444444444443,58.76300049,213.1734924,1042.731567,409.0715027
129.5377777777778,58.77610016,213.1360016,1042.619141,409.1633911
129.57111111111112,52.8946991,188.876297,968.9185181,378.2658081
129.60444444444445,43.34230042,152.3972931,784.4573975,307.8580933
129.63777777777779,34.31610107,120.6595993,625.4677734,245.3334045
129.67111111111112,27.11809921,96.01039886,496.0768127,193.4234924
129.70444444444445,21.75959969,75.62039948,396.2125854,151.3524017
129.73777777777778,17.25799942,60.92770004,315.8948059,120.1641998
129.7711111111111,13.68999958,47.2356987,254.5316925,96.01899719
129.80444444444444,10.97729969,37.69060135,206.628006,75.9654007
129.83777777777777,8.86289978,30.12470055,166.740097,60.79410172
129.8711111111111,7.186299801,24.26790047,135.283493,48.42900085
129.90444444444444,5.836900234,19.29520035,111.3119965,39.35010147
129.93777777777777,4.77159977,15.53590012,92.45639801,31.75370026
129.9711111111111,4.045300007,12.55389977,77.25849915,25.79039955
130.00444444444443,3.373399973,10.37580013,65.23320007,21.13750076
130.0377777777778,2.824399948,8.44960022,55.6792984,17.2310009
130.07111111111112,2.413300037,7.062200069,48.13750076,14.26029968
130.10444444444445,2.103100061,5.752999783,42.45999908,12.06739998
130.13777777777779,1.914399981,4.914700031,37.92210007,10.19040012
130.17111111111112,1.752200007,4.270500183,34.14789963,8.785900116
130.20444444444445,1.526499987,3.663300037,31.04840088,7.553899765
130.23777777777778,1.41779995,3.183399916,28.92790031,6.73360014
130.2711111111111,1.305199981,2.940700054,26.93980026,5.97149992
130.30444444444444,1.308899999,2.562900066,25.5734005,5.383900166
130.33777777777777,1.192499995,2.528399944,24.3689003,5.032000065
130.3711111111111,1.159800053,2.179100037,23.58950043,4.621600151
130.40444444444444,1.14320004,2.122200012,22.97470093,4.333499908
130.43777777777777,1.072399974,1.981400013,22.30669975,4.051799774
130.4711111111111,1.00880003,1.74909997,21.54100037,3.852200031
130.50444444444443,1.035599947,1.692700028,21.26049995,3.675499916
130.5377777777778,1.004199982,1.5898,20.82789993,3.511699915
130.57111111111112,1.020099998,1.656299949,20.43440056,3.410900116
130.60444444444445,0.973500013,1.58920002,20.4612999,3.299299955
130.63777777777779,0.918299973,1.497300029,20.13780022,3.280299902
130.67111111111112,1.001899958,1.642799973,19.94129944,3.180099964
130.70444444444445,0.985300004,1.523599982,19.88139915,3.203299999
130.73777777777778,0.909600019,1.540500045,19.78269958,3.099400043
130.7711111111111,0.93629998,1.526000023,19.87529945,3.079699993
130.80444444444444,0.984200001,1.509600043,19.83860016,3.187000036
130.83805555555554,0.958599985,1.406999946,19.80669975,3.141299963
130.8713888888889,0.904200017,1.491099954,19.30509949,3.061500072
130.90472222222223,0.96329999,1.468000054,19.44029999,3.042299986
130.93805555555556,0.917999983,1.410099983,19.37380028,2.937000036
130.9713888888889,0.926999986,1.374799967,19.52409935,3.002799988
131.00472222222223,0.941600025,1.443500042,19.4741993,2.964799881
131.03805555555556,0.887000024,1.265400052,19.34199905,2.979000092
131.0713888888889,0.887799978,1.335899949,19.30220032,2.870800018
131.10472222222222,0.873700023,1.317399979,19.05439949,2.916699886
131.13805555555555,0.824999988,1.270099998,19.29400063,2.859200001
131.17138888888888,0.848699987,1.29460001,19.18300056,2.8901999
131.20472222222222,0.909699976,1.378499985,19.1522007,2.861900091
131.23805555555555,0.880699992,1.331599951,19.15620041,2.833400011
131.27138888888888,0.873099983,1.422600031,19.20680046,2.806999922
131.3047222222222,0.935800016,1.240200043,19.0909996,2.926599979
131.33805555555554,0.911300004,1.24240005,19.10689926,2.907099962
131.3713888888889,0.9102,1.334800005,19.14830017,2.811399937
131.40472222222223,0.887300014,1.226199985,19.02179909,2.838099957
131.43805555555556,0.921500027,1.238299966,18.83740044,2.775300026
131.4713888888889,0.90990001,1.350299954,18.9034996,2.8125
131.50472222222223,0.946500003,1.127300024,18.97660065,2.726700068
131.53805555555556,0.880400002,1.335899949,18.90819931,2.808199883
131.5713888888889,3.037100077,6.090099812,35.28699875,8.267999649
131.60472222222222,6.146900177,17.2446003,89.11450195,29.49939919
131.63805555555555,9.402600288,30.68359947,149.0460052,53.06520081
131.67138888888888,12.96100044,39.95970154,206.2467957,76.47669983
131.70472222222222,16.41040039,53.44960022,266.1419983,99.80670166
131.73805555555555,19.08130074,65.02400208,321.9443054,121.699501
131.77138888888888,22.03409958,76.62349701,376.6546936,143.3296051
131.8047222222222,24.81480026,84.23609924,428.509491,162.9806976
131.83805555555554,27.67589951,96.23490143,473.0857849,181.8000946
131.8713888888889,30.21870041,104.3516998,518.3027954,199.740799
131.90472222222223,32.31480026,114.3999023,559.8256836,216.0242004
131.93805555555556,34.36190033,120.7828979,597.6784058,231.3889008
131.9713888888889,36.30860138,127.421402,633.4957886,245.8618011
132.00472222222223,38.17670059,135.1009979,665.956604,258.8254089
132.03805555555556,39.73279953,141.0534973,695.3336792,271.0651855
132.0713888888889,41.29869843,145.8439941,723.6383057,282.0726013
132.10472222222222,42.56230164,151.7557983,749.2595215,291.6217041
132.13805555555555,43.91360092,156.638504,772.8132935,301.0817871
132.17138888888888,45.1427002,161.1591949,794.1312256,309.651886
132.20472222222222,46.19800186,165.0800018,814.1010742,317.7280884
132.23805555555555,47.19760132,168.9978027,832.0822144,326.1546021
132.27138888888888,48.08119965,172.3943024,848.5072021,331.7366028
132.3047222222222,48.84749985,175.4942017,864.1921997,337.6022034
132.33805555555554,49.72019958,178.4313965,878.43927,343.3940125
132.3713888888889,50.31480026,181.1490021,891.4404297,348.5888977
132.40472222222223,51.06840134,183.4447937,903.9431763,353.3890991
132.43805555555556,51.64960098,185.3220978,914.2158813,357.3756104
132.4713888888889,52.1534996,187.5966034,924.8084717,361.572113
132.50472222222223,52.64770126,189.3986969,933.9320068,365.4265137
132.53805555555556,53.11980057,191.4026031,942.5861206,368.877594
132.5713888888889,53.51869965,192.7359009,950.3018188,371.8746948
132.60472222222222,53.99290085,194.4862061,957.6928711,374.7107849
132.63805555555555,54.35409927,195.7433929,963.7772827,377.4267883
132.67138888888888,54.7010994,196.7881927,969.8928833,379.8009949
132.70472222222222,54.96020126,198.0762939,975.7962036,381.9926147
132.73805555555555,55.20069885,199.0630035,980.8582153,384.2094116
132.77138888888888,55.43119812,200.2200012,985.4317017,385.973999
132.8047222222222,55.69979858,200.9062042,989.9310303,387.8089905
132.83805555555554,55.89289856,201.7328033,993.9801025,389.4507141
132.8713888888889,56.15110016,202.524704,997.8261108,390.8308105
132.90472222222223,56.2621994,203.0182037,1001.281311,392.214386
132.93805555555556,56.45869827,203.7700043,1004.327515,393.5852051
132.9713888888889,56.63090134,204.3569946,1006.876099,394.6794128
133.00472222222223,56.70330048,204.7807007,1009.729797,395.7625122
133.03805555555556,56.91040039,205.2810974,1012.16449,396.6617126
133.0713888888889,57.06969833,205.7971039,1014.562988,397.7349854
133.10472222222222,57.14749908,206.1007996,1016.699707,398.5172119
133.13805555555555,57.25970078,206.6694946,1018.520386,399.2572021
133.17138888888888,57.27799988,207.0540924,1020.378723,399.9411011
133.20472222222222,57.39260101,207.2503967,1021.951416,400.75
133.23805555555555,57.43230057,207.419693,1023.371277,401.2843018
133.27138888888888,57.54000092,207.8271027,1024.986328,401.84021
133.3047222222222,57.63949966,207.8975983,1026.318237,402.4874878
133.33805555555554,57.64070129,208.2774048,1027.502441,402.9685974
133.3713888888889,57.72660065,208.4151001,1028.547485,403.2658081
133.40472222222223,57.83860016,208.5915985,1029.610596,403.8082886
133.43805555555556,57.89979935,208.7357941,1030.686035,404.2988892
133.4713888888889,57.91490173,208.9803009,1031.575928,404.5578003
133.50472222222223,57.92689896,209.1035004,1032.191284,404.8041992
133.53805555555556,57.91790009,209.1719055,1032.858398,405.1348877
133.5713888888889,57.97129822,209.3262939,1033.563354,405.517395
133.60472222222222,58.07529831,209.5789948,1034.259277,405.716095
133.63805555555555,58.07910156,209.7194977,1034.772827,405.9949036
133.67138888888888,58.14699936,209.8540039,1035.613647,406.2007141
133.70472222222222,58.1473999,209.7718964,1035.979614,406.4190979
133.73805555555555,58.17520142,209.8244934,1036.585449,406.6875
133.77138888888888,58.16059875,209.7920074,1037.226685,406.8017883
133.8047222222222,58.2344017,209.9315033,1037.435913,406.9855042
133.83805555555554,58.28430176,209.9499969,1037.862915,407.166687
133.8713888888889,58.24359894,210.1605072,1038.035278,407.2630005
133.90472222222223,58.30089951,210.108902,1038.317261,407.4068909
133.93805555555556,58.31150055,210.2212982,1038.737183,407.533905
133.9713888888889,58.35100174,210.1627045,1039.803345,407.7087097
134.00472222222223,58.34669876,210.2397003,1039.239502,407.7038879
134.03805555555556,58.30339813,210.3184967,1039.305664,407.8447876
134.0713888888889,58.3125,210.2756958,1039.743652,407.9906006
134.10472222222222,58.34980011,210.3943939,1039.809082,408.0867004
134.13805555555555,58.38209915,210.3126984,1040.150635,408.174408
134.17138888888888,58.35129929,210.4402008,1040.147583,408.2874146
134.20472222222222,58.34090042,210.3914948,1040.440796,408.3727112
134.23805555555555,58.31499863,210.3650055,1040.451172,408.4220886
134.27138888888888,58.36199951,210.464798,1041.046265,408.4607849
134.3047222222222,58.39080048,210.4389954,1041.072144,408.4206848
134.33805555555554,58.3266983,210.4093933,1040.841187,408.5018921
134.3713888888889,58.3783989,210.3081055,1041.052734,408.6647034
134.40472222222223,58.4294014,210.3289948,1040.899048,408.5969849
134.43805555555556,58.34349823,210.2987976,1041.216064,408.6877136
134.4713888888889,58.35739899,210.4136963,1041.566772,408.6986084
134.50472222222223,58.39279938,210.4082947,1041.61853,408.8009949
134.53805555555556,58.39160156,210.3609924,1041.337891,408.7951965
134.5713888888889,52.92739868,188.6307068,973.4157715,378.1769104
134.60472222222222,43.59619904,150.116394,784.1140747,309.4431152
134.63805555555555,33.62440109,118.3118973,626.5230103,242.3827057
134.67138888888888,26.8946991,95.16850281,493.6146851,191.7928009
134.70472222222222,21.40530014,74.55660248,394.0266113,151.8377991
134.73805555555555,16.94109917,59.31290054,312.5751953,120.4065018
134.77138888888888,13.42710018,46.75289917,252.0980988,95.40329742
134.8047222222222,10.83279991,37.20259857,202.4898987,75.72360229
134.83805555555554,8.771800041,29.40229988,162.3694,60.01679993
134.8713888888889,7.025800228,23.52949905,132.1896057,47.59489822
134.90472222222223,5.788700104,18.67609978,108.6393967,38.57759857
134.93805555555556,4.72179985,14.98250008,89.17590332,30.72109985
134.9713888888889,3.971999884,12.13150024,74.76380157,24.93330002
135.00472222222223,3.179800034,9.969499588,63.33499908,20.32789993
135.03805555555556,2.71269989,8.327500343,54.3445015,16.80360031
135.0713888888889,2.419100046,6.703000069,47.32379913,13.96580029
135.10472222222222,2.097599983,5.692699909,41.65309906,11.75800037
135.13805555555555,1.878499985,4.906199932,37.07889938,9.999199867
135.17138888888888,1.682299972,4.136700153,33.53549957,8.640899658
135.20472222222222,1.505399942,3.752399921,30.8859005,7.513100147
135.23805555555555,1.364599943,3.211400032,28.83469963,6.657700062
135.27138888888888,1.301599979,2.848500013,26.89179993,5.995800018
135.3047222222222,1.265400052,2.57859993,25.30170059,5.395199776
135.33805555555554,1.140699983,2.434200048,24.30800056,4.918499947
135.3713888888889,1.083799958,2.308199883,23.29730034,4.539800167
135.40472222222223,1.059700012,2.053200006,22.63689995,4.352099895
135.43805555555556,0.977900028,1.985599995,22.03199959,4.009600163
135.4713888888889,0.958100021,1.77579999,21.32970047,3.901799917
135.50472222222223,0.917200029,1.830000043,21.05559921,3.739599943
135.53805555555556,0.898999989,1.756700039,20.89109993,3.605700016
135.5713888888889,0.864099979,1.74150002,20.61520004,3.475500107
135.60472222222222,0.942399979,1.643700004,20.33340073,3.427999973
135.63805555555555,0.896300018,1.528300047,20.26659966,3.335099936
135.67138888888888,0.927900016,1.731600046,20.14649963,3.28550005
135.70472222222222,0.879700005,1.531800032,19.94639969,3.191800117
135.73805555555555,0.903900027,1.516899943,19.79109955,3.135200024
135.77138888888888,0.949199975,1.564299941,19.61689949,3.164999962
135.8047222222222,0.918600023,1.462200046,19.34329987,2.9927001
135.83805555555554,0.904200017,1.492499948,19.35460091,3.036000013
135.8713888888889,0.939199984,1.407299995,19.30039978,2.915299892
135.90472222222223,0.914499998,1.568099976,19.29700089,3.008899927
135.93805555555556,0.955200016,1.485299945,19.2935009,3.007400036
135.9713888888889,0.956700027,1.479200006,19.10169983,2.910000086
136.00472222222223,0.930800021,1.218099952,18.93129921,2.982500076
136.03805555555556,0.979600012,1.395599961,19.04459953,3.025700092
136.0713888888889,0.968200028,1.40260005,19.12310028,2.968699932
136.10472222222222,0.923300028,1.524999976,18.87989998,3.014800072
136.13805555555555,0.930599988,1.48360002,18.97739983,3.042900085
136.17138888888888,0.970600009,1.393599987,18.97870064,2.997600079
136.20472222222222,0.980499983,1.324300051,19.03440094,2.929100037
136.23805555555555,0.978999972,1.438599944,19.12310028,2.956500053
136.27138888888888,0.922900021,1.471699953,19.06539917,2.981600046
136.3047222222222,0.978999972,1.422999978,19.07970047,2.922499895
136.33805555555554,0.976700008,1.477399945,19.00189972,2.895800114
136.3713888888889,0.981400013,1.558699965,19.09609985,2.961100101
136.40472222222223,0.999000013,1.427600026,19.28100014,3.013600111
136.43805555555556,0.990800023,1.523300052,19.13599968,2.855700016
136.4713888888889,1.039600015,1.542099953,18.88120079,2.936700106
136.50472222222223,1.001899958,1.494899988,19.09959984,2.887599945
136.53805555555556,0.955500007,1.419499993,18.90200043,2.869600058
136.5713888888889,2.828399897,7.062099934,32.39120102,7.463099957
136.60472222222222,5.874800205,17.47450066,87.20249939,28.00889969
136.63805555555555,9.302100182,28.39579964,144.3278961,51.87409973
136.67138888888888,12.63339996,40.60990143,202.414093,74.94629669
136.70472222222222,15.70660019,52.9007988,261.2348938,98.03009796
136.73805555555555,18.67130089,63.19630051,317.6773071,120.0177002
136.77138888888888,21.70779991,73.07939911,370.318512,142.2052002
136.8047222222222,24.3477993,83.68730164,420.8633118,161.6380005
136.83805555555554,27.27770042,94.2437973,469.4028015,180.6439056
136.8713888888889,29.8003006,102.0598984,512.7324219,197.8943939
136.90472222222223,31.64690018,110.6432037,554.2371826,214.1222992
136.93805555555556,33.9510994,118.259697,592.2849731,229.2743988
136.9713888888889,35.99900055,125.5720978,627.7515869,243.6430054
137.00472222222223,37.63290024,132.2106934,660.625,256.987793
137.03805555555556,39.11700058,139.2189026,690.1369019,268.6135864
137.0713888888889,40.76660156,144.5612946,718.5435181,279.7854919
137.10472222222222,42.2507019,148.8616943,743.3853149,289.7233887
137.13805555555555,43.49430084,153.7041016,767.6876831,299.8782043
137.17138888888888,44.85380173,158.7496948,788.5883789,308.1760864
137.20472222222222,45.76490021,162.3424988,809.6190186,315.9125977
137.23805555555555,46.69919968,166.3930969,827.1503296,323.1021118
137.27138888888888,47.67760086,169.6959991,844.703186,329.8399048
137.3047222222222,48.50889969,172.7848969,859.9376221,336.0270996
137.33805555555554,49.30709839,175.4008026,873.9824219,341.6990967
137.3713888888889,50.00719833,178.0265961,887.1975708,346.9620056
137.40472222222223,50.65829849,180.2292023,899.5283813,351.8505859
137.43805555555556,51.25320053,182.5429993,910.116394,356.3346863
137.4713888888889,51.88669968,184.7281036,920.5960083,360.555603
137.50472222222223,52.45880127,186.4322052,933.0211182,364.1286011
137.53805555555556,52.83769989,188.6972046,939.0181885,367.4538879
137.5713888888889,53.4090004,190.0809937,946.7460938,370.8118896
137.60472222222222,53.79320145,191.4745941,954.8015137,373.8996887
137.63805555555555,54.06890106,192.8625031,961.0206909,376.5179138
137.67138888888888,54.42539978,194.1492004,967.680481,379.0961914
137.70472222222222,54.73820114,195.1970978,973.3612061,381.4052124
137.73805555555555,54.9776001,196.258194,978.5886841,383.4047852
137.77138888888888,55.26089859,197.2792053,983.574707,385.4143982
137.8047222222222,55.51070023,198.0937042,988.0991821,387.1152039
137.83805555555554,55.73880005,198.9290924,992.1262207,388.7302856
137.8713888888889,55.92380142,199.4358978,995.4033813,390.3147888
137.90472222222223,56.12559891,200.3433075,999.3093872,391.6289978
137.93805555555556,56.27109909,200.829895,1002.484619,392.8978882
137.9713888888889,56.51409912,201.4832001,1005.416321,394.2361145
138.00472222222223,56.65629959,201.9517975,1008.024597,395.202301
138.03805555555556,56.84569931,202.5438995,1010.630615,396.2520142
138.0713888888889,56.8844986,202.8244019,1012.979004,397.2601013
138.10472222222222,56.96929932,203.2895966,1015.131226,398.211792
138.13805555555555,57.09899902,203.9187927,1017.245789,398.9393921
138.17138888888888,57.1719017,204.0384979,1018.977417,399.675293
138.205,57.28379822,204.3179016,1020.643188,400.2463074
138.23833333333334,57.33890152,204.6625977,1022.14917,400.9324951
138.27166666666668,57.38769913,205.024704,1023.738708,401.5444946
138.305,57.46979904,205.204895,1024.978516,402.0932007
138.33833333333334,57.5340004,205.3054962,1026.123169,402.5014038
138.37166666666667,57.6446991,205.622406,1027.365845,402.8931885
138.405,57.66799927,205.8334045,1028.312256,403.3575134
138.43833333333333,57.75699997,206.0393982,1029.305054,403.7926025
138.47166666666666,57.79309845,206.1867065,1029.997559,404.2131042
138.505,57.80550003,206.1755066,1031.135986,404.52771
138.53833333333333,57.86650085,206.1988983,1031.581909,404.7858887
138.57166666666666,57.88389969,206.3287048,1032.46521,405.1369934
138.605,57.93619919,206.5886993,1032.985352,405.3424072
138.63833333333332,57.98690033,206.5807037,1033.519409,405.5495911
138.67166666666665,57.99300003,206.7987061,1034.020996,405.8883972
138.705,57.96590042,206.8083038,1034.864746,406.0078125
138.73833333333334,58.01449966,206.7550964,1035.37915,406.2921143
138.77166666666668,58.02870178,206.8905945,1035.717896,406.4413147
138.805,58.0992012,207.0254974,1036.116455,406.4945984
138.83833333333334,58.18709946,207.0765991,1036.638794,406.6948853
138.87166666666667,58.11230087,207.1105957,1036.922852,406.894104
138.905,58.15930176,207.1495056,1037.495605,407.0396118
138.93833333333333,58.1493988,207.071701,1037.544067,407.197998
138.97166666666666,58.17290115,207.1213989,1037.758179,407.3016052
139.005,58.20270157,207.1524048,1038.224854,407.4606018
139.03833333333333,58.18249893,207.1819,1037.990723,407.4796143
139.07166666666666,58.1882019,207.2303925,1038.577759,407.6495056
139.105,58.21080017,207.315506,1038.541748,407.7149963
139.13833333333332,58.23350143,207.2532959,1038.880249,407.8682861
139.17166666666665,58.19660187,207.3339996,1038.955444,408.0231934
139.205,58.2120018,207.3164063,1039.237549,408.122406
139.23833333333334,58.25579834,207.2315979,1039.526978,408.1654053
139.27166666666668,58.27220154,207.3009033,1039.66626,408.2565002
139.305,58.24620056,207.202301,1039.49231,408.3124084
139.33833333333334,58.36729813,207.3917999,1040.302246,408.3656006
139.37166666666667,58.29790115,207.3421021,1040.217407,408.4281921
139.405,58.31240082,207.3282928,1040.059204,408.4598083
139.43833333333333,58.28430176,207.1869965,1040.487793,408.4620972
139.47166666666666,58.33789825,207.3159943,1040.422852,408.6000061
139.505,58.33209991,207.2678986,1040.495117,408.6325073
139.53833333333333,58.33909988,207.2534027,1040.848755,408.7112122
139.57166666666666,53.57009888,187.4181976,973.1607056,382.8421021
139.605,43.57300186,150.0686951,791.635376,310.2221985
139.63833333333332,34.85779953,119.0112,636.7258911,246.3762054
139.67166666666665,27.84970093,94.63200378,503.9555054,195.0628967
139.705,22.09499931,74.92520142,403.9529114,155.6828003
139.73833333333334,17.62739944,58.53150177,320.1860046,121.941803
139.77166666666668,13.8416996,47.07580185,258.5776978,97.58580017
139.805,11.32429981,37.69179916,208.7319946,78.07740021
139.83833333333334,9.117400169,30.02169991,168.4167023,61.44680023
139.87166666666667,7.484000206,24.33589935,136.8090973,49.76720047
139.905,6.212900162,19.62590027,112.7591019,40.36249924
139.93833333333333,5.067399979,15.81729984,93.32209778,32.62990189
139.97166666666666,4.229599953,12.47420025,78.38710022,26.65390015
140.005,3.554800034,10.32670021,66.061203,21.6303997
140.03833333333333,2.979000092,8.633999825,56.71250153,18.0182991
140.07166666666666,2.586100101,7.292600155,49.41469955,14.94799995
140.105,2.312299967,6.133999825,43.43730164,12.55430031
140.13833333333332,2.036299944,5.153800011,38.57860184,10.58150005
140.17166666666665,1.861600041,4.42320013,34.93420029,9.272600174
140.205,1.68719995,3.880300045,32.1271019,8.097999573
140.23833333333334,1.558500051,3.382600069,29.60750008,7.132100105
140.27166666666668,1.458600044,3.096600056,27.84289932,6.462100029
140.305,1.396000028,2.841300011,26.23719978,5.799399853
140.33833333333334,1.348999977,2.647099972,25.02490044,5.379199982
140.37166666666667,1.341199994,2.353699923,24.32019997,4.97510004
140.405,1.22360003,2.276200056,23.18149948,4.643099785
140.43833333333333,1.208600044,2.08310008,22.59749985,4.441400051
140.47166666666666,1.148800015,2.071399927,22.30940056,4.258600235
140.505,1.192000031,1.976199985,22.03520012,4.039500237
140.53833333333333,1.139099956,1.978899956,21.46960068,3.960400105
140.57166666666666,1.107499957,1.758100033,21.39389992,3.900500059
140.605,1.092800021,1.772500038,21.22509956,3.658900023
140.63833333333332,1.091799974,1.713999987,20.71459961,3.663300037
140.67166666666665,1.051499963,1.672199965,20.62709999,3.629499912
140.705,1.066400051,1.671800017,20.25390053,3.54399991
140.73833333333334,1.062600017,1.491999984,20.2689991,3.526799917
140.77166666666668,1.079599977,1.559100032,20.1310997,3.424999952
140.805,1.009699941,1.589400053,20.15209961,3.377799988
140.83833333333334,0.934599996,1.526000023,19.89959908,3.325200081
140.87166666666667,1.037400007,1.431599975,19.77739906,3.361500025
140.905,1.047099948,1.539499998,19.83259964,3.243900061
140.93833333333333,1.121799946,1.555299997,19.91180038,3.2579
140.97166666666666,1.133399963,1.556200027,20.14450073,3.334800005
141.005,1.091599941,1.513700008,19.65990067,3.307300091
141.03833333333333,1.029800057,1.484799981,19.63380051,3.25970006
141.07166666666666,1.049200058,1.46389997,19.6651001,3.282900095
141.105,1.024600029,1.478999972,19.78840065,3.301399946
141.13833333333332,1.04369998,1.526000023,19.81609917,3.173700094
141.17166666666665,1.002500057,1.43840003,19.54999924,3.206599951
141.205,0.971400023,1.332599998,19.81599998,3.218699932
141.23833333333334,1.037099957,1.413100004,19.35029984,3.108999968
141.27166666666668,1.021100044,1.536399961,19.66060066,3.188899994
141.305,1.068600059,1.422999978,19.49360085,3.165999889
141.33833333333334,1.07159996,1.296700001,19.24799919,3.162499905
141.37166666666667,1.126899958,1.546499968,19.57049942,3.212100029
141.405,1.039299965,1.501299977,19.68400002,3.118700027
141.43833333333333,1.032099962,1.371500015,19.21829987,3.16960001
141.47166666666666,1.064499974,1.541399956,19.47750092,3.119999886
141.505,1.051200032,1.415599942,19.53479958,3.178600073
141.53833333333333,1.081799984,1.462599993,19.41640091,3.106100082
141.57166666666666,2.674700022,6.381999969,32.44670105,7.352300167
141.605,6.185800076,17.00729942,84.31919861,28.04809952
141.63833333333332,9.141799927,26.59519958,144.4774933,50.43780136
141.67166666666665,12.27289963,39.30820084,200.7039948,73.8884964
141.705,15.49240017,50.49240112,256.8340149,96.44319916
141.73833333333334,18.57239914,62.13850021,312.5780945,118.4410019
141.77166666666668,21.35560036,71.17279816,364.2013855,139.9566956
141.805,24.30920029,82.55750275,415.6740112,159.7189026
141.83833333333334,26.68149948,91.90350342,463.5140991,178.8755951
141.87166666666667,29.22039986,99.68029785,505.8779907,195.3052063
141.905,31.46509933,107.5843964,548.8538208,212.2162018
141.93833333333333,33.72359848,115.9225006,586.8474731,228.0155945
141.97166666666666,35.40240097,122.858902,622.3206787,241.6945953
142.005,37.43529892,129.3092041,655.5949097,255.434906
142.03833333333333,38.91239929,135.6533966,685.6032104,266.6086121
142.07166666666666,40.33100128,140.7680054,712.7780151,277.8705139
142.105,41.86050034,145.2312012,738.7880249,288.0707092
142.13833333333332,43.1711998,150.1609955,762.6262207,297.4448853
142.17166666666665,44.28160095,154.6580963,784.1582031,306.0293884
142.205,45.33940125,158.8161011,804.3687134,314.1604919
142.23833333333334,46.38690186,162.3181,822.7526855,321.6275024
142.27166666666668,47.25569916,165.9542999,839.5253296,328.3970947
142.305,48.11970139,168.8442993,855.0543213,334.5852966
142.33833333333334,48.90299988,172.1309967,870.4038696,340.4725952
142.37166666666667,49.7276001,174.6101074,883.7974854,345.7215881
142.405,50.31600189,176.9266052,895.5916748,350.807312
142.43833333333333,50.98740005,179.365097,906.9174194,355.3026123
142.47166666666666,51.54359818,182.4306946,917.3447266,359.6427917
142.505,52.07960129,182.9748993,927.5067139,363.0042114
142.53833333333333,52.44829941,184.8484955,936.0715942,366.6383057
142.57166666666666,53.03820038,186.2476044,944.0499878,369.8622131
142.605,53.35359955,187.9517975,952.0183105,372.6711121
142.63833333333332,53.70029831,189.1959991,958.4776001,375.4573059
142.67166666666665,54.0605011,190.3876953,964.9428101,377.9778137
142.705,54.42409897,191.5726013,970.4407959,380.3450012
142.73833333333334,54.68980026,192.4960022,975.607605,382.5462036
142.77166666666668,54.88159943,193.4418945,980.5997925,384.4863892
142.805,55.14360046,194.4564972,985.2769165,386.2521057
142.83833333333334,55.42819977,195.1654053,989.4556274,388.0090027
142.87166666666667,55.69869995,195.9006958,993.2285767,389.5701904
142.905,55.79940033,196.5881042,996.9484253,390.9101868
142.93833333333333,55.99029922,197.2299042,1000.028198,392.2026062
142.97166666666666,56.13389969,197.8509979,1003.403625,393.5434875
143.005,56.28160095,198.5422974,1006.019592,394.583313
143.03833333333333,56.47079849,198.8256989,1008.704224,395.6451111
143.07166666666666,56.60509872,199.3406982,1011.019897,396.6004944
143.105,56.69779968,199.8244019,1013.385315,397.4753113
143.13833333333332,56.80179977,200.2704926,1014.931274,398.3095093
143.17166666666665,56.92139816,200.6159973,1017.30481,399.0239868
143.205,56.97489929,200.8567963,1018.891785,399.7063904
143.23833333333334,57.08440018,201.2595978,1020.435181,400.2366943
143.27166666666668,57.15589905,201.4176941,1022.349976,400.9711914
143.305,57.2193985,201.5997009,1023.373413,401.6090088
143.33833333333334,57.34019852,201.9848938,1024.548462,401.9823914
143.37166666666667,57.41469955,202.1042938,1025.306519,402.5067139
143.405,57.43999863,202.2664032,1026.661987,403.0152893
143.43833333333333,57.4659996,202.4658051,1027.437134,403.4089966
143.47166666666666,57.50690079,202.5722961,1028.570313,403.7417908
143.505,57.56010056,202.6748962,1029.58374,404.1373901
143.53833333333333,57.6692009,202.7742004,1030.057373,404.4035034
143.57166666666666,57.69580078,203.0617981,1030.879517,404.6704102
143.605,57.78179932,203.1544037,1031.482544,404.8959045
143.63833333333332,57.71900177,203.3845978,1032.16687,405.1859131
143.67166666666665,57.73040009,203.3576965,1032.744873,405.384491
143.705,57.84909821,203.3939972,1033.713989,405.6611938
143.73833333333334,57.86059952,203.434906,1033.873291,405.9335022
143.77166666666668,57.84640121,203.6304016,1034.347412,406.0837097
143.805,57.85800171,203.7285004,1034.778931,406.252594
143.83833333333334,57.90100098,203.7696991,1035.05835,406.4667053
143.87166666666667,57.87350082,203.7536926,1035.56604,406.6159058
143.905,57.92039871,203.8184967,1035.766357,406.7904968
143.93833333333333,57.97449875,203.7901001,1036.629272,406.865387
143.97166666666666,57.99819946,203.9438019,1036.87207,406.9327087
144.005,57.99959946,203.9095001,1037.234253,407.1628113
144.03833333333333,57.98680115,204.050293,1037.447998,407.2370911
144.07166666666666,57.99240112,203.9844055,1037.68042,407.4121094
144.105,57.98460007,203.8715973,1037.96521,407.4525146
144.13833333333332,57.93870163,204.0606995,1038.039429,407.619812
144.17166666666665,57.98949814,204.0529022,1037.731323,407.6171875
144.205,58.05879974,204.162796,1037.952026,407.644989
144.23833333333334,58.05590057,204.1678009,1038.825073,407.7550964
144.27166666666668,58.03250122,204.158493,1038.882568,407.8883057
144.305,58.01010132,204.0791016,1038.40686,407.9740906
144.33833333333334,58.00770187,204.1179962,1038.853271,408.0325012
144.37166666666667,58.07649994,204.1089935,1038.822632,408.0997009
144.405,57.9654007,203.9288025,1039.045654,408.1325073
144.43833333333333,58.05009842,204.0563965,1039.039551,408.2410889
144.47166666666666,58.03440094,204.1065979,1039.269409,408.3334045
144.505,57.9917984,204.1007996,1039.320068,408.3008118
144.53833333333333,57.99840164,204.1295929,1039.089844,408.3232117
144.57166666666666,54.24000168,186.302002,982.7871704,387.17099
144.605,43.77209854,149.5119019,804.9910278,317.914093
144.63833333333332,34.98289871,119.6190033,642.086792,252.1100006
144.67166666666665,28.19459915,95.26119995,511.0969849,199.7422943
144.705,22.12800026,75.09079742,410.0039978,160.4326935
144.73833333333334,18.03960037,60.12730026,330.130188,126.7370987
144.77166666666668,14.35709953,47.75130081,266.0898132,100.2978973
144.805,11.55319977,38.59759903,214.3132019,80.06009674
144.83833333333334,9.357899666,30.75270081,174.4620972,64.82700348
144.87166666666667,7.615799904,24.65480042,142.195694,51.96060181
144.905,6.279300213,19.64069939,117.4070969,42.13850021
144.93833333333333,5.196800232,16.0571003,96.55619812,33.85039902
144.97166666666666,4.398200035,13.07429981,80.98950195,27.47179985
145.005,3.646399975,10.83510017,68.84889984,22.74780083
145.03833333333333,3.15109992,8.854800224,58.77180099,18.77210045
145.07166666666666,2.761100054,7.449299812,50.76229858,15.59519958
145.105,2.382200003,6.253200054,44.65840149,13.12380028
145.13833333333332,2.101399899,5.28000021,39.81669998,11.12520027
145.17166666666665,1.896199942,4.641699791,35.9056015,9.627799988
145.205,1.721199989,4.053599834,32.88909912,8.495599747
145.23833333333334,1.632699966,3.392800093,30.19389915,7.533599854
145.27194444444444,1.498600006,3.135999918,28.25029945,6.613599777
145.30527777777777,1.48150003,2.91689992,26.74769974,5.928500175
145.3386111111111,1.425199986,2.701299906,25.45170021,5.427700043
145.37194444444444,1.329699993,2.33829999,24.38050079,5.074299812
145.40527777777777,1.220399976,2.218199968,23.46590042,4.654500008
145.4386111111111,1.248600006,2.194499969,22.82640076,4.382199764
145.47194444444443,1.175699949,2.004199982,21.90920067,4.239299774
145.5052777777778,1.134199977,1.989300013,21.6760006,3.98390007
145.53861111111112,1.102300048,1.850900054,21.35059929,3.892999887
145.57194444444445,1.052899957,1.774600029,21.20529938,3.790299892
145.6052777777778,1.126999974,1.785899997,20.97340012,3.666399956
145.63861111111112,1.116899967,1.831099987,20.8757,3.660700083
145.67194444444445,1.067499995,1.653300047,20.53879929,3.503900051
145.70527777777778,1.050999999,1.560400009,20.27359962,3.474400043
145.7386111111111,1.014299989,1.460700035,20.39119911,3.472899914
145.77194444444444,1.051599979,1.542999983,20.30430031,3.412199974
145.80527777777777,1.058500051,1.530300021,20.22319984,3.390000105
145.8386111111111,1.026600003,1.45599997,19.96380043,3.33010006
145.87194444444444,1.067999959,1.586199999,19.94779968,3.308099985
145.90527777777777,1.031000018,1.531399965,19.99950027,3.299000025
145.9386111111111,1.027999997,1.366099954,20.14850044,3.295599937
145.97194444444443,1.006600022,1.442600012,19.89620018,3.304699898
146.0052777777778,1.034399986,1.386299968,19.78809929,3.258100033
146.03861111111112,1.008299947,1.469400048,19.74029922,3.272900105
146.07194444444445,1.074200034,1.450000048,19.61930084,3.188600063
146.1052777777778,1.035899997,1.42719996,19.70750046,3.134200096
146.13861111111112,1.059000015,1.462599993,19.53540039,3.118999958
146.17194444444445,1.048699975,1.456599951,19.60420036,3.153399944
146.20527777777778,1.039899945,1.456900001,19.4843998,3.136899948
146.2386111111111,1.04400003,1.564299941,19.62330055,3.06340003
146.27194444444444,1.007500052,1.487599969,19.26860046,3.041399956
146.30527777777777,1.01970005,1.405200005,19.26619911,3.066999912
146.3386111111111,1.021900058,1.440999985,19.19529915,3.046900034
146.37194444444444,1.063799977,1.433699965,19.16760063,3.052700043
146.40527777777777,1.044800043,1.377599955,19.12899971,3.034800053
146.4386111111111,1.016100049,1.500200033,19.13559914,3.038000107
146.47194444444443,0.967400014,1.336099982,19.07929993,2.920700073
146.5052777777778,1.053799987,1.348700047,19.01720047,2.949399948
146.53861111111112,1.038400054,1.435899973,19.31749916,3.037899971
146.57194444444445,2.545900106,5.270400047,29.93930054,6.563000202
146.6052777777778,5.626999855,17.13870049,81.87840271,26.92580032
146.63861111111112,8.884400368,25.69309998,137.6891022,49.33929825
146.67194444444445,12.05700016,38.86610031,195.4909973,72.63749695
146.70527777777778,15.30529976,48.56689835,253.6186066,95.10040283
146.7386111111111,18.35950089,61.24449921,307.5815125,116.9805984
146.77194444444444,21.21980095,70.56880188,363.3286133,137.9317932
146.80527777777777,23.93040085,79.03469849,410.7719116,158.3058014
146.8386111111111,26.55290031,89.63040161,459.3096924,176.7070007
146.87194444444444,29.02770042,97.29450226,502.1455078,193.7830048
146.90527777777777,31.09149933,105.4947968,544.7756958,212.0648041
146.9386111111111,33.22430038,114.0643005,582.6531982,226.5003967
146.97194444444443,35.35639954,120.8199997,619.3718872,240.7935944
147.0052777777778,36.92079926,126.4760971,652.307373,253.3717041
147.03861111111112,38.72999954,133.4944,682.3024292,265.9682922
147.07194444444445,40.20320129,138.3820038,711.6513062,277.8937073
147.1052777777778,41.6841011,143.6089935,737.6116943,287.5982971
147.13861111111112,42.9754982,148.6421051,760.8972168,296.7283936
147.17194444444445,44.06299973,152.9398041,782.1821899,305.1231079
147.20527777777778,45.12509918,156.3157959,802.3703003,313.5758972
147.2386111111111,46.01150131,160.2138062,822.1295166,321.0187988
147.27194444444444,47.15530014,163.2341003,837.8322754,327.7788086
147.30527777777777,47.9253006,166.2230072,853.4752197,333.7489014
147.3386111111111,48.71020126,169.3117065,867.9868164,339.8699951
147.37194444444444,49.48749924,172.1542053,881.494812,344.9578857
147.40527777777777,50.04759979,174.3784027,893.9556885,350.0379944
147.4386111111111,50.77939987,176.8800049,905.222229,354.5664978
147.47194444444443,51.30080032,178.8815002,915.1815796,358.6174011
147.5052777777778,51.73690033,180.378006,925.0895996,362.1842957
147.53861111111112,52.24950027,182.2545929,934.0462036,365.8884888
147.57194444444445,52.68220139,183.555603,941.9204712,369.1946106
147.6052777777778,53.11339951,185.2303925,949.4512939,372.1810913
147.63861111111112,53.44499969,186.4732056,956.4046021,374.7539978
147.67194444444445,53.84230042,187.6833954,962.557373,377.4049072
147.70527777777778,54.1955986,188.7597961,968.6964111,379.667511
147.7386111111111,54.42699814,189.8618927,973.6962891,382.0292969
147.77194444444444,54.66320038,190.8576965,978.7929077,383.76651
147.80527777777777,54.95449829,191.5328979,983.1992798,385.6276855
147.8386111111111,55.14039993,192.4889069,987.2957153,387.3370056
147.87194444444444,55.36650085,193.1069946,991.1751709,388.8984985
147.90527777777777,55.63169861,193.8005066,994.8692017,390.3151855
147.9386111111111,55.74160004,194.4821014,997.9700928,391.6781921
147.97194444444443,55.9054985,195.112793,1001.412781,392.9028015
148.0052777777778,56.05870056,195.5243988,1004.043396,393.8312073
148.03861111111112,56.23049927,196.2050934,1006.420105,395.0322876
148.07194444444445,56.37310028,196.4947968,1008.804199,395.9501953
148.1052777777778,56.50960159,196.9759064,1011.264526,396.860199
148.13861111111112,56.5760994,197.3703003,1013.260986,397.6881104
148.17194444444445,56.71459961,197.8522949,1014.942322,398.4249878
148.20527777777778,56.68529892,198.1421051,1016.89093,399.2278137
148.2386111111111,56.89820099,198.417099,1018.536194,399.8414917
148.27194444444444,56.92409897,198.6562958,1020.413513,400.5256958
148.30527777777777,57.00730133,198.7595062,1021.377991,401.441803
148.3386111111111,57.05279922,198.9174042,1022.399719,401.6224976
148.37194444444444,57.13230133,199.4019012,1023.841187,401.9448853
148.40527777777777,57.13359833,199.5079041,1024.829712,402.387207
148.4386111111111,57.19639969,199.6524048,1025.614014,402.8547974
148.47194444444443,57.26910019,199.8135071,1026.484253,403.2662964
148.5052777777778,57.30670166,200.039093,1027.384155,403.572113
148.53861111111112,57.32099915,200.1979065,1028.185059,403.9898987
148.57194444444445,57.31110001,200.3309937,1029.080444,404.2561035
148.6052777777778,57.41519928,200.3497009,1030.004395,404.7437134
148.63861111111112,57.52109909,200.5588074,1030.320923,404.7875977
148.67194444444445,57.54809952,200.5466003,1031.074341,405.1482849
148.70527777777778,57.54579926,200.5939026,1031.649658,405.2780151
148.7386111111111,57.53139877,200.7861023,1032.084717,405.521698
148.77194444444444,57.6072998,200.7980042,1032.771851,405.7644958
148.80527777777777,57.65520096,200.9089966,1033.005127,405.925293
148.8386111111111,57.67470169,200.8271942,1033.429688,406.0639954
148.87194444444444,57.69129944,200.9781036,1033.493042,406.1695862
148.90527777777777,57.68619919,201.102005,1033.937744,406.3510132
148.9386111111111,57.61780167,201.0731964,1034.0802,406.4671021
148.97194444444443,57.6432991,201.0953979,1034.631348,406.5383911
149.0052777777778,57.68619919,201.0637054,1034.863281,406.6594849
149.03861111111112,57.73699951,201.0588074,1035.087891,406.8752136
149.07194444444445,57.74020004,201.1690979,1035.516479,406.8951111
149.1052777777778,57.73960114,201.2427979,1035.895752,407.0580139
149.13861111111112,57.81079865,201.1974945,1035.87915,407.1715088
149.17194444444445,57.73770142,201.3744049,1036.036255,407.2771912
149.20527777777778,57.77569962,201.4633026,1036.219238,407.2752075
149.2386111111111,57.79679871,201.3110046,1036.770874,407.2614136
149.27194444444444,57.7784996,201.3863068,1036.621094,407.3855896
149.30527777777777,57.82910156,201.4149017,1036.595581,407.4876099
149.3386111111111,57.79949951,201.3368073,1036.755127,407.4784851
149.37194444444444,57.74119949,201.4656067,1036.925659,407.6199036
149.40527777777777,57.82170105,201.5258942,1036.983887,407.5982971
149.4386111111111,57.84529877,201.4304962,1037.153198,407.836792
149.47194444444443,57.82989883,201.4362946,1037.262939,407.7753906
149.5052777777778,57.81309891,201.3520966,1037.868286,407.8800964
149.53861111111112,57.80270004,201.3607941,1037.706543,407.9515076
149.57194444444445,54.47510147,184.0910034,991.0551147,389.0808105
149.6052777777778,44.17679977,149.7848969,810.2005005,316.6411133
149.63861111111112,35.19729996,121.2372971,649.7609863,254.8143005
149.67194444444445,28.12319946,94.40019989,519.3433838,201.9031067
149.70527777777778,22.44190025,75.76950073,417.2381897,158.9494019
149.7386111111111,17.96459961,60.79299927,335.1546936,128.9701996
149.77194444444444,14.54269981,48.20470047,267.0444031,102.5737
149.80527777777777,11.92319965,38.34090042,217.1755981,82.98079681
149.8386111111111,9.540100098,30.90579987,174.925705,66.01039886
149.87194444444444,7.723199844,24.60659981,143.7247009,52.76409912
149.90527777777777,6.450300217,20.3465004,119.0169983,42.30879974
149.9386111111111,5.284599781,16.22220039,98.54460144,34.76959991
149.97194444444443,4.374700069,13.17199993,82.05120087,28.19459915
150.0052777777778,3.791500092,10.72130013,68.85420227,22.96969986
150.03861111111112,3.138000011,8.919699669,59.28620148,18.89080048
150.07194444444445,2.744400024,7.394999981,51.15019989,15.81389999
150.1052777777778,2.330499887,6.109200001,44.54999924,13.25319958
150.13861111111112,2.073499918,5.254799843,39.60950089,11.1864996
150.17194444444445,1.822199941,4.574100018,35.73529816,9.639300346
150.20527777777778,1.77579999,3.924400091,32.58769989,8.374300003
150.2386111111111,1.582499981,3.481400013,30.24869919,7.446899891
150.27194444444444,1.436300039,3.03760004,28.10560036,6.598199844
150.30527777777777,1.363100052,2.681999922,26.52210045,5.885300159
150.3386111111111,1.290699959,2.509900093,25.32390022,5.455200195
150.37194444444444,1.24940002,2.331399918,24.13059998,5.005599976
150.40527777777777,1.145499945,2.155299902,23.26580048,4.604300022
150.4386111111111,1.133900046,1.939800024,22.54199982,4.391499996
150.47194444444443,1.04369998,1.82159996,21.83460045,4.097700119
150.5052777777778,1.043200016,1.677399993,21.36989975,3.784300089
150.53861111111112,1.023399949,1.58889997,20.65379906,3.680299997
150.57194444444445,0.999300003,1.704100013,20.71199989,3.614799976
150.6052777777778,1.021299958,1.47420001,20.4253006,3.554800034
150.63861111111112,1.003999949,1.532299995,20.22780037,3.52579999
150.67194444444445,1.021700025,1.489300013,20.07099915,3.500999928
150.70527777777778,0.961799979,1.420600057,19.8987999,3.373300076
150.7386111111111,0.955799997,1.466799974,20.14769936,3.272700071
150.77194444444444,0.935500026,1.405799985,19.81310081,3.300499916
150.80527777777777,0.950900018,1.361999989,19.5720005,3.209399939
150.8386111111111,0.944100022,1.384899974,19.7159996,3.190000057
150.87194444444444,0.988900006,1.444100022,19.50270081,3.07859993
150.90527777777777,0.937300026,1.360299945,19.35289955,3.101700068
150.9386111111111,0.931400001,1.327100039,19.24469948,3.020800114
150.97194444444443,0.878300011,1.35619998,19.37709999,3.05369997
151.0052777777778,0.944199979,1.249500036,19.11770058,3.073699951
151.03861111111112,0.938300014,1.33039999,18.98119926,2.914299965
151.07194444444445,0.913100004,1.149099946,19.12409973,2.984600067
151.1052777777778,0.893899977,1.238999963,18.97109985,2.89380002
151.13861111111112,0.984499991,1.252400041,18.80459976,2.866499901
151.17194444444445,0.949899971,1.243700027,19.26029968,2.89199996
151.20527777777778,0.931100011,1.264000058,19.12490082,2.924299955
151.2386111111111,0.897499979,1.277199984,18.80360031,2.821500063
151.27194444444444,0.935199976,1.267099977,19.06270027,2.845799923
151.30527777777777,0.924199998,1.293599963,18.76189995,2.822900057
151.3386111111111,0.915400028,1.262500048,18.95479965,2.74029994
151.37194444444444,0.938000023,1.132400036,18.97319984,2.838000059
151.40527777777777,0.858500004,1.268000007,19.10219955,2.884200096
151.4386111111111,0.940999985,1.252300024,18.98590088,2.94569993
151.47194444444443,0.867799997,1.287500024,19.10370064,2.940799952
151.5052777777778,0.933200002,1.211899996,19.04999924,2.903899908
151.53861111111112,0.929899991,1.365800023,18.97130013,2.868000031
151.57194444444445,2.360800028,4.524799824,28.06049919,6.155099869
151.6052777777778,5.266900063,14.90260029,78.46420288,26.65710068
151.63861111111112,8.410499573,26.20820045,135.5576935,49.16030121
151.67194444444445,11.88099957,37.6487999,194.3912048,73.03130341
151.70527777777778,14.91040039,48.34000015,251.153595,94.85279846
151.7386111111111,18.21520042,58.71519852,306.4030151,117.3264008
151.77194444444444,20.93079948,69.50150299,360.8201904,138.3704987
151.80527777777777,23.83880043,78.56539917,411.7756958,158.3249054
151.8386111111111,26.34429932,87.8946991,459.6205139,177.5225983
151.87194444444444,28.80170059,97.16290283,502.8750916,194.8320007
151.90527777777777,31.07180023,104.604599,544.2640991,212.0081024
151.9386111111111,32.92679977,111.2613983,582.9462891,227.2994995
151.97194444444443,34.7887001,118.5736008,617.4838257,240.4810028
152.0052777777778,36.65240097,125.4160995,651.0845947,253.7570038
152.03861111111112,38.21210098,131.2015076,681.3782959,265.0994873
152.07194444444445,39.79130173,136.2908936,710.0634766,277.0539856
152.1052777777778,41.19549942,141.6768036,735.2686157,287.2832947
152.13861111111112,42.57350159,146.7434998,759.755127,296.3432007
152.17194444444445,43.61399841,150.7039948,781.4152832,305.3222961
152.20527777777778,44.8830986,154.4219971,801.7545776,313.6488037
152.2386111111111,45.87879944,157.5348969,820.3502808,321.0118103
152.27194444444444,46.75540161,161.2247925,837.234314,327.6640015
152.30527777777777,47.71319962,164.2304993,853.0388184,333.9884949
152.3386111111111,48.50360107,166.9376068,867.5623169,339.9866943
152.37194444444444,49.21110153,169.7505035,881.1088867,344.9935913
152.40527777777777,49.94609833,171.9152985,893.6309814,350.197113
152.4386111111111,50.42689896,174.1645966,904.9155273,354.5487976
152.47194444444443,51.12789917,176.3475037,915.1276855,358.9642029
152.5052777777778,51.62889862,178.1959991,925.3101196,362.8536987
152.53861111111112,52.13410187,179.8495026,933.8306885,366.354187
152.57194444444445,52.51850128,181.412796,942.2484741,369.5993042
152.6052777777778,52.9701004,182.9544067,949.7667236,372.5534058
152.63861111111112,53.29069901,184.1580048,956.7769775,375.6872864
152.67194444444445,53.57830048,185.4902954,963.0402832,378.0392151
152.70527777777778,53.96089935,186.368103,968.713501,380.374115
152.7386111111111,54.23970032,187.7474976,974.1461182,382.3977966
152.77194444444444,54.49039841,188.3446045,979.0358276,384.3591003
152.80527777777777,54.75740051,189.5133972,983.6348267,386.1481018
152.8386111111111,54.97159958,190.1676941,987.8494263,387.9570007
152.87194444444444,55.16820145,191.0184021,991.644104,389.5705872
152.90527777777777,55.34120178,191.5478973,995.4537964,390.9368896
152.9386111111111,55.5544014,192.4290009,998.6237183,392.3017883
152.97194444444443,55.70140076,192.915802,1001.7146,393.4819031
153.0052777777778,55.87480164,193.3233948,1004.68219,394.542511
153.03861111111112,56.02659988,193.9487,1007.072083,395.5437927
153.07194444444445,56.13880157,194.4109039,1009.453979,396.5649109
153.1052777777778,56.30540085,194.7250061,1011.690491,397.3937988
153.13861111111112,56.37889862,195.1195068,1013.713806,398.3189087
153.17194444444445,56.51179886,195.4053955,1015.557129,399.1131897
153.20527777777778,56.4980011,195.6896973,1017.344788,399.6781921
153.23888888888888,56.63330078,196.016098,1018.654907,400.3345032
153.2722222222222,56.71099854,196.3419952,1020.521179,400.9928894
153.30555555555554,56.76879883,196.4340057,1021.708679,401.4725952
153.3388888888889,56.73860168,196.6822968,1022.913391,402.0383911
153.37222222222223,56.82220078,196.8916016,1024.072388,402.4431152
153.40555555555557,56.89410019,197.1596069,1024.686279,402.7625122
153.4388888888889,57.00030136,197.361496,1025.821045,403.2362061
153.47222222222223,56.98469925,197.5540009,1026.907349,403.7088013
153.50555555555556,57.09090042,197.6855011,1027.459961,403.966095
153.5388888888889,57.18170166,197.7991943,1028.429688,404.354187
153.57222222222222,57.15579987,197.8834991,1029.300781,404.6025085
153.60555555555555,57.18640137,198.1734924,1029.752441,404.982605
153.63888888888889,57.21250153,198.238205,1030.640381,405.2177124
153.67222222222222,57.28329849,198.2998962,1031.019897,405.4827881
153.70555555555555,57.32160187,198.4575043,1031.634521,405.6329041
153.73888888888888,57.3586998,198.5088959,1032.118408,405.7879944
153.7722222222222,57.36569977,198.6645966,1032.414185,406.036499
153.80555555555554,57.39550018,198.6822968,1032.829956,406.3128967
153.8388888888889,57.39899826,198.6707001,1033.174927,406.4866943
153.87222222222223,57.39289856,198.717804,1033.621094,406.5863037
153.90555555555557,57.42710114,198.787796,1034.154663,406.6755981
153.9388888888889,57.51079941,198.860199,1034.374756,406.7738037
153.97222222222223,57.40800095,198.9205933,1034.805908,407.0036011
154.00555555555556,57.45190048,198.9994965,1035.210449,406.9749146
154.0388888888889,57.50460052,199.8314056,1035.252441,407.1279907
154.07222222222222,57.51250076,198.9571075,1035.286743,407.156189
154.10555555555555,57.5143013,199.0615997,1035.486572,407.2857971
154.13888888888889,57.5481987,199.0446014,1035.78186,407.3403931
154.17222222222222,57.54499817,199.1289978,1036.211426,407.3981018
154.20555555555555,57.53779984,199.2035065,1036.260254,407.5667114
154.23888888888888,57.52750015,199.0670929,1036.394531,407.677887
154.2722222222222,57.59159851,199.1179962,1036.513062,407.6564026
154.30555555555554,57.6155014,199.1578979,1036.729004,407.7207947
154.3388888888889,57.56729889,199.2525024,1036.899048,407.7994995
154.37222222222223,57.57970047,199.1703949,1037.026489,407.8232117
154.40555555555557,57.62799835,199.2628021,1037.167358,407.901001
154.4388888888889,57.6371994,199.3126984,1037.251709,407.952301
154.47222222222223,57.61460114,199.2333984,1037.232544,408.0651855
154.50555555555556,57.61859894,199.2274017,1037.225342,408.127594
154.5388888888889,57.63570023,199.2230072,1037.192261,408.1274109
154.57222222222222,54.63380051,184.0191956,989.8087769,392.7030945
154.60555555555555,44.57749939,149.7462006,812.28302,321.8334961
154.63888888888889,35.62620163,117.018898,649.8082275,255.8119049
154.67222222222222,28.30949974,93.70619965,519.4207764,201.8834991
154.70555555555555,22.47879982,75.05490112,415.7384949,161.4281006
154.73888888888888,17.92399979,59.82789993,333.8644104,127.8085022
154.7722222222222,14.50129986,47.13710022,266.4424133,101.9858017
154.80555555555554,11.71630001,37.56060028,214.7171021,81.60739899
154.8388888888889,9.455900192,30.16539955,174.9515076,64.94740295
154.87222222222223,7.757100105,24.09210014,142.9564056,52.375
154.90555555555557,6.317900181,19.56909943,117.2802963,42.16609955
154.9388888888889,5.177800179,15.49499989,97.25720215,33.99259949
154.97222222222223,4.306600094,12.7184,81.96469879,28.02510071
155.00555555555556,3.650500059,10.51029968,69.1207962,22.90049934
155.0388888888889,3.129899979,8.681599617,59.04040146,18.88120079
155.07222222222222,2.592200041,7.271699905,50.94329834,15.63630009
155.10555555555555,2.290199995,6.023700237,44.63150024,13.0298996
155.13888888888889,2.010299921,5.090600014,39.5929985,11.0607996
155.17222222222222,1.825899959,4.268000126,35.40950012,9.482299805
155.20555555555555,1.640499949,3.804800034,32.43069839,8.228899956
155.23888888888888,1.553599954,3.398900032,29.96260071,7.293499947
155.2722222222222,1.449300051,2.951499939,28.11310005,6.446800232
155.30555555555554,1.390699983,2.59190011,26.44179916,5.874599934
155.3388888888889,1.270599961,2.421700001,25.04210091,5.341800213
155.37222222222223,1.245100021,2.185199976,23.97050095,4.873400211
155.40555555555557,1.166800022,2.073400021,23.05859947,4.552199841
155.4388888888889,1.185600042,1.994199991,22.48200035,4.241000175
155.47222222222223,1.184100032,1.920300007,22.01609993,4.089099884
155.50555555555556,1.045099974,1.80369997,21.2677002,3.876300097
155.5388888888889,1.061100006,1.686200023,21.13940048,3.767199993
155.57222222222222,1.051300049,1.545699954,20.97489929,3.691999912
155.60555555555555,1.069800019,1.527699947,20.49480057,3.507100105
155.63888888888889,1.018399954,1.505699992,20.17469978,3.359999895
155.67222222222222,0.998099983,1.501299977,20.10790062,3.300199986
155.70555555555555,0.971199989,1.355000019,19.98180008,3.326699972
155.73888888888888,1.03489995,1.42750001,20.06329918,3.273900032
155.7722222222222,0.985899985,1.369899988,19.94490051,3.30279994
155.80555555555554,0.944999993,1.49000001,19.7548008,3.188800097
155.8388888888889,0.931999981,1.272400022,19.64609909,3.196099997
155.87222222222223,0.985000014,1.40320003,19.53520012,3.091099977
155.90555555555557,0.966799974,1.343999982,19.3715992,3.087800026
155.9388888888889,0.960699975,1.434200048,19.14570045,3.008899927
155.97222222222223,0.953400016,1.312899947,19.30010033,3.029900074
156.00555555555556,0.978399992,1.348999977,19.25550079,3.035300016
156.0388888888889,0.914900005,1.399099946,19.30949974,3.050699949
156.07222222222222,0.920899987,1.259500027,19.42580032,3.13319993
156.10555555555555,0.900900006,1.30309999,19.29610062,3.045000076
156.13888888888889,0.921800017,1.267400026,19.19779968,2.938499928
156.17222222222222,0.923500001,1.363700032,19.23320007,2.905699968
156.20555555555555,1.003999949,1.327800035,19.16340065,2.889300108
156.23888888888888,0.908699989,1.303300023,19.15040016,2.888200045
156.2722222222222,0.954599977,1.317899942,18.82460022,2.833300114
156.30555555555554,0.932200015,1.213400006,18.77470016,2.796799898
156.3388888888889,0.92900002,1.282199979,18.7534008,2.73029995
156.37222222222223,0.926999986,1.184399962,18.76390076,2.806900024
156.40555555555557,0.932200015,1.273300052,18.62879944,2.707999945
156.4388888888889,0.975000024,1.238299966,18.66460037,2.745399952
156.47222222222223,0.935699999,1.212800026,18.44300079,2.754800081
156.50555555555556,0.936699986,1.208299994,18.66530037,2.660399914
156.5388888888889,0.912299991,1.225000024,18.78129959,2.83769989
156.57222222222222,2.535399914,4.874599934,27.38139915,5.872799873
156.60555555555555,5.566899776,14.99479961,77.44080353,26.3689003
156.63888888888889,8.544500351,26.4185009,135.8943024,48.55270004
156.67222222222222,11.81719971,36.10689926,193.8992004,71.98120117
156.70555555555555,15.2802,48.50979996,252.1817017,95.72889709
156.73888888888888,18.22879982,59.58039856,307.7434998,116.9971008
156.7722222222222,20.98189926,68.70610046,360.1480103,138.6371002
156.80555555555554,23.76720047,78.30750275,411.1756897,158.8244934
156.8388888888889,26.30540085,86.28630066,457.0625,177.5001984
156.87222222222223,28.61630058,95.33650208,503.1196899,194.7185974
156.90555555555557,30.80400085,104.0388031,545.4664917,210.3697052
156.9388888888889,32.93320084,110.6650009,582.5142212,226.0738068
156.97222222222223,35.13700104,117.778801,616.9719238,240.3506012
157.00555555555556,36.55979919,123.5628967,649.9984741,253.9696045
157.0388888888889,38.27500153,129.9568024,680.8994141,265.6769104
157.07222222222222,39.77259827,135.5343933,709.788208,276.464386
157.10555555555555,41.33959961,140.0995026,735.477417,287.0492859
157.13888888888889,42.53910065,144.2734985,758.4432983,297.0100098
157.17222222222222,43.7215004,148.6685028,779.7001953,305.4588013
157.20555555555555,44.83340073,152.9575043,800.3842163,313.4288025
157.23888888888888,45.70190048,156.697403,818.6727905,320.8084106
157.2722222222222,46.76819992,159.5565948,836.2595215,327.6665955
157.30555555555554,47.52080154,162.4649048,851.5455933,333.7799072
157.3388888888889,48.26750183,165.287796,866.0100708,339.8370056
157.37222222222223,49.08679962,167.8175049,879.5043945,344.9077148
157.40555555555557,49.72060013,170.203598,891.552124,350.0275879
157.4388888888889,50.34680176,172.5314026,902.9683228,354.4530029
157.47222222222223,50.81919861,174.5195007,912.942688,358.2255859
157.50555555555556,51.34609985,176.4154053,923.069519,362.3735046
157.5388888888889,51.88639832,178.0684967,931.854126,365.881012
157.57222222222222,52.29859924,179.4983063,940.1422119,369.0766907
157.60555555555555,52.58100128,180.8229065,947.2330933,372.0473022
157.63888888888889,53.03210068,182.1024933,953.9489746,374.6807861
157.67222222222222,53.39110184,183.3374023,960.5861816,377.4996948
157.70555555555555,53.77209854,184.4927979,966.18927,379.7961121
157.73888888888888,54.02370071,185.614502,971.7595825,381.9401855
157.7722222222222,54.32939911,186.4432068,976.5548706,383.8971863
157.80555555555554,54.52099991,187.3394928,981.2529297,385.8138123
157.8388888888889,54.6719017,188.160202,985.7072144,387.4146118
157.87222222222223,54.9679985,188.7234039,989.8076782,389.0289001
157.90555555555557,55.1427002,189.4971924,993.0180054,390.4198914
157.9388888888889,55.26900101,190.1136932,996.6672974,391.6661072
157.97222222222223,55.45000076,190.7767944,999.3218994,392.894104
158.00555555555556,55.56689835,191.2239075,1002.222412,394.0679932
158.0388888888889,55.7643013,191.680603,1004.717285,395.0344849
158.07222222222222,55.92589951,192.1329041,1007.213074,396.077301
158.10555555555555,56.05120087,192.7472992,1009.396118,397.0354919
158.13888888888889,56.15330124,193.004303,1011.460327,397.8049927
158.17222222222222,56.26300049,193.4255981,1013.359375,398.7160034
158.20555555555555,56.31389999,193.6649017,1014.74408,399.29599
158.23888888888888,56.42810059,193.9891052,1016.264221,399.8976135
158.2722222222222,56.51089859,194.1793976,1017.959412,400.5314941
158.30555555555554,56.55530167,194.4199066,1019.249695,401.0227966
158.3388888888889,56.68289948,194.6454926,1020.372192,401.4645081
158.37222222222223,56.7439003,194.8748932,1021.671326,402.0039063
158.40555555555557,56.86130142,194.9924927,1022.627686,402.3511047
158.4388888888889,56.83240128,195.3027039,1023.67511,402.8012085
158.47222222222223,56.90110016,195.3905029,1024.602417,403.2001038
158.50555555555556,56.8708992,195.5001984,1025.367554,403.506897
158.5388888888889,56.91070175,195.7783966,1026.09021,403.860199
158.57222222222222,56.97740173,195.7610016,1026.897949,404.1539001
158.60555555555555,57.02360153,195.9420929,1027.430664,404.3782043
158.63888888888889,57.04159927,195.914505,1028.244141,404.648407
158.67222222222222,57.01279831,196.080307,1028.562256,404.9074097
158.70555555555555,57.03720093,196.1764984,1029.04187,405.1662903
158.73888888888888,57.07149887,196.2481995,1029.586792,405.3931885
158.7722222222222,57.11560059,196.2380981,1030.002563,405.5794067
158.80555555555554,57.10219955,196.4669952,1030.877808,405.7662964
158.8388888888889,57.12269974,196.5059967,1031.16626,405.8994141
158.87222222222223,57.11520004,196.6423035,1031.471558,406.1252136
158.90555555555557,57.17829895,196.6457977,1031.889282,406.3309021
158.9388888888889,57.17380142,196.6750946,1032.171509,406.4310913
158.97222222222223,57.21250153,196.7375031,1032.526245,406.5498047
159.00555555555556,57.22900009,196.7700043,1032.560913,406.684906
159.0388888888889,57.2635994,196.7294006,1032.710327,406.7467041
159.07222222222222,57.25109863,196.832901,1033.512451,406.8839111
159.10555555555555,57.22060013,196.7846985,1033.518066,407.0679016
159.13888888888889,57.27220154,196.843399,1033.606689,407.0870972
159.17222222222222,57.24000168,196.7917938,1034.086914,407.2171021
159.20555555555555,57.28269958,196.912796,1034.084351,407.2695923
159.23888888888888,57.27370071,196.8822021,1034.336182,407.3418884
159.2722222222222,57.27840042,196.8430023,1034.580444,407.4588013
159.30555555555554,57.32789993,196.9794006,1034.379883,407.4234009
159.3388888888889,57.32410049,196.9335938,1034.949829,407.4825134
159.37222222222223,57.3504982,196.8529053,1034.729614,407.5820923
159.40555555555557,57.35789871,196.826004,1034.817383,407.6303101
159.4388888888889,57.46369934,197.0299988,1034.758911,407.6932068
159.47222222222223,57.32479858,196.8403931,1034.981445,407.7658081
159.50555555555556,57.31689835,197.0404053,1035.401245,407.8081055
159.5388888888889,57.31600189,196.8616943,1035.363037,407.9053955
159.57222222222222,54.13560104,182.1636963,993.4592896,392.0950012
159.60555555555555,44.17449951,146.021698,816.1088867,321.4287109
159.63888888888889,35.19589996,116.4310989,662.3499146,257.3077087
159.67222222222222,28.39100075,92.66560364,531.4102173,203.2046967
159.70555555555555,22.0746994,73.70929718,422.6982117,161.5861969
159.73888888888888,17.87409973,58.82949829,338.3869934,128.6607056
159.7722222222222,14.4921999,46.77090073,271.550293,101.9354019
159.80555555555554,11.58390045,37.5237999,219.2281036,81.60449982
159.8388888888889,9.4666996,29.86689949,177.9207001,65.55339813
159.87222222222223,7.714799881,23.98349953,144.6338043,52.30789948
159.90555555555557,6.295800209,19.26939964,118.6807022,42.26210022
159.9388888888889,5.242199898,15.74110031,98.09629822,34.0428009
159.97222222222223,4.318799973,12.67959976,81.95269775,27.63960075
160.00555555555556,3.715500116,10.45289993,69.34629822,22.82839966
160.0388888888889,3.151200056,8.640899658,59.16630173,18.80890083
160.07222222222222,2.692100048,7.179100037,51.18769836,15.81820011
160.10555555555555,2.353199959,6.052700043,44.58150101,13.16600037
160.13888888888889,2.104899883,5.02519989,39.60620117,10.97949982
160.17222222222222,1.947299957,4.388700008,35.43619919,9.517499924
160.20555555555555,1.797899961,3.677999973,32.37929916,8.256500244
160.23888888888888,1.68809998,3.188499928,29.78840065,7.153800011
160.2722222222222,1.531800032,2.914000034,27.65909958,6.339099884
160.30555555555554,1.400900006,2.635799885,26.34480095,5.718699932
160.3388888888889,1.386999965,2.280600071,24.75620079,5.228000164
160.37222222222223,1.318799973,2.248100042,23.5352993,4.891799927
160.40555555555557,1.209599972,1.98179996,22.68880081,4.381999969
160.4388888888889,1.230800033,1.956900001,22.01390076,4.18930006
160.47222222222223,1.193199992,1.84010005,21.54820061,3.863399982
160.50555555555556,1.185600042,1.765699983,21.07830048,3.754899979
160.5388888888889,1.153300047,1.76970005,20.63769913,3.762399912
160.57222222222222,1.073799968,1.579599977,20.21389961,3.527499914
160.60555555555555,1.093700051,1.643399954,20.16449928,3.496700048
160.63888888888889,1.136000037,1.444700003,19.82999992,3.394500017
160.67222222222222,1.086599946,1.476899981,19.69070053,3.388200045
160.70555555555555,1.117699981,1.498999953,19.74990082,3.378099918
160.73888888888888,1.094400048,1.506299973,19.70000076,3.311500072
160.7722222222222,1.117200017,1.404700041,19.37179947,3.248899937
160.80555555555554,1.144299984,1.473700047,19.41189957,3.19630003
160.8388888888889,1.091300011,1.472599983,19.42180061,3.213799953
160.87222222222223,1.149600029,1.444900036,19.37579918,3.158900023
160.90555555555557,1.156200051,1.41170001,19.28359985,3.188299894
160.9388888888889,1.099099994,1.468199968,19.47529984,3.177000046
160.97222222222223,1.105499983,1.484400034,19.32690048,3.147300005
161.00555555555556,1.229099989,1.547099948,19.24550056,3.208499908
161.0388888888889,1.164899945,1.470800042,19.15369987,3.145100117
161.07222222222222,1.148200035,1.461599946,18.98760033,3.1177001
161.10555555555555,1.184100032,1.370700002,19.02729988,3.114300013
161.13888888888889,1.169399977,1.399500012,18.90979958,3.107000113
161.17222222222222,1.121799946,1.421200037,18.91279984,3.105000019
161.20555555555555,1.116899967,1.361099958,19.02389908,3.08039999
161.23888888888888,1.179200053,1.455800056,18.91939926,3.05340004
161.2722222222222,1.105700016,1.452600002,18.84690094,2.977799892
161.30555555555554,1.127300024,1.389899969,18.68320084,3.069200039
161.3388888888889,1.181800008,1.425899982,18.84609985,3.038800001
161.37222222222223,1.204399943,1.422399998,18.76659966,3.040299892
161.40555555555557,1.081799984,1.243000031,18.7954998,2.967400074
161.4388888888889,1.074699998,1.363700032,18.60810089,3.047800064
161.47222222222223,1.123700023,1.435899973,18.80579948,3.023099899
161.50555555555556,1.169399977,1.395699978,18.85420036,2.963000059
161.5388888888889,1.155400038,1.493999958,18.89769936,3.037899971
161.57222222222222,2.453799963,3.866100073,25.16430092,5.065299988
161.60555555555555,5.483699799,13.95289993,77.23310089,25.92709923
161.63888888888889,8.465000153,25.3383007,131.980896,47.50180054
161.67222222222222,11.27110004,35.68050003,191.188797,70.69779968
161.70555555555555,14.83689976,46.32540131,248.3981018,93.99900055
161.73888888888888,17.71069908,57.20759964,303.10849,116.0751038
161.7722222222222,20.62409973,68.17900085,359.4208069,136.2030029
161.80555555555554,23.60029984,77.83249664,406.6423035,157.0892029
161.8388888888889,26.16930008,85.56900024,454.2098999,175.8188019
161.87222222222223,28.71120071,94.53720093,499.2034912,192.6407013
161.90555555555557,30.7798996,102.1527023,540.2567139,210.5646973
161.9388888888889,32.68019867,109.0594025,578.9335938,225.3957977
161.97222222222223,34.68579865,116.2462997,614.7988892,239.8773041
162.00555555555556,36.60480118,122.1973038,646.7919922,252.4369965
162.0388888888889,38.27090073,128.0805969,677.0493164,265.0266113
162.07222222222222,39.66719818,133.1183929,705.4649048,276.1549072
162.10583333333332,41.0923996,137.7989044,731.4821777,286.3977051
162.13916666666665,42.25019836,142.6067963,755.0877075,295.769989
162.1725,43.54510117,147.1244965,777.15271,304.6413879
162.20583333333335,44.74900055,150.7592926,797.8162842,312.8898926
162.23916666666668,45.73199844,154.4205017,816.3497925,320.1824951
162.2725,46.65330124,157.3650055,833.1968994,327.1477966
162.30583333333334,47.53450012,160.4449005,849.6242065,333.857605
162.33916666666667,48.26169968,163.0005035,863.7982178,339.1727905
162.3725,49.0401001,165.5097961,877.4666138,344.7732849
162.40583333333333,49.67900085,167.7565002,889.8613281,349.3847961
162.43916666666667,50.24729919,170.1083069,901.1782837,354.2088013
162.4725,50.86719894,172.1387939,911.4484863,358.1993103
162.50583333333333,51.5243988,174.0482941,921.3201904,361.9245911
162.53916666666666,51.87820053,175.7173004,930.00177,365.5069885
162.5725,52.28639984,177.1855011,938.1824951,368.8530884
162.60583333333332,52.72949982,178.6436005,946.0286255,371.9690857
162.63916666666665,53.07220078,179.7465973,952.7437134,374.7814941
162.6725,53.41690063,181.0921021,958.8817749,377.283905
162.70583333333335,53.77109909,182.076004,964.9517822,379.5083923
162.73916666666668,54.07419968,183.0279999,970.2335815,381.7113953
162.7725,54.26449966,183.8733063,974.8687744,383.6365051
162.80583333333334,54.57210159,184.8186951,979.7324219,385.5411072
162.83916666666667,54.82939911,185.6190033,983.8828735,387.2562866
162.8725,54.96060181,186.1894073,987.706604,388.7948914
162.90583333333333,55.20980072,186.9174042,991.5142822,390.1799011
162.93916666666667,55.39260101,187.5009003,994.888916,391.5093994
162.9725,55.5530014,188.2554932,997.6624146,392.7467041
163.00583333333333,55.71080017,188.6159973,1000.857727,393.769104
163.03916666666666,55.82109833,189.1927032,1003.037109,394.8973083
163.0725,56.0196991,189.5892029,1005.474182,395.8371887
163.10583333333332,56.08459854,189.9095001,1007.835388,396.6975098
163.13916666666665,56.16329956,190.3813019,1009.781189,397.4700928
163.1725,56.25899887,190.7039032,1011.753174,398.292511
163.20583333333335,56.35540009,191.0424957,1013.41687,399.0033875
163.23916666666668,56.45740128,191.5209961,1014.909729,399.6488953
163.2725,56.48500061,191.4902039,1016.040771,400.2132874
163.30583333333334,56.66630173,191.7928009,1017.68573,400.9230042
163.33916666666667,56.6957016,192.0856934,1018.901184,401.3247986
163.3725,56.7256012,192.297699,1020.1651,401.781189
163.40583333333333,56.73020172,192.3412018,1021.092529,402.1719055
163.43916666666667,56.80369949,192.6022034,1022.153625,402.6156921
163.4725,56.87189865,192.6755981,1023.036499,403.145813
163.50583333333333,56.94549942,192.9653931,1023.829712,403.4117126
163.53916666666666,56.98590088,193.0005951,1024.814819,403.7421875
163.5725,56.9701004,193.0092926,1025.566284,404.0176086
163.60583333333332,57.04270172,193.2259064,1026.177979,404.3505859
163.63916666666665,57.01570129,193.267395,1027.386353,404.6181946
163.6725,57.08480072,193.4241028,1027.398804,404.910614
163.70583333333335,57.14690018,193.5435028,1028.134521,405.1578979
163.73916666666668,57.08940125,193.4958038,1028.567017,405.3429871
163.7725,57.16669846,193.6246033,1028.96936,405.5340881
163.80583333333334,57.16279984,193.6990051,1029.426758,405.6499939
163.83916666666667,57.20780182,193.7563019,1029.640991,405.8174133
163.8725,57.25230026,193.9230042,1030.196167,406.0480957
163.90583333333333,57.28099823,193.9400024,1030.541748,406.2485962
163.93916666666667,57.2417984,193.9971924,1030.796753,406.3305969
163.9725,57.25920105,193.9331055,1031.1073,406.387207
164.00583333333333,57.29570007,193.9223938,1031.375366,406.6217041
164.03916666666666,57.25979996,194.0384064,1031.294067,406.5456848
164.0725,57.30410004,194.0189056,1031.631836,406.5993958
164.10583333333332,57.31510162,193.9918976,1031.929932,406.6679077
164.13916666666665,57.32509995,194.0552979,1031.843384,406.7644958
164.1725,57.32379913,194.0540009,1032.030762,406.8562012
164.20583333333335,57.38079834,194.1858063,1032.15686,406.8619995
164.23916666666668,57.35839844,194.0758972,1032.491333,406.9480896
164.2725,57.36299896,194.1174011,1032.61084,406.9989014
164.30583333333334,57.33950043,194.113205,1032.896362,407.0404053
164.33916666666667,57.38830185,194.1289978,1032.833374,407.209198
164.3725,57.32210159,194.0811005,1032.994751,407.1014099
164.40583333333333,57.3871994,194.1056976,1033.178345,407.2250061
164.43916666666667,57.3885994,194.0917969,1032.75415,407.2893982
164.4725,57.38880157,194.1112061,1033.158447,407.2539063
164.50583333333333,57.4178009,194.0455933,1033.046021,407.3695068
164.53916666666666,57.41270065,194.1730957,1033.202148,407.410614
164.5725,54.48350143,181.2243958,994.9421997,394.2889099
164.60583333333332,44.41529846,145.4580994,812.6528931,326.9338989
164.63916666666665,35.75709915,115.9517975,653.1193848,259.8905945
164.6725,28.68320084,92.18109894,521.0684204,207.8628998
164.70583333333335,22.78790092,73.99349976,418.2204895,162.760498
164.73916666666668,18.24160004,58.73929977,334.9776001,130.3809967
164.7725,14.71450043,46.50049973,268.9313049,103.6216965
164.80583333333334,11.87479973,36.80279922,218.1307983,83.13870239
164.83916666666667,9.647100449,30.07430077,177.4817047,66.17189789
164.8725,7.865300179,23.91040039,144.3168945,53.18909836
164.90583333333333,6.521800041,19.50209999,118.3551025,42.73419952
164.93916666666667,5.430600166,15.6807003,98.52050018,34.65819931
164.9725,4.554100037,12.79279995,81.77829742,28.53960037
165.00583333333333,3.920099974,10.61690044,69.04599762,22.9477005
165.03916666666666,3.336899996,8.756099701,58.89450073,19.17919922
165.0725,2.922199965,7.302599907,51.39279938,16.02449989
165.10583333333332,2.523299932,6.270299911,44.91379929,13.31499958
165.13916666666665,2.295099974,5.29309988,39.74900055,11.46549988
165.1725,2.128000021,4.585999966,36.2154007,9.867899895
165.20583333333335,1.923499942,4.045100212,32.98519897,8.677700043
165.23916666666668,1.836400032,3.555900097,30.42480087,7.723700047
165.2725,1.694000006,3.177200079,28.28289986,6.824200153
165.30583333333334,1.60739994,2.789799929,26.62829971,6.208799839
165.33916666666667,1.582599998,2.672100067,25.38220024,5.691999912
165.3725,1.493199944,2.557800055,24.40670013,5.273099899
165.40583333333333,1.419499993,2.44659996,23.70030022,4.877600193
165.43916666666667,1.482499957,2.288199902,23.0060997,4.738800049
165.4725,1.373399973,2.181099892,22.41760063,4.486800194
165.50583333333333,1.316400051,2.009399891,21.94750023,4.32889986
165.53916666666666,1.317299962,1.954699993,21.42350006,4.101399899
165.5725,1.340000033,1.76970005,21.11240005,3.919399977
165.60583333333332,1.285599947,1.852399945,20.89520073,3.833199978
165.63916666666665,1.326599956,1.770900011,20.59009933,3.80279994
165.6725,1.307700038,1.753399968,20.3859005,3.688800097
165.70583333333335,1.251399994,1.725900054,20.21500015,3.652199984
165.73916666666668,1.222800016,1.684700012,20.27949905,3.664599895
165.7725,1.205600023,1.640900016,20.30380058,3.584899902
165.80583333333334,1.233700037,1.631000042,20.00629997,3.599699974
165.83916666666667,1.22360003,1.649799943,19.94580078,3.534699917
165.8725,1.237800002,1.633900046,19.96190071,3.476599932
165.90583333333333,1.174499989,1.644600034,20.13660049,3.483099937
165.93916666666667,1.244199991,1.547099948,19.98889923,3.516400099
165.9725,1.231400013,1.671800017,20.0678997,3.51789999
166.00583333333333,1.25090003,1.593500018,19.97859955,3.466500044
166.03916666666666,1.219300032,1.648599982,19.79640007,3.459199905
166.0725,1.220399976,1.585399985,19.79969978,3.494600058
166.10583333333332,1.14199996,1.652199984,19.85169983,3.364900112
166.13916666666665,1.185799956,1.553599954,19.62660027,3.319700003
166.1725,1.209599972,1.607200027,19.62369919,3.299099922
166.20583333333335,1.229599953,1.520400047,19.63960075,3.287800074
166.23916666666668,1.101400018,1.487699986,19.21870041,3.170599937
166.2725,1.161999941,1.441300035,19.1840992,3.103499889
166.30583333333334,1.140100002,1.484099984,19.27960014,3.208199978
166.33916666666667,1.179999948,1.429399967,19.26609993,3.241600037
166.3725,1.131999969,1.531700015,19.27120018,3.217600107
166.40583333333333,1.165199995,1.486799955,19.35180092,3.173799992
166.43916666666667,1.187700033,1.501600027,19.37070084,3.249799967
166.4725,1.217300057,1.509899974,19.31920052,3.28399992
166.50583333333333,1.059999943,1.43690002,19.42790031,3.367000103
166.53916666666666,1.149299979,1.419800043,19.47680092,3.315599918
166.5725,2.112299919,4.153399944,25.26840019,5.611100197
166.60583333333332,5.181600094,14.77859974,75.58229828,25.35059929
166.63916666666665,8.463000298,24.24239922,132.324707,48.7519989
166.6725,11.55669975,35.68759918,190.7353058,70.72850037
166.70583333333335,14.68080044,46.22219849,247.1764984,93.5428009
166.73916666666668,17.6140995,56.13819885,302.3197937,114.8977966
166.7725,20.30200005,66.62220001,355.7651062,136.5480042
166.80583333333334,23.06299973,74.95829773,404.0112,155.928299
166.83916666666667,25.83399963,84.52469635,453.2347107,176.1273041
166.8725,28.17140007,93.23410034,497.8829956,193.8901978
166.90583333333333,30.53709984,100.8686981,538.4993286,209.7108002
166.93916666666667,32.56159973,107.7064972,577.6588135,225.3052979
166.9725,34.46849823,114.2220993,612.9176025,239.0585022
167.00583333333333,36.35329819,121.0550995,645.7111816,252.4019012
167.03916666666666,37.96480179,126.9485016,676.3029175,264.4039917
167.0725,39.57369995,131.4763031,704.5949707,275.8146973
167.10583333333332,40.96269989,136.7684937,730.4099731,285.7297974
167.13916666666665,42.15930176,140.7501068,754.2987061,295.7164001
167.1725,43.30870056,144.7577057,776.1484985,304.6236877
167.20583333333335,44.39250183,148.0966034,796.9475708,312.3205872
167.23916666666668,45.57500076,152.3108063,814.7218018,319.8616028
167.2725,46.37939835,155.156601,832.3067017,326.9407959
167.30583333333334,47.36880112,157.9326935,848.1425171,333.0929871
167.33916666666667,48.10900116,161.2767029,862.2827148,339.3606873
167.3725,48.77230072,163.2601929,875.7329102,344.4198914
167.40583333333333,49.48149872,165.6654053,887.7399902,349.2076111
167.43916666666667,50.12540054,167.7243042,899.5855713,353.9971924
167.4725,50.59270096,170.0357056,910.4575806,358.1552124
167.50583333333333,51.22539902,171.5576019,919.878479,361.9776917
167.53916666666666,51.65269852,173.0585022,928.7305908,365.4236145
167.5725,52.09609985,174.7707062,936.9628906,368.7522888
167.60583333333332,52.48289871,176.2512054,944.4138794,371.6704102
167.63916666666665,52.83769989,177.4571075,951.3270874,374.5846863
167.6725,53.19490051,178.6215057,957.7910156,376.9194031
167.70583333333335,53.49900055,179.7185059,963.5982056,379.6207886
167.73916666666668,53.77460098,180.6069946,968.8223267,381.4700012
167.7725,54.09320068,181.4651031,973.8565063,383.4432983
167.80583333333334,54.31240082,182.3684998,978.2883301,385.3299866
167.83916666666667,54.50790024,183.1871033,982.4418945,387.1004028
167.8725,54.72290039,183.9319,986.4885864,388.5905151
167.90583333333333,54.88830185,184.5699005,990.2479858,390.0953979
167.93916666666667,55.16590118,185.2447968,993.2860718,391.4710999
167.9725,55.24890137,185.6923981,996.5975952,392.6138
168.00583333333333,55.53770065,186.2254028,999.0568848,393.8035889
168.03916666666666,55.63130188,186.7006073,1001.704712,394.7820129
168.0725,55.76079941,187.1625977,1004.050293,395.6391907
168.10583333333332,55.85010147,187.6109009,1006.360596,396.6098022
168.13916666666665,55.94889832,187.940506,1008.205383,397.4119873
168.1725,56.13420105,188.3600006,1009.883118,398.2384033
168.20583333333335,56.1487999,188.5503998,1011.825989,398.8978882
168.23916666666668,56.22829819,188.8155975,1013.259094,399.6138
168.2725,56.33300018,189.0503998,1014.847717,400.1578064
168.30583333333334,56.38430023,189.353302,1016.190002,400.8330078
168.33916666666667,56.46469879,189.6587982,1017.483826,401.2520142
168.3725,56.47480011,189.7640991,1018.570923,401.7390137
168.40583333333333,56.59619904,189.9463043,1019.787781,402.0734863
168.43916666666667,56.63389969,190.5075073,1020.751221,402.5562134
168.4725,56.67010117,190.2272034,1021.583923,402.9284973
168.50583333333333,56.67300034,190.4976959,1022.33783,403.2734985
168.53916666666666,56.71780014,190.4020996,1022.987488,403.6375122
168.5725,56.67829895,190.5901031,1024.066895,403.8782959
168.60583333333332,56.74729919,190.7263031,1024.202148,404.145813
168.63916666666665,56.80039978,190.8591003,1024.988892,404.3594055
168.6725,56.78409958,190.9004059,1025.494507,404.5273132
168.70583333333335,56.89590073,191.1631927,1025.97583,404.7489929
168.73916666666668,56.82740021,191.2453003,1026.65625,405.0411987
168.7725,56.8512001,191.2093964,1027.189819,405.3387146
168.80583333333334,56.87129974,191.2987061,1027.697876,405.4755859
168.83916666666667,56.91930008,191.3643951,1028.0354,405.7286072
168.8725,56.91930008,191.4187927,1028.283081,405.7438965
168.9061111111111,56.94499969,191.2528992,1028.63855,405.9143066
168.93944444444443,56.9620018,191.4517059,1029.161499,406.1156006
168.97277777777776,57.04270172,191.5146942,1029.358643,406.1774902
169.00611111111112,56.98320007,191.5615997,1029.449341,406.2825012
169.03944444444446,56.98970032,191.6537018,1029.811646,406.3977051
169.0727777777778,56.93790054,191.6309967,1029.787109,406.4844971
169.10611111111112,57.05899811,191.565094,1029.985229,406.6182861
169.13944444444445,57.07440186,191.6855011,1030.471558,406.6007996
169.17277777777778,57.04669952,191.7588959,1030.453247,406.6950989
169.2061111111111,57.13130188,191.6974945,1030.838257,406.885498
169.23944444444444,57.07920074,191.725296,1031.101074,406.8687134
169.27277777777778,57.12739944,191.7566986,1030.991821,406.9389038
169.3061111111111,57.10020065,192.4801941,1031.12146,407.1236877
169.33944444444444,57.0821991,191.7100983,1031.248047,407.0723877
169.37277777777777,57.13779831,191.7259064,1031.272095,407.2177124
169.4061111111111,57.12720108,191.9113007,1031.37561,407.1881104
169.43944444444443,57.09109879,191.8780975,1031.617676,407.3052979
169.47277777777776,57.17969894,191.7707977,1031.898315,407.4169922
169.50611111111112,57.1841011,191.8677979,1031.984131,407.4161072
169.53944444444446,57.18059921,191.7931976,1032.133545,407.4491882
169.5727777777778,54.62749863,177.9929047,997.1306763,392.6113892
169.60611111111112,44.50669861,145.3735046,820.222229,327.5621033
169.63944444444445,35.65250015,116.0379028,659.6585083,265.6036072
169.67277777777778,28.86899948,92.47619629,527.1696167,205.7050934
169.7061111111111,22.75919914,73.68009949,419.5881958,165.1959076
169.73944444444444,18.13489914,58.82540131,336.9778137,131.9194031
169.77277777777778,14.49370003,46.47219849,272.0541077,104.1014023
169.8061111111111,11.71940041,37.06389999,218.3397064,83.44329834
169.83944444444444,9.713700294,29.87899971,177.5789032,66.76280212
169.87277777777777,7.951700211,23.90810013,144.6343994,53.2364006
169.9061111111111,6.448200226,19.40189934,118.9980011,43.32379913
169.93944444444443,5.366399765,15.72309971,98.78970337,35.00090027
169.97277777777776,4.479400158,12.6534996,81.97949982,28.62290001
170.00611111111112,3.811800003,10.40270042,69.88659668,23.54140091
170.03944444444446,3.270100117,8.526000023,59.604599,19.22159958
170.0727777777778,2.801199913,7.166600227,51.18709946,15.84560013
170.10611111111112,2.471600056,6.061100006,43.81940079,13.59090042
170.13944444444445,2.222700119,5.21420002,40.21269989,11.36750031
170.17277777777778,2.00999999,4.394999981,35.79539871,9.848500252
170.2061111111111,1.831400037,3.813199997,32.55659866,8.389100075
170.23944444444444,1.765100002,3.342099905,30.02039909,7.541500092
170.27277777777778,1.608999968,2.974999905,27.88879967,6.709899902
170.3061111111111,1.501600027,2.693799973,26.35880089,6.011799812
170.33944444444444,1.444100022,2.557499886,24.99099922,5.594900131
170.37277777777777,1.372799993,2.269099951,24.16230011,5.219099998
170.4061111111111,1.309499979,2.129800081,23.21319962,4.885099888
170.43944444444443,1.372699976,2.013200045,22.65209961,4.64109993
170.47277777777776,1.315600038,1.928900003,22.09499931,4.480899811
170.50611111111112,1.211699963,1.864899993,21.78790092,4.28910017
170.53944444444446,1.281100035,1.762500048,21.31990051,4.083300114
170.5727777777778,1.18840003,1.814700007,21.02129936,3.946700096
170.60611111111112,1.200999975,1.670699954,21.05870056,3.828099966
170.63944444444445,1.155200005,1.634500027,20.57740021,3.681900024
170.67277777777778,1.166399956,1.621999979,20.19589996,3.525099993
170.7061111111111,1.129199982,1.532099962,20.31620026,3.480200052
170.73944444444444,1.090199947,1.521600008,20.08469963,3.473799944
170.77277777777778,1.135699987,1.565199971,19.8885994,3.490400076
170.8061111111111,1.193099976,1.612400055,19.87269974,3.507499933
170.83944444444444,1.169700027,1.588400006,19.70669937,3.482500076
170.87277777777777,1.162700057,1.552099943,19.82159996,3.418299913
170.9061111111111,1.061699986,1.583899975,19.77169991,3.374300003
170.93944444444443,1.109500051,1.448099971,19.74440002,3.359699965
170.97277777777776,1.098199964,1.584599972,19.68989944,3.347500086
171.00611111111112,1.122699976,1.410099983,19.67679977,3.247800112
171.03944444444446,1.10529995,1.485700011,19.75849915,3.290999889
171.0727777777778,1.080600023,1.492300034,19.59410095,3.244199991
171.10611111111112,1.078600049,1.492200017,19.30069923,3.296700001
171.13944444444445,1.100499988,1.416300058,19.41250038,3.301500082
171.17277777777778,1.095700026,1.318799973,19.63940048,3.271800041
171.2061111111111,1.07280004,1.341400027,19.32830048,3.176000118
171.23944444444444,0.960200012,1.409800053,19.32049942,3.164200068
171.27277777777778,1.118800044,1.565999985,19.20429993,3.237299919
171.3061111111111,1.074100018,1.391000032,19.3010006,3.211400032
171.33944444444444,1.082599998,1.314800024,19.18989944,3.210900068
171.37277777777777,1.120599985,1.260400057,19.1616993,3.069600105
171.4061111111111,1.133700013,1.286000013,19.15789986,3.250699997
171.43944444444443,1.131600022,1.398800015,18.91679955,3.163800001
171.47277777777776,1.107599974,1.279899955,19.05120087,3.079400063
171.50611111111112,1.051300049,1.285599947,18.97509956,3.068799973
171.53944444444446,1.123000026,1.213799953,19.01840019,3.029200077
171.5727777777778,2.114700079,2.717299938,22.92860031,4.724400043
171.60611111111112,5.237699986,13.98499966,73.53150177,24.1821003
171.63944444444445,8.225399971,23.75090027,130.1826019,47.24760056
171.67277777777778,11.33189964,33.61999893,189.0630035,69.36229706
171.7061111111111,14.43120003,45.48479843,244.6199036,92.373703
171.73944444444444,17.4442997,54.61719894,300.5556946,114.7529984
171.77277777777778,20.36440086,64.25509644,354.6116943,136.3771057
171.8061111111111,23.0991993,74.87660217,403.7314148,156.3437958
171.83944444444444,25.54319954,83.46250153,450.2257996,174.6132965
171.87277777777777,28.29409981,91.84190369,495.2896118,193.0558929
171.9061111111111,30.52519989,99.38130188,538.1981201,209.4626007
171.93944444444443,32.45190048,105.7535019,576.3065186,224.633606
171.97277777777776,34.56740189,112.4598999,612.1505737,238.9795074
172.00611111111112,36.29710007,119.2236023,644.0723877,251.7487946
172.03944444444446,38.06290054,124.3671036,674.5155029,264.0042114
172.0727777777778,39.44950104,129.7286987,703.4871216,275.3122864
172.10611111111112,40.88710022,134.9947052,728.8643188,285.4444885
172.13944444444445,42.27890015,139.5695038,753.371582,295.2019958
172.17277777777778,43.43119812,142.9149017,774.6832275,304.0103149
172.2061111111111,44.50699997,146.8493958,794.9188232,312.1131897
172.23944444444444,45.53279877,150.0536041,813.1135864,319.6523132
172.27277777777778,46.50019836,153.1490936,830.4398804,326.2538147
172.3061111111111,47.36159897,156.3014069,846.7003174,332.7553101
172.33944444444444,48.11830139,158.8500977,861.055603,338.2637024
172.37277777777777,48.75350189,161.1157074,874.4747925,343.631897
172.4061111111111,49.64080048,163.4530945,886.5219116,348.8013
172.43944444444443,50.15950012,165.5619965,898.8853149,353.4573059
172.47277777777776,50.67520142,167.6929016,908.6710205,357.4110107
172.50611111111112,51.23120117,169.4304962,918.5155029,361.3597107
172.53944444444446,51.62170029,170.9998932,926.9428711,364.6590881
172.5727777777778,52.10689926,172.1735992,935.1813965,367.9645081
172.60611111111112,52.52529907,173.7223969,942.7213135,370.9822083
172.63944444444445,52.90340042,174.9969025,949.7089233,373.7575989
172.67277777777778,53.23669815,176.2621002,955.9119263,376.3646851
172.7061111111111,53.6026001,177.3153992,961.4736938,378.7148132
172.73944444444444,53.90299988,178.2299957,967.4230957,380.8228149
172.77277777777778,54.15439987,179.1820984,972.2075195,382.7229004
172.8061111111111,54.45069885,179.9037018,976.7058716,384.6702881
172.83944444444444,54.63330078,180.8038025,980.9553833,386.3286133
172.87277777777777,54.8307991,181.4013977,984.7435303,387.9515076
172.9061111111111,55.01950073,182.1320953,988.3405151,389.2605896
172.93944444444443,55.19499969,182.7272034,991.4003296,390.7001038
172.97277777777776,55.37400055,183.319397,994.578125,391.8912964
173.00611111111112,55.47380066,183.8726959,997.5537109,392.9251099
173.03944444444446,55.68560028,184.1829071,1000.024902,394.0256042
173.0727777777778,55.82960129,184.6116943,1003.023804,394.9356079
173.10611111111112,55.94509888,185.0162048,1004.734314,395.8866882
173.13944444444445,56.08399963,185.3556976,1006.681519,396.6289978
173.17277777777778,56.17430115,185.6764069,1008.060608,397.2085876
173.2061111111111,56.31380081,185.9837036,1009.705811,397.8862
173.23944444444444,56.33060074,186.1777039,1011.344788,398.4750061
173.27277777777778,56.39509964,186.3672028,1012.718994,399.1499023
173.3061111111111,56.49440002,186.6316071,1014.052917,399.6018982
173.33944444444444,56.52590179,186.7252045,1015.403687,399.9718018
173.37277777777777,56.58259964,187.0641022,1016.387878,400.5697937
173.4061111111111,56.60889816,187.1992035,1017.293518,401.0707092
173.43944444444443,56.68299866,187.3616028,1018.445007,401.3658142
173.47277777777776,56.63280106,187.6616974,1019.106812,401.7179871
173.50611111111112,56.7322998,187.7749939,1019.912415,402.0779114
173.53944444444446,56.82690048,187.857193,1020.778015,402.379303
173.5727777777778,56.87960052,187.9897003,1021.456116,402.6965027
173.60611111111112,56.83530045,188.0614014,1022.159912,403.0089111
173.63944444444445,56.88460159,188.2877045,1022.926208,403.281311
173.67277777777778,56.90110016,188.2312012,1023.218384,403.442688
173.7061111111111,56.97980118,188.4346008,1023.836426,403.7192993
173.73944444444444,56.96080017,188.4434967,1024.286255,403.9025879
173.77277777777778,57.01070023,188.5010986,1024.946655,404.0306091
173.8061111111111,56.97299957,188.5558014,1025.311157,404.1859131
173.83944444444444,56.99369812,188.6069031,1025.446777,404.3552856
173.87277777777777,57.00559998,188.638504,1026.291748,404.5155029
173.9061111111111,57.06159973,188.6620941,1027.137817,404.7432861
173.93944444444443,57.14920044,188.7733002,1027.24585,404.9570923
173.97277777777776,57.10480118,188.8986053,1027.563599,405.0271912
174.00611111111112,57.1216011,188.8683014,1027.959717,405.15271
174.03944444444446,57.23189926,188.8890076,1028.369873,405.296814
174.0727777777778,57.15209961,188.9595032,1028.241455,405.4461975
174.10611111111112,57.18930054,189.0012054,1029.058472,405.5328064
174.13944444444445,57.1957016,189.0019073,1028.852173,405.625
174.17277777777778,57.28300095,189.0225067,1029.047363,405.7284851
174.2061111111111,57.24729919,189.0279999,1029.266357,405.8761902
174.23944444444444,57.27310181,189.0178986,1029.682739,405.9650879
174.27277777777778,57.34270096,188.9644928,1029.873535,405.9455872
174.3061111111111,57.34569931,189.142807,1029.777222,406.0657043
174.33944444444444,57.36050034,188.9918976,1029.903687,406.1272888
174.37277777777777,57.39749908,189.0666046,1029.592896,406.1048889
174.4061111111111,57.37870026,189.0254059,1029.792236,406.1908875
174.43944444444443,57.41410065,189.1022949,1029.945679,406.1329956
174.47277777777776,57.35820007,189.1320953,1029.919922,406.1440125
174.50611111111112,57.39749908,189.0422058,1029.94397,406.3013916
174.53944444444446,57.44810104,189.0543976,1030.342651,406.7273865
174.5727777777778,54.54499817,176.8616028,1003.4375,395.8671875
174.60611111111112,44.80799866,144.6697998,820.5891113,327.4916077
174.63944444444445,35.25249863,114.4861984,658.4981079,260.9458923
174.67277777777778,28.86540031,91.57759857,524.8679199,205.3603973
174.7061111111111,22.67350006,71.55870056,417.756012,163.8260956
174.73944444444444,18.4034996,57.38299942,335.1070862,129.9380035
174.77277777777778,14.67389965,45.12540054,269.8363953,102.6404037
174.8061111111111,11.90250015,36.2519989,216.9492035,82.7947998
174.83944444444444,9.487799644,29.10400009,176.4701996,66.00779724
174.87277777777777,7.877799988,23.33620071,143.8498993,53.01160049
174.9061111111111,6.42869997,18.74180031,117.6819,42.26779938
174.93944444444443,5.370200157,15.00150013,98.09629822,34.65240097
174.97277777777776,4.454999924,12.34389973,81.53759766,28.37050056
175.00611111111112,3.788000107,10.17109966,68.54579926,23.09889984
175.03944444444446,3.243299961,8.318799973,58.33010101,18.80719948
175.0727777777778,2.862499952,6.982699871,50.33200073,15.63829994
175.10611111111112,2.468400002,5.911900043,44.16500092,13.23929977
175.13944444444445,2.185199976,4.937900066,39.18610001,11.18410015
175.17277777777778,1.971600056,4.192500114,35.28440094,9.710100174
175.2061111111111,1.853800058,3.736000061,32.25799942,8.412799835
175.23944444444444,1.667199969,3.221299887,29.62779999,7.323200226
175.27277777777778,1.605499983,2.929800034,27.65460014,6.617400169
175.3061111111111,1.541399956,2.731899977,26.14489937,5.853000164
175.33944444444444,1.462100029,2.381400108,24.64489937,5.37169981
175.37277777777777,1.327999949,2.182499886,23.54719925,4.949999809
175.4061111111111,1.311200023,1.961199999,22.85779953,4.652699947
175.43944444444443,1.29460001,1.884500027,22.17959976,4.388299942
175.47277777777776,1.23210001,1.756000042,21.85029984,4.224400043
175.50611111111112,1.265699983,1.830299973,21.33769989,4.042399883
175.53944444444446,1.244799972,1.752200007,21.22699928,3.975500107
175.5727777777778,1.298400044,1.639899969,20.87450027,3.866600037
175.60611111111112,1.249799967,1.769400001,20.43300056,3.71510005
175.63944444444445,1.194000006,1.598399997,20.4265995,3.702199936
175.67277777777778,1.210899949,1.560099959,20.21409988,3.621799946
175.7061111111111,1.193400025,1.541599989,19.88800049,3.516700029
175.73944444444444,1.107800007,1.506000042,19.87109947,3.458699942
175.77277777777778,1.182700038,1.438599944,19.9538002,3.414900064
175.8061111111111,1.089900017,1.577000022,19.77689934,3.347300053
175.83944444444444,1.153599977,1.491400003,19.62100029,3.420700073
175.87277777777777,1.200299978,1.473199964,19.58329964,3.425899982
175.9061111111111,1.212200046,1.550899982,19.3987999,3.377799988
175.93944444444443,1.174600005,1.424000025,19.53490067,3.292700052
175.97277777777776,1.12349999,1.45630002,19.48579979,3.344300032
176.00611111111112,1.097300053,1.367300034,19.53630066,3.352799892
176.03944444444446,1.205299973,1.458899975,19.28389931,3.277400017
176.0727777777778,1.131999969,1.488800049,19.47830009,3.287199974
176.10611111111112,1.04550004,1.463199973,19.5258007,3.302599907
176.13944444444445,1.137799978,1.500100017,19.34020042,3.297699928
176.17277777777778,1.108199954,1.449599981,19.3628006,3.254899979
176.2061111111111,1.139400005,1.43840003,19.34659958,3.225600004
176.23944444444444,1.154800057,1.396600008,19.12170029,3.186000109
176.27277777777778,1.111500025,1.388900042,19.22270012,3.215300083
176.3061111111111,1.075399995,1.417500019,19.15480042,3.227099895
176.33944444444444,1.163300037,1.45539999,19.12579918,3.215500116
176.37277777777777,1.069800019,1.412999988,19.20170021,3.08010006
176.4061111111111,1.130499959,1.395099998,19.13509941,3.106800079
176.43944444444443,1.142699957,1.419100046,18.90239906,3.144799948
176.47277777777776,1.180600047,1.397199988,18.84519958,3.161799908
176.50611111111112,1.165899992,1.308300018,18.87849998,3.056900024
176.53944444444446,1.134500027,1.367300034,18.74690056,3.085599899
176.5727777777778,1.942100048,3.33920002,22.52499962,3.753700018
176.60611111111112,5.381599903,12.72579956,72.2315979,23.97960091
176.63944444444445,8.350199699,22.04710007,130.0343018,46.52890015
176.67277777777778,11.51319981,33.81129837,185.9674072,68.82029724
176.7061111111111,14.45860004,44.22520065,242.8751068,91.37449646
176.7397222222222,17.71299934,53.94390106,299.3803101,113.7357025
176.77305555555554,20.36450005,64.57050323,351.6083069,134.9344025
176.80638888888888,23.35849953,73.64579773,401.4650879,154.9539032
176.83972222222224,26.00830078,82.69210052,449.8406982,174.7843933
176.87305555555557,28.32550049,90.08100128,494.6347046,192.7599945
176.9063888888889,30.51029968,97.82810211,535.9450073,208.7035065
176.93972222222223,32.6094017,104.0518036,574.7609863,224.146698
176.97305555555556,34.5705986,111.9272003,609.0321045,237.7971039
177.0063888888889,36.28519821,117.1931,642.8963013,251.4192047
177.03972222222222,37.82899857,122.9580994,673.690918,263.633606
177.07305555555556,39.48559952,128.2136993,701.5720215,274.5512085
177.1063888888889,40.92300034,132.7971954,727.319519,285.2774048
177.13972222222222,42.21369934,136.7380981,751.2163696,294.4085999
177.17305555555555,43.42029953,141.1488037,773.5294189,303.4726868
177.20638888888888,44.4272995,144.4608002,794.0097046,311.7308044
177.2397222222222,45.43880081,148.0388947,811.7554932,318.8605957
177.27305555555554,46.31959915,150.9981995,828.8334961,325.7413025
177.30638888888888,47.22000122,153.9664001,844.2850952,332.0965881
177.33972222222224,48.07049942,156.6450958,859.373291,337.8348999
177.37305555555557,48.74729919,159.2061005,872.911499,343.1795959
177.4063888888889,49.41619873,161.2046967,884.9934082,348.0805969
177.43972222222223,50.02259827,163.3309937,896.6541138,352.5960083
177.47305555555556,50.54550171,165.4602051,906.578125,356.9115906
177.5063888888889,51.03300095,167.3052979,916.0067749,360.6502991
177.53972222222222,51.63999939,168.7834015,924.7932129,364.3341064
177.57305555555556,52.0007019,170.1114044,932.7382813,367.3865051
177.6063888888889,52.43669891,171.5897064,940.4710083,370.4624939
177.63972222222222,52.85319901,172.7261047,947.4161987,373.2202148
177.67305555555555,53.12469864,174.0892029,953.5656738,375.605011
177.70638888888888,53.40010071,174.9190063,959.0839233,377.9726868
177.7397222222222,53.74079895,175.892807,964.6815186,380.2219849
177.77305555555554,53.95479965,176.8246002,969.2753906,382.0486145
177.80638888888888,54.19110107,177.8148041,974.3682861,383.9482117
177.83972222222224,54.42409897,178.5211029,978.3956909,385.5895996
177.87305555555557,54.61560059,179.1643066,982.1016846,387.093689
177.9063888888889,54.80899811,179.9364014,985.9293823,388.5065918
177.93972222222223,54.98120117,180.4082031,988.8779907,389.8594971
177.97305555555556,55.15909958,181.0579071,991.3823242,391.1196899
178.0063888888889,55.26729965,181.5348969,994.7011719,392.254303
178.03972222222222,55.41350174,182.0119934,997.2103882,393.1978149
178.07305555555556,55.58209991,182.5043945,1000.161682,394.1398926
178.1063888888889,55.58269882,182.6759033,1001.843323,394.9919128
178.13972222222222,55.71870041,183.0877991,1004.02771,395.7520142
178.17305555555555,55.84460068,183.3500977,1005.670898,396.5810852
178.20638888888888,55.86330032,183.8094025,1007.332214,397.2778015
178.2397222222222,56.02069855,183.9844971,1009.058228,397.7442932
178.27305555555554,56.05179977,184.1712952,1010.291687,398.4833069
178.30638888888888,56.08779907,184.5614929,1011.719482,398.9914856
178.33972222222224,56.16149902,184.9199982,1012.716675,399.6126099
178.37305555555557,56.25600052,185.0066986,1014.093628,400.0567932
178.4063888888889,56.28010178,185.0417023,1015.252808,400.4137878
178.43972222222223,56.35440063,185.295105,1015.914307,400.8916016
178.47305555555556,56.3769989,185.4125977,1017.117615,401.2889099
178.5063888888889,56.38499832,185.7306976,1017.942993,401.5741882
178.53972222222222,56.48529816,185.7848053,1018.789795,401.8599854
178.57305555555556,56.52510071,185.8746033,1019.671021,402.1744995
178.6063888888889,56.57320023,186.123703,1020.054016,402.5080872
178.63972222222222,56.64179993,186.0561066,1020.666809,402.740509
178.67305555555555,56.68439865,186.0834961,1021.265015,402.9494019
178.70638888888888,56.65330124,186.2873993,1021.889587,403.1946106
178.7397222222222,56.6739006,186.2861938,1022.093811,403.302002
178.77305555555554,56.67710114,186.3195953,1022.555176,403.5783081
178.80638888888888,56.70059967,186.3968048,1023.141174,403.6559143
178.83972222222224,56.67340088,186.4544983,1023.405029,403.887207
178.87305555555557,56.73160172,186.600296,1024.104858,404.0089111
178.9063888888889,56.75289917,186.4745941,1024.101318,404.0353088
178.93972222222223,56.78590012,186.6004944,1024.599243,404.2569885
178.97305555555556,56.83349991,186.6352997,1024.760742,404.3583984
179.0063888888889,56.79180145,186.5722961,1025.123901,404.5470886
179.03972222222222,56.79309845,186.7234955,1025.109253,404.6390991
179.07305555555556,56.80559921,186.7368927,1025.345215,404.770813
179.1063888888889,56.82970047,186.7241974,1025.644775,404.8666077
179.13972222222222,56.77870178,186.8171997,1025.734741,404.8756104
179.17305555555555,56.80879974,186.7958069,1026.121826,404.9443054
179.20638888888888,56.78760147,186.8005066,1026.131348,405.1495056
179.2397222222222,56.79150009,186.8697968,1026.24939,405.1640015
179.27305555555554,56.78770065,186.8462067,1026.464478,405.2025146
179.30638888888888,56.79959869,186.8090973,1026.767944,405.3710938
179.33972222222224,56.76910019,186.9266052,1026.660034,405.2688904
179.37305555555557,56.89179993,187.0406036,1026.654419,405.3587036
179.4063888888889,56.80590057,186.8789978,1026.762451,405.4621887
179.43972222222223,56.85300064,186.8806,1026.994019,405.5490112
179.47305555555556,56.87530136,186.9272003,1026.905151,405.5205994
179.5063888888889,56.88579941,186.9304047,1027.124023,405.5213928
179.53972222222222,56.85089874,186.8130035,1027.020386,405.5477905
179.57305555555556,54.86709976,176.5944977,999.1436768,394.1802979
179.6063888888889,45.25159836,142.1277008,825.4293823,329.5458984
179.63972222222222,35.54550171,113.5050964,664.3770752,265.2391052
179.67305555555555,28.61240005,90.7602005,527.6848755,211.4284058
179.70638888888888,22.85490036,72.08740234,421.4966125,166.5466003
179.7397222222222,18.17490005,57.51979828,338.6341858,132.0189972
179.77305555555554,14.61929989,45.85689926,271.1105042,104.3291016
179.80638888888888,11.81519985,36.35390091,217.8470001,84.25080109
179.83972222222224,9.61839962,28.98209953,176.0175934,66.44760132
179.87305555555557,7.791600227,23.34110069,144.6528931,53.23960114
179.9063888888889,6.475699902,18.81349945,118.4844971,42.9695015
179.93972222222223,5.300300121,15.17440033,97.77590179,34.77170181
179.97305555555556,4.411900043,12.31840038,81.69509888,28.37299919
180.0063888888889,3.82249999,10.20549965,69.23660278,23.24510002
180.03972222222222,3.241400003,8.435799599,59.10660172,19.13699913
180.07305555555556,2.804399967,6.989099979,51.11249924,16.05010033
180.1063888888889,2.478499889,5.99849987,44.9695015,13.40699959
180.13972222222222,2.248500109,5.197400093,39.77890015,11.42319965
180.17305555555555,2.038000107,4.385200024,35.96820068,9.848500252
180.20638888888888,1.90260005,3.880300045,32.61859894,8.662599564
180.2397222222222,1.751700044,3.399199963,30.24399948,7.607699871
180.27305555555554,1.659199953,3.003700018,28.2689991,6.847499847
180.30638888888888,1.530500054,2.81430006,26.57620049,6.059700012
180.33972222222224,1.461799979,2.487900019,25.31480026,5.657999992
180.37305555555557,1.413699985,2.301800013,24.13710022,5.218699932
180.4063888888889,1.338199973,2.017800093,23.52070045,4.845900059
180.43972222222223,1.332599998,1.996899962,22.67779922,4.545599937
180.47305555555556,1.218099952,1.886600018,22.08620071,4.286699772
180.5063888888889,1.219499946,1.79369998,21.57040024,4.0072999
180.53972222222222,1.211899996,1.692199945,21.26479912,3.946799994
180.57305555555556,1.231400013,1.581699967,21.09339905,3.838799953
180.6063888888889,1.180299997,1.64470005,20.54630089,3.715800047
180.63972222222222,1.208799958,1.662899971,20.51390076,3.654500008
180.67305555555555,1.154199958,1.618000031,20.18099976,3.622699976
180.70638888888888,1.14989996,1.486400008,20.08819962,3.554399967
180.7397222222222,1.141800046,1.446499944,19.95499992,3.418900013
180.77305555555554,1.120100021,1.466500044,19.87809944,3.3901999
180.80638888888888,1.142099977,1.493399978,19.51930046,3.332999945
180.83972222222224,1.179499984,1.423499942,19.2677002,3.218699932
180.87305555555557,1.181499958,1.42809999,19.30559921,3.242599964
180.9063888888889,1.136500001,1.460000038,19.30690002,3.168499947
180.93972222222223,1.109200001,1.36469996,19.50639915,3.187299967
180.97305555555556,1.094699979,1.420099974,19.2621994,3.18569994
181.0063888888889,1.171399951,1.506000042,19.44729996,3.23029995
181.03972222222222,1.195199966,1.401499987,19.24850082,3.255599976
181.07305555555556,1.14230001,1.39139998,18.96069908,3.009299994
181.1063888888889,1.070299983,1.284199953,19.00830078,3.161299944
181.13972222222222,1.107599974,1.342000008,19.04999924,3.112900019
181.17305555555555,1.212599993,1.272600055,19.03630066,3.159199953
181.20638888888888,1.186100006,1.376299977,19.20100021,3.126499891
181.2397222222222,1.235700011,1.427000046,19.05620003,3.163899899
181.27305555555554,1.176800013,1.311200023,19.15679932,3.068700075
181.30638888888888,1.144299984,1.387599945,18.9810009,3.188800097
181.33972222222224,1.135900021,1.340000033,19.10079956,3.109999895
181.37305555555557,1.133299947,1.345199943,19.12170029,3.131999969
181.4063888888889,1.198400021,1.311499953,19.16500092,3.086899996
181.43972222222223,1.168400049,1.336099982,19.25629997,3.188600063
181.47305555555556,1.229099989,1.297500014,19.18659973,3.120699883
181.5063888888889,1.175799966,1.348399997,19.04540062,3.072099924
181.53972222222222,1.122300029,1.411399961,19.02499962,3.014199972
181.57305555555556,1.854099989,3.614500046,21.45369911,3.716300011
181.6063888888889,4.904200077,12.55249977,71.17980194,22.77359962
181.63972222222222,8.102399826,23.17930031,127.8548965,45.98619843
181.67305555555555,11.00749969,32.64799881,185.123703,69.65129852
181.70638888888888,14.59060001,43.95230103,241.8760986,92.36270142
181.7397222222222,17.35930061,53.88050079,297.430603,111.6781998
181.77305555555554,20.14920044,62.54560089,350.8049011,134.8948975
181.80638888888888,23.04199982,71.32230377,400.9693909,155.0478973
181.83972222222224,25.45140076,81.0358963,448.700592,174.1959076
181.87305555555557,28.1704998,88.57849884,492.7521057,192.1959991
181.9063888888889,30.23410034,95.56210327,535.515625,207.7492981
181.93972222222223,32.18119812,102.6433029,573.2163696,223.385498
181.97305555555556,34.29750061,110.0571976,607.2017212,237.5005035
182.0063888888889,36.09629822,114.8524017,642.163208,250.5381927
182.03972222222222,37.51399994,121.7835999,671.3397217,262.3486023
182.07305555555556,39.05059814,125.8319016,699.2352295,274.3721008
182.1063888888889,40.55220032,131.7001038,725.5535889,285.012085
182.13972222222222,41.72869873,135.2962952,749.9649048,294.4758911
182.17305555555555,42.97439957,139.3200989,771.3353271,303.3214111
182.20638888888888,44.00939941,143.0702057,792.7672119,310.5154114
182.2397222222222,44.99890137,146.3408966,810.3380737,318.3323975
182.27305555555554,46.03160095,149.6403961,828.6383057,324.8765869
182.30638888888888,46.83060074,152.6636963,842.8060913,331.5032959
182.33972222222224,47.63669968,174.5939941,857.6060181,337.5101929
182.37305555555557,48.31190109,158.623703,872.3114014,342.2297974
182.4063888888889,48.96989822,189.2458038,884.3685913,347.5975037
182.43972222222223,49.60889816,161.9499054,894.7736206,352.4529114
182.47305555555556,50.19620132,163.4371948,905.413208,356.8288879
182.5063888888889,50.64410019,165.0946045,914.4788818,359.8935852
182.53972222222222,51.16230011,166.7891998,924.1381836,363.834198
182.57305555555556,51.60919952,167.9700012,931.5100098,366.8796997
182.6063888888889,51.98320007,169.4176025,938.8762207,369.8620911
182.63972222222222,52.29769897,170.8009033,945.9755859,372.6784973
182.67305555555555,52.62889862,172.0110016,952.5073242,375.2175903
182.70638888888888,52.95679855,172.9929962,958.0953979,377.4863892
182.7397222222222,53.2804985,174.0709991,963.2857056,379.6097107
182.77305555555554,53.49079895,174.7024994,968.5164795,381.5682983
182.80638888888888,53.83470154,175.6800995,972.890625,383.6062927
182.83972222222224,54.0481987,176.5046997,977.2055054,385.1836853
182.87305555555557,54.19689941,177.1815033,980.9595947,386.6582947
182.9063888888889,54.41239929,177.706604,984.2435913,388.0429077
182.93972222222223,54.56740189,178.3536987,987.5579834,389.3970947
182.97305555555556,54.75049973,178.8959045,990.5675049,390.506012
183.0063888888889,54.89910126,179.3762054,993.1027222,391.5407104
183.03972222222222,55.01739883,179.8383942,995.7713013,392.6832886
183.07305555555556,55.20100021,180.1828003,997.8071899,393.6246948
183.1063888888889,55.24950027,180.6143036,1000.029907,394.4157104
183.13972222222222,55.4375,180.956604,1001.938171,395.2307129
183.17305555555555,55.48479843,181.2928925,1003.831299,396.0335083
183.20638888888888,55.6487999,181.5095978,1005.324219,396.6330872
183.2397222222222,55.74340057,181.8088074,1006.889771,397.2396851
183.27305555555554,55.78369904,182.2283936,1007.960815,397.8218079
183.30638888888888,55.87689972,182.2799988,1009.522583,398.3599854
183.33972222222224,55.89339828,182.4839935,1010.842896,398.8529968
183.37305555555557,55.89229965,182.5791931,1012.203674,399.2502136
183.4063888888889,55.9394989,182.901001,1013.181885,399.5881958
183.43972222222223,55.96279907,183.0124969,1014.117004,400.0421143
183.47305555555556,56.06119919,183.2165985,1014.835388,400.3310852
183.5063888888889,56.19139862,183.2727051,1015.754395,400.7590942
183.53972222222222,56.20510101,183.4989929,1016.463928,400.9971924
183.57305555555556,56.25030136,183.5451965,1017.098999,401.3247986
183.6063888888889,56.27759933,183.656601,1017.821411,401.6051025
183.63972222222222,56.2804985,183.782196,1018.447571,401.8114014
183.67305555555555,56.35449982,183.7819061,1019.097412,402.0734863
183.70638888888888,56.3871994,183.8547058,1019.462402,402.4271851
183.7397222222222,56.37950134,183.9360046,1019.766418,402.4995117
183.77305555555554,56.46910095,184.0874023,1020.338379,402.619812
183.80638888888888,56.47480011,184.1036987,1020.503113,402.8226929
183.83972222222224,56.46559906,186.0187988,1020.964722,402.9858093
183.87305555555557,56.46319962,185.9631042,1021.249512,403.2051086
183.9063888888889,56.45100021,184.1309052,1021.723022,403.2392883
183.93972222222223,56.4754982,184.2133942,1021.98822,403.4912109
183.97305555555556,56.52360153,184.2769928,1022.20813,403.4934998
184.0063888888889,56.55270004,184.2998047,1022.430908,403.6507874
184.03972222222222,56.55410004,184.3529053,1022.952881,403.7685852
184.07305555555556,56.60710144,184.4568939,1022.985718,403.835907
184.10666666666665,56.60200119,184.3674927,1023.189819,403.946106
184.14,56.63059998,184.5041046,1023.348511,403.9981079
184.17333333333335,56.53430176,184.4929962,1023.326904,404.0845947
184.20666666666668,56.59209824,184.5254974,1023.738708,404.218811
184.24,56.64640045,184.5119934,1023.94812,404.3583984
184.27333333333334,56.62689972,184.6096954,1023.963623,404.3656921
184.30666666666667,56.64339828,184.6506958,1024.227905,404.4169922
184.34,56.67890167,184.5561066,1024.636963,404.4309998
184.37333333333333,56.6269989,184.5984955,1024.450684,404.4400024
184.40666666666667,56.61709976,184.5764008,1024.677734,404.4744873
184.44,56.61059952,184.569397,1024.773682,404.5029907
184.47333333333333,56.69010162,208.8437042,1024.914429,404.6239929
184.50666666666666,56.64979935,187.6683044,1024.866333,404.8432922
184.54,56.73450089,186.1551056,1024.870239,404.8302917
184.57333333333332,54.27519989,178.5402985,1007.346802,399.186615
184.60666666666665,44.72050095,147.0993042,828.7003174,328.1099854
184.64,35.94639969,114.865097,662.4700928,265.1632996
184.67333333333335,28.7045002,92.76439667,526.4622192,208.6094971
184.70666666666668,22.64389992,73.18160248,421.223114,165.5252075
184.74,18.14290047,290.9197998,335.4906006,133.1284943
184.77333333333334,14.71150017,46.30519867,270.2608032,104.5761032
184.80666666666667,11.72879982,39.27019882,211.7590027,82.938797
184.84,9.515399933,109.4447021,179.1562958,65.59480286
184.87333333333333,7.746600151,24.61590004,145.9710999,53.72389984
184.90666666666667,6.390500069,34.10919952,119.5028992,42.88819885
184.94,5.341499805,15.44909954,99.06430054,34.38059998
184.97333333333333,4.407000065,12.36970043,82.6013031,28.04260063
185.00666666666666,3.796700001,10.21759987,69.53489685,23.25060081
185.04,3.30250001,8.302200317,59.21509933,19.14380074
185.07333333333332,2.846199989,6.934500217,51.26160049,15.73700047
185.10666666666665,2.485800028,5.882699966,44.75650024,13.29160023
185.14,2.244400024,4.975599766,39.86249924,11.2798996
185.17333333333335,2.026400089,4.279300213,35.56949997,9.695099831
185.20666666666668,1.863899946,3.778100014,32.68199921,8.503000259
185.24,1.717700005,3.312799931,30.10589981,7.535999775
185.27333333333334,1.576099992,3.013200045,28.24720001,6.695099831
185.30666666666667,1.548499942,2.734400034,26.52149963,6.077700138
185.34,1.390699983,2.630500078,25.34210014,5.617400169
185.37333333333333,1.390100002,2.324700117,24.42280006,5.22480011
185.40666666666667,1.335399985,2.120500088,23.49790001,4.822999954
185.44,1.348999977,2.064699888,22.67300034,4.60890007
185.47333333333333,1.320799947,1.960899949,22.23240089,4.368299961
185.50666666666666,1.334100008,1.864199996,21.64669991,4.149499893
185.54,1.308599949,1.809800029,21.25900078,4.046000004
185.57333333333332,1.278100014,1.793200016,20.99469948,3.928499937
185.60666666666665,1.25849998,1.71420002,20.97270012,3.809999943
185.64,1.253399968,1.805699944,20.69409943,3.743000031
185.67333333333335,1.215399981,1.645699978,20.41239929,3.691400051
185.70666666666668,1.219300032,1.66960001,20.10180092,3.625
185.74,1.159199953,1.548799992,20.08760071,3.528100014
185.77333333333334,1.211199999,1.547899961,20.11370087,3.48390007
185.80666666666667,1.165199995,1.450199962,19.94809914,3.485699892
185.84,1.248800039,1.50940001,19.79220009,3.431099892
185.87333333333333,1.187000036,1.498700023,19.77020073,3.398699999
185.90666666666667,1.12590003,1.453099966,19.61429977,3.324100018
185.94,1.158900023,1.502699971,19.69409943,3.401299953
185.97333333333333,1.159399986,1.465000033,19.54990005,3.347599983
186.00666666666666,1.139099956,1.450700045,19.46089935,3.33769989
186.04,1.168499947,1.444399953,19.34939957,3.243999958
186.07333333333332,1.095000029,1.42869997,19.64660072,3.219000101
186.10666666666665,1.112200022,1.443500042,19.35810089,3.194000006
186.14,1.172899961,1.446400046,19.35390091,3.22480011
186.17333333333335,1.11619997,1.376000047,19.27280045,3.215300083
186.20666666666668,1.085100055,1.410099983,19.40600014,3.233500004
186.24,1.020499945,1.418200016,19.0965004,3.099499941
186.27333333333334,1.087599993,1.355000019,19.22669983,3.123800039
186.30666666666667,1.100000024,1.315799952,19.01919937,3.095200062
186.34,1.079300046,1.350900054,18.86949921,3.051800013
186.37333333333333,1.047399998,1.435500026,19.14139938,3.149399996
186.40666666666667,1.033499956,1.378800035,18.87450027,3.090800047
186.44,1.030099988,1.431699991,19.09790039,3.148200035
186.47333333333333,1.141100049,1.394299984,18.93330002,3.078900099
186.50666666666666,1.105200052,1.419700027,19.2220993,3.144500017
186.54,1.059299946,1.492200017,19.03549957,3.183000088
186.57333333333332,1.85650003,2.883500099,21.14649963,4.168200016
186.60666666666665,4.84100008,12.20440006,68.05680084,23.29439926
186.64,8.17140007,23.10560036,125.4787979,46.13890076
186.67333333333335,11.03409958,32.76119995,182.5704956,68.99120331
186.70666666666668,14.2439003,42.30739975,240.4313965,90.73000336
186.74,17.53100014,53.57279968,295.9927063,114.2935028
186.77333333333334,20.36540031,61.97769928,349.6542053,135.0335999
186.80666666666667,22.99620056,71.8973999,400.3504944,155.7024994
186.84,25.44879913,79.45739746,447.8369141,173.883194
186.87333333333333,27.80870056,90.79650116,492.1022034,191.420105
186.90666666666667,30.19000053,97.79160309,533.4058228,208.9618988
186.94,32.28820038,104.9117966,572.7739868,224.4922943
186.97333333333333,34.12139893,111.3772964,608.8884888,238.5933075
187.00666666666666,35.99319839,117.2361984,642.8673096,251.2552032
187.04,37.5821991,123.3368988,672.7669067,263.9498901
187.07333333333332,38.95949936,128.2982941,701.2329102,274.7296143
187.10666666666665,40.42760086,134.1591949,727.2055054,285.4407043
187.14,41.74869919,140.6248016,750.5883789,295.2983093
187.17333333333335,42.84619904,147.2465973,772.7454834,303.4291077
187.20666666666668,44.10309982,154.2220001,793.8209839,311.8465881
187.24,45.08679962,160.4044952,811.4080811,318.7604065
187.27333333333334,45.94509888,165.6016998,828.9805908,325.6444092
187.30666666666667,46.8647995,171.5025024,844.4556274,332.2919006
187.34,47.68069839,174.7682037,858.8250732,337.6947021
187.37333333333333,48.2784996,179.1334991,871.6251221,343.1763916
187.40666666666667,49.0082016,183.313797,883.9812012,347.6689148
187.44,49.5868988,188.1026001,894.3361816,352.4273987
187.47333333333333,50.08240128,189.835495,904.1240234,356.5892029
187.50666666666666,50.47930145,192.8816071,913.9193726,360.2974854
187.54,51.04219818,196.1428986,922.5294189,363.8608093
187.57333333333332,51.50650024,305.5474854,930.2061157,367.0172119
187.60666666666665,51.83010101,178.3298035,937.5670776,369.8268127
187.64,52.25630188,234.6407928,944.5114136,372.4814148
187.67333333333335,52.48669815,179.2579956,950.9453735,374.6335144
187.70666666666668,52.83779907,180.9772034,957.085022,377.3693848
187.74,53.02719879,179.9524994,962.1885986,379.6590881
187.77333333333334,53.38909912,184.3659973,967.2127075,381.4570923
187.80666666666667,53.66419983,181.1403961,971.8630981,383.115387
187.84,53.895401,184.313797,975.8656006,384.756012
187.87333333333333,54.06769943,181.5780945,979.3511963,386.3106079
187.90666666666667,54.23450089,181.821701,982.9630737,387.8540039
187.94,54.37440109,182.0216064,985.9440918,389.1176147
187.97333333333333,54.52069855,186.5236053,989.0189209,390.2673035
188.00666666666666,54.63899994,176.2059021,991.7844238,391.3586121
188.04,54.81890106,130.7095032,994.2579956,392.3913879
188.07333333333332,54.94430161,184.6660004,996.7745972,393.2080078
188.10666666666665,55.08380127,188.1846924,998.9238281,394.2911987
188.14,55.24440002,185.5684967,1000.637817,394.9483032
188.17333333333335,55.28879929,183.9031982,1002.758179,395.8434143
188.20666666666668,55.41210175,184.457901,1004.23053,396.4809875
188.24,55.42100143,182.271698,1005.673523,397.1383972
188.27333333333334,55.57210159,182.293396,1007.029297,397.6936035
188.30666666666667,55.68510056,182.3885956,1008.715698,398.25
188.34,55.76309967,182.4774017,1009.711304,398.7015991
188.37333333333333,55.7947998,182.5155945,1011.112183,399.1329956
188.40666666666667,55.85570145,188.0498047,1011.657593,399.6018982
188.44,55.88639832,185.6367035,1012.656921,399.9118042
188.47333333333333,55.9435997,185.6786957,1013.556519,400.2840881
188.50666666666666,56.01169968,201.5196075,1014.199707,400.6174011
188.54,56.11420059,184.1421967,1015.253418,400.9666138
188.57333333333332,56.11800003,186.5991058,1015.859985,401.3074951
188.60666666666665,56.15999985,193.8553925,1016.556213,401.4325867
188.64,56.19779968,187.0946045,1017.145081,401.7634888
188.67333333333335,56.18040085,309.2486877,1017.908325,401.9739075
188.70666666666668,56.20059967,565.3139038,1018.40741,402.2195129
188.74,56.2159996,35.60129929,1018.569885,402.4713135
188.77333333333334,56.22940063,195.0789948,1018.973206,402.5266113
188.80666666666667,56.2677002,186.3141937,1019.574707,402.6054077
188.84,56.27899933,187.8258972,1019.897888,402.8338928
188.87333333333333,56.38570023,187.0843964,1020.122986,403.1239014
188.90666666666667,56.3730011,187.0227051,1021.14563,403.2849121
188.94,56.40579987,187.2214966,1021.496277,403.4697876
188.97333333333333,56.44260025,188.6356964,1022.020874,403.5910034
189.00666666666666,56.49029922,191.7807007,1022.025085,403.7214966
189.04,56.4618988,195.664505,1022.419983,403.7286072
189.07333333333332,56.49369812,199.2993011,1022.586426,403.9009094
189.10666666666665,56.50619888,202.524704,1022.964905,403.9992065
189.14,56.52920151,205.302002,1023.075317,404.1025085
189.17333333333335,56.54389954,207.9447937,1023.426392,404.1366882
189.20666666666668,56.53469849,210.2879028,1023.326111,404.1489868
189.24,56.56309891,212.4790955,1023.67218,404.286499
189.27333333333334,56.52339935,214.3587036,1023.494385,404.293396
189.30666666666667,56.47090149,216.3414001,1023.615723,404.3876953
189.34,56.53760147,217.8616028,1024.004761,404.4129944
189.37333333333333,56.50680161,219.4476013,1024.017212,404.3982849
189.40666666666667,56.56140137,221.1459045,1024.036255,404.5134888
189.44,56.51990128,222.9503937,1024.21936,404.478302
189.47333333333333,56.55619812,224.3003998,1024.095947,404.5664978
189.50666666666666,56.59360123,226.0140991,1024.223022,404.5483093
189.54,56.5442009,227.5516968,1024.135864,404.5339966
189.57333333333332,54.91230011,220.7628021,1008.578186,396.9761963
189.60666666666665,45.00889969,188.683197,825.1558838,329.8009033
189.64,35.77709961,160.4564972,666.5803833,264.5151978
189.67333333333335,28.19499969,139.0372009,528.0964966,205.7131958
189.70666666666668,22.81069946,121.5677032,424.0090942,165.1665955
189.74,18.28280067,109.9367981,337.1868896,130.838501
189.77333333333334,14.76650047,102.4061966,270.4616089,104.5932007
189.80666666666667,11.78919983,53.56510162,216.2102051,83.1013031
189.84,9.524800301,37.08300018,174.7088928,65.78749847
189.87333333333333,7.789299965,309.0804138,142.0552063,52.55550003
189.90666666666667,6.266600132,29.72809982,117.5699005,42.51480103
189.94,5.193500042,28.32139969,95.98300171,33.89649963
189.97333333333333,4.478000164,124.6197968,80.23560333,28.12190056
190.00666666666666,3.733700037,52.83779907,68.04640198,22.80590057
190.04,3.189199924,110.123703,57.83420181,18.8159008
190.07333333333332,2.807800055,,49.92900085,15.62390041
190.10666666666665,2.405900002,,44.12020111,13.03670025
190.14,2.070499897,,39.0909996,11.0017004
190.17333333333335,1.930099964,65.11830139,35.1637001,9.508399963
190.20666666666668,1.777500033,35.4836998,32.2195015,8.389699936
190.24,1.624899983,23.39279938,29.8423996,7.334700108
190.27333333333334,1.502500057,17.80139923,27.54789925,6.435900211
190.30666666666667,1.418300033,18.1086998,26.34810066,5.883500099
190.34,1.393900037,19.81739998,24.70369911,5.367300034
190.37333333333333,1.353800058,14.4467001,23.8220005,5.090600014
190.40666666666667,1.281100035,11.93700027,23.22879982,4.674099922
190.44,1.290099978,12.43130016,22.50379944,4.377600193
190.47333333333333,1.260100007,15.18879986,21.9008007,4.174699783
190.50666666666666,1.206500053,17.05599976,21.42819977,3.997699976
190.54,1.156200051,16.87669945,20.99530029,3.810400009
190.57333333333332,1.230599999,23.02829933,20.6446991,3.764199972
190.60666666666665,1.140400052,23.35910034,20.52059937,3.644599915
190.64,1.085700035,16.39559937,20.23760033,3.530999899
190.67333333333335,1.175400019,18.89139938,20.03339958,3.468800068
190.70666666666668,1.087000012,13.58399963,19.91839981,3.360100031
190.74,1.117200017,20.39259911,19.74850082,3.230000019
190.77333333333334,1.087499976,26.32509995,19.39830017,3.284300089
190.80666666666667,1.069300056,26.27820015,19.53770065,3.268399954
190.84,1.066900015,16.49080086,19.47800064,3.169699907
190.87333333333333,1.082900047,18.59700012,19.49690056,3.090399981
190.90666666666667,1.042899966,16.85029984,19.3927002,3.130000114
190.94,1.032299995,16.56270027,19.48609924,3.275000095
190.97333333333333,1.014299989,16.75740051,19.21999931,3.151200056
191.00666666666666,1.036399961,16.87520027,19.37560081,3.157299995
191.04,1.090399981,15.55280018,19.15180016,3.180999994
191.07333333333332,1.07099998,15.34879971,19.60750008,3.219799995
191.10666666666665,1.077900052,15.1619997,19.28039932,3.125799894
191.14,1.078299999,20.72909927,19.18530083,3.170900106
191.17333333333335,1.026299953,18.65279961,19.27370071,3.165100098
191.20666666666668,1.046300054,17.9204998,19.42869949,3.196700096
191.24,1.126099944,18.3484993,19.22730064,3.253900051
191.27333333333334,1.046800017,16.75580025,19.33639908,3.194400072
191.30666666666667,1.083500028,16.51049995,19.20490074,3.089299917
191.34,1.056499958,17.74699974,19.1765995,3.072099924
191.37333333333333,1.059599996,19.12280083,19.03059959,2.987699986
191.40666666666667,1.027099967,16.77289963,18.84480095,3.040600061
191.44,1.105800033,17.62949944,19.04829979,3.075700045
191.47333333333333,1.05219996,17.69989967,19.01720047,3.020299911
191.50666666666666,1.095299959,17.16889954,18.80459976,3.049900055
191.54,1.053900003,17.58449936,18.62639999,2.996799946
191.57333333333332,1.893900037,26.125,20.59250069,3.257600069
191.60666666666665,4.652599812,38.90750122,68.87049866,20.81949997
191.64,7.761799812,48.36119843,124.4843979,43.95999908
191.67333333333335,10.97369957,51.64749908,180.8952026,65.81539917
191.70666666666668,14.09879971,66.5326004,240.5525055,87.66600037
191.74,17.07489967,76.20359802,296.3016968,111.7052002
191.77333333333334,20.12709999,86.91829681,347.6929016,132.4402008
191.80666666666667,22.85479927,92.32099915,397.9242859,153.6121063
191.84,25.3246994,100.5018997,447.3994141,172.3358002
191.87333333333333,27.66390038,112.0952988,490.8536987,188.4633026
191.90666666666667,30.21069908,119.4850006,533.1306152,206.3081055
191.94,32.28730011,123.9393997,571.3704224,221.1609039
191.97333333333333,34.02590179,129.8408966,606.2163696,236.7794952
192.00666666666666,35.7983017,137.3865967,639.7495117,250.4261932
192.04,37.33280182,144.4306946,671.5369263,262.8348083
192.07333333333332,39.12139893,148.1351013,700.2410889,273.541687
192.10666666666665,40.31510162,149.5092926,725.4680786,284.0510864
192.14,41.68050003,154.9098053,750.8892822,293.2793884
192.17333333333335,42.74259949,157.4185028,770.7965088,302.8526001
192.20666666666668,43.85910034,169.7106934,791.3206177,310.6966858
192.24027777777778,44.8927002,170.2115021,809.668396,318.2785034
192.2736111111111,45.76750183,174.8592987,827.0335083,325.4580994
192.30694444444444,46.71279907,174.7028961,842.5540161,331.3212891
192.34027777777777,47.42860031,172.1907043,856.9876099,337.1622009
192.3736111111111,48.1631012,181.2949982,870.767395,342.8113098
192.40694444444443,48.86169815,182.5298004,882.5562744,347.5188904
192.44027777777777,49.47999954,186.7066956,895.1779175,351.4968872
192.4736111111111,49.98540115,186.203598,904.0800171,355.5892944
192.50694444444446,50.40589905,187.996994,913.8903809,360.3380127
192.5402777777778,50.9054985,189.2702942,922.5513916,363.5689087
192.57361111111112,51.55199814,192.5523071,930.4517822,366.7055969
192.60694444444445,51.7969017,189.733902,938.0739746,369.8382874
192.64027777777778,52.17470169,197.0592041,944.6074829,371.9157104
192.67361111111111,52.50019836,199.6732941,950.5308838,374.9081116
192.70694444444445,52.82009888,195.5597992,956.9743042,377.0250854
192.74027777777778,53.00749969,194.7951965,961.9212036,379.1742859
192.7736111111111,53.33280182,203.263504,966.6585083,381.1795044
192.80694444444444,53.50519943,195.6519012,971.2999268,383.126709
192.84027777777777,53.79840088,204.355896,975.0554199,384.6343994
192.8736111111111,53.96220016,202.7651978,978.7316895,386.1915894
192.90694444444443,54.19630051,204.1994934,982.9077148,387.7127075
192.94027777777777,54.36220169,204.0314026,986.2288208,389.0073853
192.9736111111111,54.49420166,200.0867004,988.9818726,390.0657959
193.00694444444446,54.66519928,201.7342072,991.8637085,391.2380981
193.0402777777778,54.70930099,212.2684021,994.2637939,392.3494873
193.07361111111112,54.88399887,206.2696991,997.0103149,393.1651001
193.10694444444445,54.9966011,200.3146057,999.1054077,394.1228943
193.14027777777778,55.1114006,200.0137024,1001.02948,394.8482971
193.17361111111111,55.15110016,194.229599,1002.661377,395.4693909
193.20694444444445,55.25419998,192.2521973,1004.053223,396.1751099
193.24027777777778,55.32519913,195.414093,1005.577209,396.79599
193.2736111111111,55.47409821,192.4541931,1008.387573,397.2531128
193.30694444444444,55.49729919,196.9958038,1008.185913,397.6231079
193.34027777777777,55.54079819,195.5319061,1009.53772,398.2582092
193.3736111111111,55.62120056,196.0899048,1010.465698,398.5827942
193.40694444444443,55.667099,196.9089966,1011.497986,399.0390015
193.44027777777777,55.76490021,196.3872986,1012.473572,399.3422852
193.4736111111111,55.76139832,202.9754944,1013.262512,399.8186951
193.50694444444446,55.75880051,206.5413971,1014.454529,400.0747986
193.5402777777778,55.81710052,196.2288055,1014.810486,400.500885
193.57361111111112,55.89680099,194.7716064,1015.656616,400.6304932
193.60694444444445,55.94530106,195.9304962,1016.347412,401.043396
193.64027777777778,55.95840073,198.0791931,1016.694519,401.2626953
193.67361111111111,55.99779892,212.8173981,1017.262085,401.4746094
193.70694444444445,56.0367012,202.4019012,1017.791687,401.583313
193.74027777777778,56.04779816,217.7590942,1018.264282,401.8288879
193.7736111111111,56.0530014,,1018.868591,401.9013977
193.80694444444444,56.08459854,279.2177124,1019.13678,402.2098083
193.84027777777777,56.125,306.422699,1019.660522,402.3110962
193.8736111111111,56.09970093,228.8343964,1019.645996,402.450592
193.90694444444443,56.09529877,227.1414032,1020.18573,402.5640869
193.94027777777777,56.16199875,225.1405029,1020.23999,402.708313
193.9736111111111,56.14789963,233.570694,1020.615723,402.8693848
194.00694444444446,56.2364006,218.2230988,1020.939209,402.8186035
194.0402777777778,56.2201004,236.5384979,1020.977295,403.0266113
194.07361111111112,56.18939972,241.3395996,1021.340027,403.0975037
194.10694444444445,56.20740128,229.177597,1022.043884,403.2020874
194.14027777777778,56.21829987,215.7808075,1021.910217,403.3240051
194.17361111111111,56.16289902,215.384201,1022.359497,403.4661865
194.20694444444445,56.19459915,218.5876007,1022.749573,403.4856873
194.24027777777778,56.25109863,216.7985992,1022.856873,403.6560059
194.2736111111111,56.23210144,216.2333984,1022.979004,403.6787109
194.30694444444444,56.27090073,222.6584015,1023.240417,403.7495117
194.34027777777777,56.24879837,217.4953003,1023.215271,403.865387
194.3736111111111,56.2215004,212.4649048,1023.554077,403.8973999
194.40694444444443,56.29180145,212.1828003,1023.574402,403.8156128
194.44027777777777,56.26279831,218.8327026,1023.628113,403.9703064
194.4736111111111,56.29119873,218.5233002,1023.847717,403.9173889
194.50694444444446,56.25350189,220.4216003,1023.374573,403.9831848
194.5402777777778,56.22159958,217.3003998,1023.364319,404.0804138
194.57361111111112,54.46289825,208.5361023,1006.741028,397.834198
194.60694444444445,44.5929985,170.6809998,828.8756104,330.7894897
194.64027777777778,35.74330139,149.4031067,665.7252808,262.1268005
194.67361111111111,28.36149979,131.3119965,524.2244263,208.5930939
194.70694444444445,22.44829941,106.9039993,423.1408997,164.7971954
194.74027777777778,17.76869965,96.1957016,331.9830017,129.5480042
194.7736111111111,14.21100044,,266.6706848,102.4758987
194.80694444444444,11.4861002,,213.5063019,81.72730255
194.84027777777777,9.208200455,,172.4452057,65.12329865
194.8736111111111,7.527599812,,139.8869019,52.11209869
194.90694444444443,6.090899944,,113.9936981,41.32749939
194.94027777777777,5.039700031,,95.22810364,33.85250092
194.9736111111111,4.156000137,,78.93389893,27.08790016
195.00694444444446,3.496200085,,66.56770325,22.1541996
195.0402777777778,3.021399975,71.28739929,56.88029861,18.14069939
195.07361111111112,2.628799915,66.22650146,49.01890182,15.17399979
195.10694444444445,2.26970005,,43.14609909,12.72379971
195.14027777777778,2.014600039,,37.99900055,10.87339973
195.17361111111111,1.817199945,42.33110046,34.57210159,9.198200226
195.20694444444445,1.668499947,39.01950073,31.57990074,8.025400162
195.24027777777778,1.579900026,,28.89620018,7.070799828
195.2736111111111,1.442899942,,27.24469948,6.231500149
195.30694444444444,1.25150001,,25.49419975,5.64440012
195.34027777777777,1.33070004,65.23179626,24.34020042,5.181300163
195.3736111111111,1.234400034,33.65769958,23.27910042,4.816999912
195.40694444444443,1.244699955,24.52840042,22.35950089,4.467000008
195.44027777777777,1.159800053,12.31630039,22.01779938,4.315299988
195.4736111111111,1.216699958,41.00590134,21.6298008,4.031400204
195.50694444444446,1.176900029,28.62689972,20.84000015,3.846100092
195.5402777777778,1.144400001,35.29449844,20.72509956,3.723099947
195.57361111111112,1.073799968,21.54170036,20.56629944,3.670700073
195.60694444444445,1.121700048,12.59860039,20.39870071,3.628400087
195.64027777777778,1.113600016,18.25589943,20.22019958,3.487099886
195.67361111111111,1.065500021,5.264999866,19.97570038,3.460999966
195.70694444444445,1.091799974,12.28199959,19.90679932,3.419800043
195.74027777777778,1.023599982,12.45540047,19.89489937,3.375200033
195.7736111111111,1.058500051,13.30150032,20.00049973,3.380700111
195.80694444444444,1.093000054,13.31820011,19.34049988,3.295099974
195.84027777777777,1.040599942,12.71319962,19.51519966,3.290100098
195.8736111111111,1.040599942,12.0539999,19.60449982,3.199899912
195.90694444444443,1.103800058,9.277600288,19.52739906,3.223999977
195.94027777777777,1.030599952,10.36800003,19.39649963,3.215300083
195.9736111111111,0.995899975,10.98359966,19.12899971,3.183399916
196.00694444444446,1.095999956,11.3203001,19.47680092,3.160700083
196.0402777777778,1.100499988,8.451399803,19.32419968,3.123300076
196.07361111111112,1.014999986,6.325399876,19.39450073,3.206599951
196.10694444444445,0.967899978,3.398900032,19.18840027,3.146699905
196.14027777777778,1.031299949,19.50200081,19.37439919,3.079099894
196.17361111111111,1.011399984,7.244699955,19.36870003,3.090399981
196.20694444444445,1.04429996,12.51430035,18.97739983,3.088999987
196.24027777777778,0.994000018,10.01159954,19.1697998,3.07069993
196.2736111111111,1.017799973,6.417399883,19.1420002,3.074800014
196.30694444444444,1.000200033,12.63840008,18.88459969,2.969099998
196.34027777777777,1.017500043,7.815400124,18.92679977,2.997900009
196.3736111111111,1.044499993,9.706600189,18.85820007,3.054500103
196.40694444444443,1.005399942,11.05589962,18.80489922,3.002500057
196.44027777777777,1.019899964,10.46360016,18.79150009,2.916699886
196.4736111111111,0.976100028,7.158199787,18.8281002,3.042099953
196.50694444444446,1.00940001,21.18610001,18.70059967,2.994499922
196.5402777777778,1.064299941,10.6189003,18.58410072,3.075000048
196.57361111111112,1.765100002,9.619299889,19.32110023,3.016400099
196.60694444444445,5.049600124,19.29820061,66.16269684,19.3810997
196.64027777777778,7.91410017,32.11009979,121.1314011,42.10419846
196.67361111111111,10.77060032,41.49670029,179.5144958,66.1815033
196.70694444444445,13.98999977,56.13190079,240.0429993,85.50990295
196.74027777777778,17.19190025,64.47619629,295.225708,108.7416
196.7736111111111,19.87339973,71.01679993,346.9845886,130.6307983
196.80694444444444,22.61059952,76.95140076,397.4581909,151.4750977
196.84027777777777,25.35919952,89.77339935,443.464386,168.8574066
196.8736111111111,27.51720047,96.85939789,488.422699,188.5605927
196.90694444444443,29.75009918,269.7348022,531.6704712,203.2561951
196.94027777777777,31.79980087,93.05180359,569.8734741,219.7353973
196.9736111111111,34.0223999,100.853302,607.6763916,234.0619049
197.00694444444446,35.66889954,106.9919968,637.7758789,247.2458954
197.0402777777778,37.1495018,112.5867996,668.4058838,259.6712036
197.07361111111112,38.62200165,118.0056992,695.5524902,270.8760071
197.10694444444445,40.21789932,122.6352997,723.1970215,281.1942139
197.14027777777778,41.27819824,126.9002991,745.84198,292.5281982
197.17361111111111,42.65439987,131.1600037,772.8151855,300.3175049
197.20694444444445,43.60639954,134.3126984,789.2821045,307.5957947
197.24027777777778,44.7010994,137.5337067,807.2177124,315.8645935
197.2736111111111,45.55270004,140.4078979,824.6119995,322.9128113
197.30694444444444,46.35409927,143.5312958,841.0203857,328.5651855
197.34027777777777,47.2030983,145.8659058,855.5559082,335.6773071
197.3736111111111,47.93059921,148.0644073,867.9721069,340.8255005
197.40694444444443,48.48300171,150.2350006,880.4002075,345.5986023
197.44027777777777,49.0882988,152.287796,892.5814819,350.2463989
197.4736111111111,49.7052002,153.6273041,903.2631226,354.2414856
197.50694444444446,50.27050018,155.5254059,911.6091919,358.5385132
197.5402777777778,50.53649902,157.2106934,920.3682251,361.892395
197.57361111111112,51.09529877,158.4485016,928.7224731,365.1036072
197.60694444444445,51.58890152,159.8610992,936.4786987,368.1116028
197.64027777777778,51.87670135,161.127594,943.2315063,371.059906
197.67361111111111,52.19820023,161.7882996,949.3560791,373.4447937
197.70694444444445,52.49449921,162.9234009,955.1046753,376.0000916
197.74027777777778,52.80410004,164.1737061,960.506897,377.9975891
197.7736111111111,53.07590103,164.8421021,964.8878174,380.1395874
197.80694444444444,53.20830154,165.7409973,969.6331787,382.0151062
197.84027777777777,53.42580032,166.2071075,973.9459229,383.5270996
197.8736111111111,53.64720154,166.9185944,978.3983765,385.2131958
197.90694444444443,53.92839813,167.6212006,981.2846069,386.5880127
197.94027777777777,54.15409851,168.0614014,984.5231934,388.0025024
197.9736111111111,54.20759964,168.7534943,987.7341919,389.0079041
198.00694444444446,54.40259933,169.0462036,990.5001831,390.1803894
198.0402777777778,54.49330139,172.0500031,993.2658081,391.2398071
198.07361111111112,54.56150055,172.8135986,995.637085,392.2550964
198.10694444444445,54.73540115,121.8519974,998.2714844,393.1509094
198.14027777777778,54.9109993,173.6826019,1000.117188,393.9065857
198.17361111111111,54.92419815,174.1497955,1001.947205,394.7562866
198.20694444444445,54.9958992,346.1184998,1003.897217,395.3403931
198.24027777777778,55.14479828,174.620697,1005.422485,395.9267883
198.2736111111111,55.26150131,172.834198,1006.944397,396.4122009
198.30694444444444,55.32899857,175.0641022,1008.369812,397.1473999
198.34027777777777,55.43239975,175.4402008,1009.497375,397.7153015
198.3736111111111,55.4620018,174.6260071,1010.559814,398.0783081
198.40694444444443,55.48460007,172.2080994,1011.455688,398.5552979
198.44027777777777,55.57170105,172.8049927,1012.419373,398.8882141
198.4736111111111,55.65370178,173.0263062,1013.601379,399.1181946
198.50694444444446,55.66090012,173.1479034,1014.188416,399.6748047
198.5402777777778,55.75130081,176.1307068,1014.970886,399.7208862
198.57361111111112,55.75159836,184.1374054,1015.814514,400.3815002
198.60694444444445,55.79180145,176.2494965,1016.325684,400.5671997
198.64027777777778,55.81299973,176.289093,1016.810913,400.920105
198.67361111111111,55.83269882,179.9503937,1017.362122,400.9852905
198.70694444444445,55.86959839,176.8475037,1017.951721,401.2616882
198.74027777777778,55.87889862,176.8271942,1018.273804,401.4255981
198.7736111111111,55.83789825,177.339798,1018.915405,401.6528015
198.80694444444444,55.87950134,168.6365967,1019.219421,401.8027039
198.84027777777777,55.90209961,181.1728973,1019.645996,401.8622131
198.8736111111111,55.94739914,179.9192963,1020.052795,401.9744873
198.90694444444443,55.9618988,279.0346069,1020.604126,402.1288147
198.94027777777777,56.04899979,,1021.030701,402.3671875
198.9736111111111,56.02519989,169.8296051,1021.119812,402.5379944
199.00694444444446,56.03699875,170.839798,1021.762695,402.6328125
199.0402777777778,56.05149841,173.8585968,1021.479614,402.7427979
199.07361111111112,56.06060028,174.3661041,1021.988403,402.8214111
199.10694444444445,56.05759811,157.3681946,1021.872681,402.9819031
199.14027777777778,56.11149979,174.7037964,1022.482483,403.1419067
199.17361111111111,56.10699844,174.8874054,1022.585083,403.2253113
199.20694444444445,56.18669891,174.8202972,1022.863525,403.2049866
199.24027777777778,56.16609955,174.5986938,1022.638184,403.20401
199.2736111111111,56.14759827,174.7037964,1022.458008,403.2857056
199.30694444444444,56.05730057,174.6100006,1022.188904,403.3200073
199.34027777777777,56.11100006,174.8206024,1022.608826,403.329895
199.3736111111111,56.05799866,174.5960999,1022.796509,403.3475952
199.40694444444443,56.1072998,174.6398926,1022.715088,403.4413147
199.44027777777777,56.1169014,174.8338013,1023.003479,403.5029907
199.4736111111111,56.10490036,174.170105,1023.18573,403.5993958
199.50694444444446,56.07099915,175.0077972,1023.210327,403.5665894
199.5402777777778,56.06520081,174.7722931,1023.231812,403.6687012
199.57361111111112,54.19860077,166.3253937,1016.375977,396.2911987
199.60694444444445,45.13439941,136.1338959,831.0579834,329.8912048
199.64027777777778,35.48320007,75.28350067,662.3015137,264.9831848
199.67361111111111,28.41609955,87.01950073,525.9827881,205.4340057
199.70694444444445,22.55629921,68.52400208,414.9787903,164.1013947
199.74027777777778,17.30870056,41.93600082,329.8659058,128.6770935
199.7736111111111,14.03730011,16.13909912,262.5397034,101.4604034
199.80694444444444,11.28219986,31.50919914,210.0863953,79.39330292
199.84027777777777,9.30300045,-0.666700006,168.1237946,62.3608017
199.8736111111111,7.464099884,21.77860069,136.9640961,51.34260178
199.90694444444443,6.230899811,23.52510071,112.1106033,40.24150085
199.94027777777777,5.02489996,15.7901001,91.51699829,32.54299927
199.9736111111111,4.118999958,12.07120037,77.0868988,26.11619949
200.00694444444446,3.473799944,9.071200371,64.69730377,21.07320023
200.04055555555556,2.927999973,7.346199989,55.50400162,17.71319962
200.0738888888889,2.430099964,6.148499966,47.73789978,14.46000004
200.10722222222222,2.186100006,5.168000221,41.99369812,12.13580036
200.14055555555555,1.966699958,4.34679985,37.29949951,10.40330029
200.17388888888888,1.757799983,3.781300068,33.71609879,8.920399666
200.2072222222222,1.667299986,3.335700035,30.88120079,7.828499794
200.24055555555555,1.504199982,2.917900085,28.54949951,6.918600082
200.27388888888888,1.440999985,2.643599987,26.71619987,6.109000206
200.3072222222222,1.228000045,2.370899916,25.06299973,5.544300079
200.34055555555557,1.276900053,2.201200008,24.20809937,5.049900055
200.3738888888889,1.222499967,2.036000013,23.24489975,4.740799904
200.40722222222223,1.156299949,1.975399971,22.15649986,4.431499958
200.44055555555556,1.17019999,1.82889998,21.95249939,4.219399929
200.4738888888889,1.137799978,1.670799971,21.56189919,3.95810008
200.50722222222223,1.0977,1.652799964,21.16620064,3.937099934
200.54055555555556,1.04369998,1.587700009,20.72240067,3.716399908
200.5738888888889,1.07009995,1.526600003,20.4762001,3.656199932
200.60722222222222,0.993700027,1.569399953,20.22859955,3.561199903
200.64055555555555,1.08220005,1.568799973,20.17149925,3.461600065
200.67388888888888,1.08829999,1.552600026,20.04030037,3.463700056
200.7072222222222,1.036999941,1.499899983,19.97179985,3.516700029
200.74055555555555,1.022899985,1.451300025,19.86650085,3.386699915
200.77388888888888,1.037799954,1.487400055,19.75749969,3.301100016
200.8072222222222,0.977199972,1.469699979,19.71590042,3.36529994
200.84055555555557,0.964699984,1.412400007,19.68659973,3.28550005
200.8738888888889,0.999899983,1.448699951,19.54669952,3.254899979
200.90722222222223,1.05219996,1.415099978,19.2458992,3.178100109
200.94055555555556,0.986000001,1.343199968,19.24060059,3.174400091
200.9738888888889,1.040799975,1.437100053,19.4029007,3.159800053
201.00722222222223,1.051599979,1.420699954,19.47039986,3.185899973
201.04055555555556,1.037400007,1.305199981,19.24040031,3.040899992
201.0738888888889,1.015900016,1.375,19.25830078,3.129699945
201.10722222222222,1.022899985,1.369300008,19.13120079,3.039200068
201.14055555555555,1.083199978,1.34920001,19.01119995,3.129699945
201.17388888888888,1.023900032,1.339400053,18.97430038,3.058599949
201.2072222222222,1.028300047,1.359300017,18.99080086,3.002000093
201.24055555555555,1.005900025,1.35739994,18.93050003,2.904700041
201.27388888888888,1.083199978,1.346300006,19.23719978,3.059200048
201.3072222222222,1.011700034,1.35800004,19.08230019,3.033799887
201.34055555555557,0.997200012,1.343199968,19.16950035,3.053100109
201.3738888888889,1.011700034,1.301599979,18.96899986,3.05369997
201.40722222222223,1.044499993,1.338999987,19.20470047,3.031899929
201.44055555555556,1.014600039,1.312299967,18.90379906,3.040899992
201.4738888888889,1.067700028,1.341599941,18.95610046,3.011499882
201.50722222222223,1.026299953,1.329699993,19.07060051,3.057600021
201.54055555555556,1.014899969,1.323099971,18.97319984,2.975600004
201.5738888888889,1.587499976,2.680099964,19.19050026,3.191800117
201.60722222222222,4.756899834,12.05169964,63.58810043,18.55419922
201.64055555555555,7.796500206,20.11170006,121.7531967,42.71149826
201.67388888888888,10.9211998,30.45149994,180.2138977,66.08249664
201.7072222222222,13.96930027,41.00080109,238.8930054,87.60990143
201.74055555555555,17.29980087,50.76919937,294.9480896,111.0799026
201.77388888888888,19.94020081,58.75270081,348.5723877,130.4156036
201.8072222222222,22.45009995,67.45880127,399.2493896,152.3670959
201.84055555555557,25.07320023,76.03320313,446.8356018,169.3271942
201.8738888888889,27.42490005,84.14610291,490.8833008,188.7447052
201.90722222222223,29.7772007,90.94409943,534.4381714,205.6528015
201.94055555555556,31.93560028,97.06970215,573.5953979,221.6112061
201.9738888888889,33.7215004,103.5935974,608.7479858,236.8710022
202.00722222222223,35.56919861,109.3572998,642.7457275,250.9998016
202.04055555555556,37.10950089,115.3542023,673.3712769,262.3387146
202.0738888888889,38.7519989,119.4746017,701.3704224,274.4139099
202.10722222222222,40.1548996,124.7475967,727.8325195,285.0917053
202.14055555555555,41.32979965,128.2422943,751.1154175,294.6991882
202.17388888888888,42.55690002,131.7290039,773.4229126,303.1856079
202.2072222222222,43.65169907,135.0077972,792.8134155,310.8305054
202.24055555555555,44.66019821,138.5930939,814.6400146,318.4331055
202.27388888888888,45.54489899,141.498703,827.4663086,324.7320862
202.3072222222222,46.34989929,144.1414032,843.5402832,329.567688
202.34055555555557,47.10710144,146.5511932,857.7584839,336.264801
202.3738888888889,47.72719955,147.8096008,869.8543091,341.7956848
202.40722222222223,48.37950134,150.3986969,882.3806763,346.8114929
202.44055555555556,49.01760101,152.0529022,893.7822876,351.248291
202.4738888888889,49.46989822,154.101593,903.8527832,355.5342102
202.50722222222223,50.00500107,155.4181061,913.4382935,359.789093
202.54055555555556,50.34009933,156.9817047,921.9260254,362.9797058
202.5738888888889,50.88040161,158.5039063,930.0482178,366.2316895
202.60722222222222,51.34690094,159.8488007,937.0958862,368.9718933
202.64055555555555,51.65470123,160.8439941,943.7611084,371.686615
202.67388888888888,51.97710037,162.0467987,949.7330933,374.2484131
202.7072222222222,52.22269821,163.063797,955.689209,376.7055969
202.74055555555555,52.57419968,163.7142944,960.5380249,378.653595
202.77388888888888,52.74319839,164.6051025,965.524292,380.8055115
202.8072222222222,53.01010132,165.4244995,969.9356079,382.4765015
202.84055555555557,53.21979904,165.9382935,973.9077759,383.8955994
202.8738888888889,53.39339828,166.5894012,977.6978149,385.6351013
202.90722222222223,53.64730072,167.4131927,981.4335938,387.014801
202.94055555555556,53.78110123,167.7615051,984.3253784,388.1647949
202.9738888888889,53.95100021,168.2881012,987.4462891,389.5545959
203.00722222222223,54.14120102,168.8350067,990.0422974,390.6247864
203.04055555555556,54.2621994,169.3442993,992.3397827,391.7626953
203.0738888888889,54.35359955,169.7570953,994.4542847,392.6054077
203.10722222222222,54.46289825,170.105896,996.4494019,393.4283142
203.14055555555555,54.58800125,170.3914948,998.2147217,394.1402893
203.17388888888888,54.65940094,170.6022949,1000.076416,394.7351074
203.2072222222222,54.78739929,170.9033051,1001.556885,395.4187012
203.24055555555555,54.7947998,171.1533966,1003.133423,396.1435852
203.27388888888888,54.88479996,171.375,1004.293518,396.7016907
203.3072222222222,54.95940018,171.7229004,1005.758728,397.1661072
203.34055555555557,54.99110031,171.7888947,1006.840515,397.6438904
203.3738888888889,55.042099,171.990799,1007.837708,398.1487122
203.40722222222223,55.05369949,172.2214966,1008.867615,398.4537964
203.44055555555556,55.11920166,172.3430939,1009.700623,398.8806152
203.4738888888889,55.21469879,172.4402008,1010.788025,399.362915
203.50722222222223,55.20289993,172.574295,1011.335083,399.637085
203.54055555555556,55.28430176,172.7212982,1012.265198,399.8656006
203.5738888888889,55.25970078,172.8282013,1012.809387,400.0378113
203.60722222222222,55.38190079,172.9875031,1013.330078,400.2276917
203.64055555555555,55.33769989,173.0440979,1014.095215,400.656311
203.67388888888888,55.39899826,173.1078949,1014.445313,400.8684998
203.7072222222222,55.41120148,173.164093,1014.981079,400.9668884
203.74055555555555,55.42739868,173.2505951,1015.401001,401.2206116
203.77388888888888,55.44620132,173.3542938,1015.676575,401.3364868
203.8072222222222,55.45240021,173.3518982,1016.13562,401.490509
203.84055555555557,55.47779846,173.3921967,1016.195984,401.6412048
203.8738888888889,55.52539825,173.5231018,1016.934387,401.7208862
203.90722222222223,55.45270157,173.4969025,1016.828613,401.8709106
203.94055555555556,55.45780182,173.5998993,1017.132874,401.997406
203.9738888888889,55.49900055,173.6858063,1017.338318,402.1744995
204.00722222222223,55.50780106,173.6533966,1018.003174,402.239502
204.04055555555556,55.4978981,173.7480011,1018.18103,402.2896118
204.0738888888889,55.56169891,173.6898956,1018.319702,402.447113
204.10722222222222,55.54719925,173.8260956,1018.410889,402.5429077
204.14055555555555,55.52550125,173.9333038,1018.679504,402.6315002
204.17388888888888,55.55789948,173.9062042,1018.743286,402.6673889
204.2072222222222,55.55730057,173.9669952,1019.040222,402.763092
204.24055555555555,55.59799957,173.9105072,1019.277771,402.7499084
204.27388888888888,55.60710144,173.956604,1019.476807,402.8456116
204.3072222222222,55.6012001,173.9983978,1019.497803,402.9410095
204.34055555555557,55.60879898,173.9786072,1019.650085,403.023407
204.3738888888889,55.54309845,173.9510956,1019.673218,403.0551147
204.40722222222223,55.65829849,174.0437012,1019.813171,403.1517029
204.44055555555556,55.67089844,174.0787964,1019.956482,403.0963135
204.4738888888889,55.62229919,174.3580933,1020.039673,403.2305908
204.50722222222223,55.67279816,174.2693939,1020.026184,403.2637024
204.54055555555556,55.67490005,173.9710999,1020.122498,403.2319946
204.5738888888889,54.57139969,167.5426941,1012.674683,396.461792
204.60722222222222,44.09320068,134.7664948,838.3129883,329.0734863
204.64055555555555,35.4076004,108.046402,667.5153809,263.744812
204.67388888888888,28.33760071,84.56420135,519.2158813,207.888504
204.7072222222222,22.67300034,66.00879669,410.4053955,160.7079926
204.74055555555555,17.28120041,51.22389984,325.2351074,128.3435059
204.77388888888888,13.89309978,40.98600006,260.1942139,99.40090179
204.8072222222222,10.7901001,32.33729935,207.197403,78.58979797
204.84055555555557,8.899499893,25.86580086,164.8128967,62.1493988
204.8738888888889,7.0072999,20.37520027,135.2861023,49.48839951
204.90722222222223,5.769499779,16.23200035,110.2352982,39.81779861
204.94055555555556,4.710499763,13.13980007,90.9315033,31.59269905
204.9738888888889,4.071199894,10.62069988,75.24749756,25.59840012
205.00722222222223,3.407700062,8.74849987,63.06200027,21.01169968
205.04055555555556,2.982800007,7.140799999,53.66210175,17.16609955
205.0738888888889,2.51789999,5.973800182,46.37189865,14.14760017
205.10722222222222,2.265500069,5.210299969,40.70220184,11.66139984
205.14055555555555,2.060400009,4.23570013,36.38639832,10.06729984
205.17388888888888,1.859899998,3.692300081,32.86270142,8.589300156
205.2072222222222,1.762500048,3.218699932,29.86389923,7.539199829
205.24055555555555,1.587499976,2.862200022,27.81430054,6.515999794
205.27388888888888,1.514899969,2.626600027,26.3220005,5.91960001
205.3072222222222,1.431300044,2.37409997,24.68610001,5.39989996
205.34055555555557,1.39139998,2.168600082,23.62400055,4.970399857
205.3738888888889,1.307399988,1.959100008,23.02519989,4.588200092
205.40722222222223,1.267099977,1.887099981,22.27840042,4.359600067
205.44055555555556,1.247400045,1.778699994,21.76239967,4.161099911
205.4738888888889,1.258999944,1.729699969,20.96389961,3.998899937
205.50722222222223,1.188500047,1.683799982,20.85370064,3.831199884
205.54055555555556,1.096199989,1.669499993,20.50569916,3.659499884
205.5738888888889,1.054499984,1.663499951,20.43779945,3.563999891
205.60722222222222,1.099400043,1.598799944,20.31010056,3.513499975
205.64055555555555,1.052700043,1.574100018,19.99279976,3.402400017
205.67388888888888,1.06340003,1.519199967,19.70210075,3.374500036
205.7072222222222,1.130200028,1.419399977,19.63269997,3.349299908
205.74055555555555,1.077299953,1.413300037,19.66189957,3.296499968
205.77388888888888,1.071499944,1.467900038,19.6060009,3.298799992
205.8072222222222,1.129600048,1.344300032,19.49340057,3.19749999
205.84055555555557,1.067399979,1.412199974,19.42490005,3.196000099
205.8738888888889,1.105800033,1.363800049,19.21299934,3.135999918
205.90722222222223,1.040199995,1.3477,19.1576004,3.119400024
205.94055555555556,1.055899978,1.326099992,19.27050018,3.098099947
205.9738888888889,1.026200056,1.362300038,18.96899986,3.089099884
206.00722222222223,1.031000018,1.344099998,18.83440018,3.030900002
206.04055555555556,1.061200023,1.331900001,18.6427002,3.051800013
206.0738888888889,1.076699972,1.315000057,18.99839973,2.997400045
206.10722222222222,1.003700018,1.259199977,18.9178009,2.994800091
206.14055555555555,1.039999962,1.338799953,18.94639969,3.077399969
206.17388888888888,1.042000055,1.253999949,19.0048008,3.009599924
206.2072222222222,1.01760006,1.255300045,19.09530067,2.942800045
206.24055555555555,1.01760006,1.287400007,18.62299919,3.047800064
206.27388888888888,1.054800034,1.283599973,18.75720024,3.024600029
206.3072222222222,1.008100033,1.241299987,18.62339973,2.91899991
206.34055555555557,1.003900051,1.32280004,18.75559998,2.982000113
206.3738888888889,1.00909996,1.314700007,18.6026001,2.981699944
206.40722222222223,0.923799992,1.266899943,18.70479965,2.913399935
206.44055555555556,0.966899991,1.266600013,18.84029961,2.942500114
206.4738888888889,0.968900025,1.271399975,18.63680077,2.974499941
206.50722222222223,1.003399968,1.283400059,18.96439934,2.927400112
206.54055555555556,0.991400003,1.25030005,18.89419937,2.940099955
206.5738888888889,1.744199991,2.711800098,18.89570045,2.89350009
206.60722222222222,4.586200237,12.55840015,63.32410049,17.59749985
206.64055555555555,7.495999813,21.2276001,121.475502,41.00270081
206.67388888888888,10.66059971,32.28739929,179.7234039,64.3065033
206.7072222222222,13.69130039,40.01789856,237.5464935,85.11689758
206.74055555555555,16.98970032,51.23659897,295.3258972,107.1144028
206.77388888888888,19.90049934,59.49769974,348.2802124,128.8058014
206.8072222222222,22.10849953,69.56410217,397.3331909,150.9801025
206.84055555555557,24.94219971,76.24340057,448.4476929,169.9216003
206.8738888888889,27.46629906,83.01300049,493.2553101,188.7682953
206.90722222222223,29.65119934,90.60119629,529.9379272,204.6143036
206.94055555555556,31.91250038,97.73729706,570.383606,220.6728058
206.9738888888889,33.65230179,102.8585968,605.5869751,236.2129059
207.00722222222223,35.37250137,109.5177002,641.270874,249.0256958
207.04055555555556,36.84719849,113.1856003,669.362915,259.4559021
207.0738888888889,38.43320084,117.9651031,696.6622925,271.9316101
207.10722222222222,39.88399887,122.4411011,721.3493042,282.4627991
207.14055555555555,40.99850082,126.819603,747.1254272,291.2998962
207.17388888888888,42.22890091,130.3946075,767.8062134,300.4237061
207.2072222222222,43.19079971,133.7637024,787.1691895,307.8223877
207.24055555555555,44.32569885,137.2024994,804.9580078,316.4172058
207.27388888888888,45.21590042,140.2798004,822.6655884,323.6246948
207.3072222222222,45.92129898,142.5243988,839.4124146,329.8244019
207.34055555555557,46.70140076,144.7313995,854.1652832,335.1821899
207.3738888888889,47.44430161,147.2940063,867.2288818,340.8153076
207.40722222222223,48.00059891,149.2279053,877.9602051,345.1984863
207.44055555555556,48.66930008,151.0735016,889.9547729,349.9979858
207.4738888888889,49.28620148,152.8388977,899.1856079,354.4031067
207.50722222222223,49.74779892,154.5601959,909.2227173,358.1572876
207.54055555555556,50.15430069,155.9147949,918.0709839,361.2744141
207.5738888888889,50.52510071,157.2507019,927.6102295,364.2984009
207.60722222222222,50.9612999,158.5511932,932.8065186,367.5429993
207.64055555555555,51.28340149,159.5735016,939.6008301,370.2016907
207.67388888888888,51.63069916,160.5267029,945.5784912,372.5053101
207.7072222222222,51.91040039,161.6186981,951.104126,375.142395
207.74055555555555,52.19390106,162.2971039,956.6002197,377.2246094
207.77388888888888,52.45729828,163.2642059,961.1826782,379.2951965
207.8072222222222,52.70859909,164.0968018,965.7666016,381.1435852
207.84055555555557,52.83340073,164.6887054,969.6239014,382.7892151
207.8738888888889,53.06760025,165.3916931,973.5435181,383.943512
207.90722222222223,53.2723999,165.8426971,976.9707031,385.8034973
207.94055555555556,53.40819931,166.4844971,980.5692749,386.9047852
207.9738888888889,53.65340042,166.9595032,983.2988281,388.0588989
208.00722222222223,53.75730133,167.3563995,985.8126831,389.3052979
208.04055555555556,53.87020111,167.6654053,988.3909912,390.1565857
208.0738888888889,54.06969833,168.1383057,990.5736084,391.1170959
208.10722222222222,54.11899948,168.5328979,992.5275879,392.0882874
208.14055555555555,54.24869919,168.8964996,994.4401855,392.6878052
208.17388888888888,54.2981987,169.0464935,996.1071777,393.4455872
208.2072222222222,54.38660049,169.3847961,997.8795776,394.200592
208.24055555555555,54.44530106,169.6378021,999.2803955,394.7861938
208.27388888888888,54.57289886,169.8444061,1000.81073,395.3587036
208.3072222222222,54.65119934,170.091095,1001.917114,395.8626099
208.34055555555557,54.66930008,170.1909027,1003.328674,396.4952087
208.3738888888889,54.73939896,170.3435974,1004.132813,396.8622131
208.40722222222223,54.86220169,170.485199,1005.254395,397.1451111
208.44055555555556,54.92630005,170.6416016,1006.038818,397.6659851
208.4738888888889,54.96250153,170.7953949,1007.198914,398.0982971
208.50722222222223,55.04029846,170.9575958,1007.77301,398.3786011
208.54055555555556,55.09320068,170.998703,1008.638916,398.6474915
208.5738888888889,55.12340164,171.2476044,1009.177124,399.160614
208.60722222222222,55.13779831,171.360199,1009.896179,399.4937134
208.64083333333335,55.19940186,171.4055023,1010.676392,399.7638855
208.67416666666668,55.26290131,171.4783936,1010.948486,399.9313049
208.7075,55.19390106,171.5242004,1011.497498,400.1704102
208.74083333333334,55.20610046,171.6593933,1012.160889,400.4856873
208.77416666666667,55.28580093,171.6974945,1012.508972,400.5629883
208.8075,55.29249954,171.7337036,1012.952576,400.8125
208.84083333333334,55.27220154,171.8486023,1013.421875,400.9592896
208.87416666666667,55.4007988,171.904007,1013.718018,401.2817078
208.9075,55.34149933,171.9642944,1014.26593,401.476593
208.94083333333333,55.34680176,172.0191956,1014.770813,401.4555054
208.97416666666666,55.37519836,172.065094,1014.838989,401.5986938
209.0075,55.47650146,172.1168976,1014.900696,401.7174988
209.04083333333332,55.33620071,172.2628937,1014.985229,401.7792969
209.07416666666666,55.44100189,172.0603943,1015.142822,401.7860107
209.1075,55.46829987,172.0473938,1015.535706,401.84021
209.14083333333335,55.44480133,172.2194061,1015.803772,402.0516968
209.17416666666668,55.47710037,172.1690063,1015.865173,402.105896
209.2075,55.49990082,172.2832947,1015.887024,401.9603882
209.24083333333334,55.50419998,172.2243958,1015.921509,402.1570129
209.27416666666667,55.50080109,172.2402954,1016.278076,402.3475952
209.3075,55.46829987,172.1741028,1016.28949,402.2789001
209.34083333333334,55.47639847,172.2812042,1016.460388,402.3259888
209.37416666666667,55.45640182,172.2254944,1016.596375,402.3344116
209.4075,55.49639893,172.2162018,1016.680786,402.4165039
209.44083333333333,55.44049835,172.2644043,1016.919373,402.4696045
209.47416666666666,55.3905983,172.2238007,1016.923218,402.5409851
209.5075,55.49420166,172.2693939,1016.994202,402.6130981
209.54083333333332,55.49959946,172.2640991,1016.856812,402.6676941
209.57416666666666,54.19490051,165.4573059,1009.481689,400.7701111
209.6075,46.05799866,137.5626068,838.7039185,336.8356018
209.64083333333335,35.69240189,105.5669022,664.3106079,266.9042969
209.67416666666668,28.07970047,82.86380005,518.5505981,213.7108002
209.7075,21.85470009,65.01300049,410.5658875,163.905304
209.74083333333334,17.65169907,51.55149841,327.0206909,126.4284973
209.77416666666667,14.13819981,41.51340103,260.2633972,101.1327972
209.8075,10.8895998,32.62120056,208.241394,79.03440094
209.84083333333334,9.055600166,25.25449944,166.5419006,64.3289032
209.87416666666667,7.072299957,20.35400009,134.7245941,49.50790024
209.9075,5.774799824,16.29879951,109.3134995,40.30319977
209.94083333333333,4.70870018,12.6711998,90.66860199,32.1291008
209.97416666666666,3.958600044,10.48630047,74.9315033,25.15229988
210.0075,3.430000067,8.675200462,62.93730164,21.26709938
210.04083333333332,2.893100023,7.044199944,54.35100174,17.28149986
210.07416666666666,2.458300114,5.788000107,47.19240189,14.34220028
210.1075,2.185800076,4.972199917,40.83499908,11.80650043
210.14083333333335,1.966699958,4.243299961,36.4632988,10.21469975
210.17416666666668,1.7773,3.497800112,32.73619843,8.770299911
210.2075,1.661499977,3.078200102,30.16220093,7.692699909
210.24083333333334,1.505900025,2.7348001,27.85750008,6.71600008
210.27416666666667,1.412700057,2.485399961,26.06229973,5.874499798
210.3075,1.388399959,2.291599989,24.83659935,5.361499786
210.34083333333334,1.280500054,2.078399897,23.38879967,5.033299923
210.37416666666667,1.19599998,1.929499984,22.69420052,4.684800148
210.4075,1.269099951,1.783800006,22.13489914,4.355899811
210.44083333333333,1.122599959,1.758000016,21.71719933,4.212800026
210.47416666666666,1.145900011,1.656200051,21.15130043,4.032299995
210.5075,1.099699974,1.598500013,20.83709908,3.85739994
210.54083333333332,1.073500037,1.513499975,20.55649948,3.77609992
210.57416666666666,1.04550004,1.451699972,20.10989952,3.59829998
210.6075,1.034399986,1.445899963,20.09980011,3.606699944
210.64083333333335,1.01820004,1.407600045,19.84700012,3.570100069
210.67416666666668,1.039700031,1.376999974,19.90229988,3.54489994
210.7075,1.021399975,1.369199991,19.64570045,3.46359992
210.74083333333334,1.054200053,1.366999984,19.56100082,3.34920001
210.77416666666667,1.048099995,1.351899981,19.3470993,3.282200098
210.8075,1.027400017,1.311800003,19.55369949,3.250099897
210.84083333333334,0.932600021,1.331200004,19.30400085,3.185400009
210.87416666666667,0.947000027,1.263000011,19.45219994,3.247200012
210.9075,0.986299992,1.320500016,19.27890015,3.292700052
210.94083333333333,0.96420002,1.311300039,19.25289917,3.131099939
210.97416666666666,0.939300001,1.207299948,19.15850067,3.171099901
211.0075,1.011000037,1.266499996,18.7772007,3.235199928
211.04083333333332,0.99849999,1.309800029,19.16690063,3.157500029
211.07416666666666,0.994400024,1.301100016,18.85820007,3.088799953
211.1075,0.960500002,1.258100033,19.04829979,3.106100082
211.14083333333335,0.959500015,1.290099978,18.85820007,2.997100115
211.17416666666668,0.924199998,1.248299956,18.63330078,3.017299891
211.2075,0.96390003,1.279299974,19.03000069,3.046299934
211.24083333333334,0.96420002,1.239599943,18.91629982,2.986000061
211.27416666666667,0.951399982,1.220399976,18.9946003,3.059700012
211.3075,0.937699974,1.245300055,19.0265007,3.1322999
211.34083333333334,1.058200002,1.294399977,18.96999931,3.067300081
211.37416666666667,0.953700006,1.27820003,19.02739906,3.063999891
211.4075,0.969699979,1.214900017,19.19039917,3.072999954
211.44083333333333,1.020499945,1.265100002,19.22960091,3.121900082
211.47416666666666,0.925400019,1.182299972,18.89080048,3.039599895
211.5075,0.99059999,1.194200039,18.83259964,3.020499945
211.54083333333332,0.942200005,1.179800034,18.9470005,2.97239995
211.57416666666666,1.532699943,1.568500042,19.04879951,2.995800018
211.6075,4.272600174,9.948300362,61.26620102,19.32099915
211.64083333333335,7.665699959,19.19039917,119.4148026,40.12969971
211.67416666666668,10.74890041,28.53380013,177.8054962,65.24770355
211.7075,13.74279976,39.61650085,237.344696,86.89910126
211.74083333333334,16.53019905,49.8166008,291.291687,109.461998
211.77416666666667,19.56220055,58.24620056,344.6181946,129.7037964
211.8075,22.54990005,66.23320007,399.0777893,150.8222961
211.84083333333334,25.00659943,77.68969727,445.1607056,170.9136963
211.87416666666667,27.36300087,85.08190155,488.7905884,185.7050018
211.9075,29.66250038,90.8164978,529.0098877,205.2740021
211.94083333333333,31.57419968,96.29139709,566.6171265,219.1678925
211.97416666666666,33.44179916,102.4149017,604.2902222,234.1502075
212.0075,35.19580078,107.4567032,636.383728,248.1374969
212.04083333333332,36.70869827,113.2246017,665.7966919,259.7261047
212.07416666666666,38.2344017,116.5981979,693.8322144,270.2782898
212.1075,39.64139938,121.3901978,720.8806763,282.0148926
212.14083333333335,40.85419846,131.0587006,746.0333252,291.2763977
212.17416666666668,41.96549988,129.3786926,765.1658936,300.5773926
212.2075,43.03310013,132.6049957,786.2058716,308.8595886
212.24083333333334,43.97510147,136.0518951,805.6002808,315.7130127
212.27416666666667,44.93560028,138.6726074,820.2213135,322.5322876
212.3075,45.74629974,141.5608063,837.5996094,329.3517151
212.34083333333334,46.53020096,143.6313934,851.8164063,335.3186035
212.37416666666667,47.24169922,145.5771942,864.7423706,340.4563904
212.4075,47.77999878,147.4443054,877.1367188,345.6499023
212.44083333333333,48.35100174,149.7850037,888.5518799,350.2232056
212.47416666666666,48.9496994,151.3251953,898.7337036,354.1411133
212.5075,49.50180054,152.8661957,907.8530884,358.1319885
212.54083333333332,49.91199875,154.4821014,916.8989868,361.6231079
212.57416666666666,50.34989929,155.6878967,925.2612305,365.1055908
212.6075,50.74599838,157.1381989,932.5512695,368.0414124
212.64083333333335,51.15589905,158.0769043,939.5316162,370.853302
212.67416666666668,51.45949936,159.3117981,946.0134888,373.373291
212.7075,51.77610016,160.2738953,951.5018921,375.6550903
212.74083333333334,52.02700043,161.0930023,957.5496826,378.039093
212.77416666666667,52.26240158,161.9942932,962.111084,379.8380127
212.8075,52.5304985,162.4936066,966.2816162,381.6012878
212.84083333333334,52.74430084,163.2575989,970.1456909,383.431488
212.87416666666667,52.9117012,163.8834991,974.1234131,385.0325012
212.9075,53.26919937,164.4929962,977.6010132,386.3857117
212.94083333333333,53.37739944,165.1072998,980.8115845,387.5266113
212.97416666666666,53.54919815,165.4972992,983.6019897,388.9324951
213.0075,53.7038002,165.944397,986.59729,389.8434143
213.04083333333332,53.83319855,166.3007965,988.888916,391.0686951
213.07416666666666,53.98929977,166.7266998,991.0123291,391.8859863
213.1075,54.12120056,167.0912018,993.010376,392.714386
213.14083333333335,54.15589905,167.4904022,996.8218994,393.4360046
213.17416666666668,54.27830124,167.6477051,998.3709717,394.1684875
213.2075,54.2989006,168.0054016,998.2880859,394.6965027
213.24083333333334,54.3207016,168.2792969,999.5831299,395.1896973
213.27416666666667,54.39450073,168.5130005,1001.113892,396.0570984
213.3075,54.51100159,168.6311035,1002.140991,396.2539978
213.34083333333334,54.51639938,168.8860931,1003.236694,396.8106079
213.37416666666667,54.55020142,168.9884949,1004.27832,397.281311
213.4075,54.6678009,169.1542053,1005.319214,397.6910095
213.44083333333333,54.71730042,169.3802032,1006.279297,398.0273132
213.47416666666666,54.73270035,169.4369965,1007.172424,398.4942932
213.5075,54.76459885,169.5939941,1008.081421,398.7868958
213.54083333333332,54.88159943,169.7337036,1008.603516,399.1557007
213.57416666666666,54.89550018,169.884201,1009.319214,399.2915039
213.6075,54.85580063,169.9248962,1010.03302,399.6339111
213.64083333333335,54.91009903,169.9830933,1010.584595,399.842804
213.67416666666668,54.97060013,170.0442963,1011.044006,400.0270081
213.7075,54.97700119,170.1318054,1011.594971,400.2027893
213.74083333333334,54.91550064,170.1448059,1011.995483,400.3362122
213.77416666666667,54.98020172,170.2875061,1012.539978,400.6021118
213.8075,54.94889832,170.396698,1012.874573,400.8102112
213.84083333333334,55.03359985,170.4114075,1013.210571,400.9923096
213.87416666666667,55.03979874,170.5545044,1013.357727,401.148407
213.9075,55.09320068,170.5341034,1013.710571,401.2934875
213.94083333333333,55.1352005,170.5428009,1014.50293,401.3746948
213.97416666666666,55.07049942,170.6833954,1014.856079,401.5649109
214.0075,55.13949966,170.6154938,1014.860107,401.5365906
214.04083333333332,55.1053009,170.615097,1015.428894,401.6738892
214.07416666666666,55.09400177,170.6963043,1015.564697,401.8114014
214.1075,55.10789871,170.6806946,1015.582092,401.8529968
214.14083333333335,55.12120056,170.721405,1016.057983,401.8861084
214.17416666666668,55.20069885,170.7418976,1016.116821,401.9802856
214.2075,55.19029999,170.7857056,1016.067688,402.0743103
214.24083333333334,55.1590004,170.8265991,1016.278076,402.1017151
214.27416666666667,55.16040039,170.8318024,1016.542175,402.1875
214.3075,55.17639923,170.8121033,1016.48999,402.1818848
214.34083333333334,55.18299866,170.7729034,1016.736572,402.2366028
214.37416666666667,55.17990112,170.8070068,1016.922302,402.4291992
214.4075,55.1969986,170.8486938,1016.970398,402.3963928
214.44083333333333,55.21260071,170.9185944,1017.075195,402.5174866
214.47416666666666,55.22539902,170.8215027,1017.152283,402.500885
214.5075,55.1853981,170.902298,1017.243286,402.3935852
214.54083333333332,55.24219894,170.878006,1017.50531,402.4946899
214.57416666666666,54.61059952,166.5077057,1014.892578,401.6643066
214.6075,44.71009827,134.2554932,834.7664795,335.480011
214.64083333333335,35.36249924,104.3209991,661.4863892,263.7872009
214.67416666666668,27.79820061,81.45839691,522.5172119,208.6170959
214.7075,21.74180031,64.40670013,407.9913025,161.6244965
214.74083333333334,17.09560013,50.22779846,321.2540894,126.0686035
214.77416666666667,13.56540012,38.96879959,256.4778137,98.93650055
214.8075,10.70689964,30.57789993,204.9055023,77.83809662
214.84083333333334,8.614500046,24.5897007,164.1284027,61.29090118
214.87416666666667,6.914500237,19.4503994,131.5973969,48.93920135
214.9075,5.623300076,15.39840031,106.5719986,38.62369919
214.94083333333333,4.601099968,12.30179977,87.83260345,31.03179932
214.97416666666666,3.870800018,9.955400467,73.33599854,24.81189919
215.0075,3.193799973,8.160099983,61.26160049,20.26490021
215.04083333333332,2.693300009,6.757999897,52.2458992,16.58690071
215.07416666666666,2.384000063,5.48390007,45.1692009,13.65310001
215.1075,2.095900059,4.617199898,39.63290024,11.40950012
215.14083333333335,1.909500003,3.986700058,35.28609848,9.835399628
215.17416666666668,1.738999963,3.427599907,32.09560013,8.383199692
215.2075,1.618499994,3.010999918,29.48670006,7.318999767
215.24083333333334,1.493100047,2.661600113,27.43849945,6.624300003
215.27416666666667,1.355100036,2.39470005,25.77319908,5.856200218
215.3075,1.276100039,2.246400118,24.61199951,5.29129982
215.34083333333334,1.267199993,2.017499924,23.37680054,4.875599861
215.37416666666667,1.136500001,1.881299973,22.54039955,4.565100193
215.4075,1.168200016,1.767400026,22.00379944,4.268499851
215.44083333333333,1.105700016,1.710199952,21.37739944,3.993999958
215.47416666666666,1.074699998,1.649000049,21.14819908,3.93479991
215.5075,1.053799987,1.613899946,20.68499947,3.731400013
215.54083333333332,1.057600021,1.506299973,20.49329948,3.649300098
215.57416666666666,1.001899958,1.422299981,20.30170059,3.506299973
215.6075,1.044199944,1.447399974,19.86800003,3.504600048
215.64083333333335,1.030099988,1.323099971,19.82939911,3.453799963
215.67416666666668,1.005900025,1.299100041,19.69650078,3.373699903
215.7075,0.995299995,1.374199986,19.51230049,3.361200094
215.74083333333334,1.068899989,1.316499949,19.54179955,3.284800053
215.77416666666667,1.012099981,1.350900054,19.5503006,3.25909996
215.8075,0.974600017,1.334499955,19.25900078,3.290999889
215.84083333333334,0.984200001,1.275200009,19.24360085,3.238399982
215.87416666666667,0.910899997,1.212200046,19.24650002,3.163100004
215.9075,0.910899997,1.253999949,19.08480072,3.085599899
215.94083333333333,0.893999994,1.233199954,19.11219978,3.087899923
215.97416666666666,0.946200013,1.24969995,18.90089989,3.045700073
216.0075,0.99059999,1.203799963,18.86109924,3.060800076
216.04083333333332,0.966499984,1.206400037,18.90340042,3.043800116
216.07416666666666,0.943799973,1.188500047,19.04220009,3.006400108
216.1075,0.950600028,1.183599949,18.81909943,3.028000116
216.14083333333335,0.919200003,1.25030005,19.06679916,2.993900061
216.17416666666668,0.909399986,1.199499965,18.73539925,2.979700089
216.2075,0.9296,1.282999992,18.89909935,2.913800001
216.24083333333334,0.898400009,1.235000014,18.68499947,3.013000011
216.27416666666667,0.943499982,1.218600035,18.69689941,2.946000099
216.3075,0.880999982,1.2421,18.79360008,2.93930006
216.34083333333334,0.917500019,1.155699968,18.88349915,3.000299931
216.37416666666667,0.888700008,1.1954,18.63559914,2.946199894
216.4075,0.882000029,1.170699954,18.9116993,2.927900076
216.44083333333333,0.933799982,1.233800054,18.72920036,2.99119997
216.47416666666666,0.928799987,1.184399962,18.83620071,3.000799894
216.5077777777778,0.996999979,1.155400038,18.8567009,2.9447999
216.54111111111112,0.994099975,1.160099983,18.96710014,2.912100077
216.57444444444445,1.133399963,1.205299973,18.8701992,2.932600021
216.60777777777778,4.239500046,9.567399979,62.41090012,17.67070007
216.64111111111112,7.340199947,19.92429924,121.3602982,39.80590057
216.67444444444445,10.64330006,30.44709969,181.093399,63.31669998
216.70777777777778,13.67800045,40.77610016,239.8114014,84.2378006
216.7411111111111,16.93659973,50.74309921,297.0815125,108.9945984
216.77444444444444,19.57080078,57.90219879,351.7697144,132.1116943
216.80777777777777,22.53450012,67.08540344,403.7524109,151.0619049
216.8411111111111,24.8647995,74.62039948,451.0501099,170.7993011
216.87444444444444,27.38400078,84.25640106,496.6080017,190.0639038
216.90777777777777,29.76869965,89.34860229,540.4318237,207.7062988
216.9411111111111,31.71170044,98.55120087,577.8403931,223.782196
216.97444444444446,33.69660187,103.7102966,613.843811,237.2185059
217.0077777777778,35.38389969,109.7685013,645.8955078,251.173996
217.04111111111112,37.01250076,114.3748016,676.3997803,263.4220886
217.07444444444445,38.47140121,119.2176971,705.1422119,273.9183044
217.10777777777778,39.83440018,124.1250992,731.0878296,285.0801086
217.14111111111112,41.15359879,127.660202,754.0971069,294.7264099
217.17444444444445,42.23659897,131.5776062,775.6619263,303.4902954
217.20777777777778,43.3716011,134.3981934,796.1962891,311.7155151
217.2411111111111,44.33670044,138.0644073,814.1491699,319.1924133
217.27444444444444,45.18019867,141.2384033,830.97052,326.1171875
217.30777777777777,46.08319855,143.464798,846.468811,332.6091003
217.3411111111111,46.82020187,145.9499969,860.0963135,337.9473877
217.37444444444444,47.48630142,147.9936066,873.0426025,343.2688904
217.40777777777777,48.13669968,150.0397034,885.1459961,347.9057007
217.4411111111111,48.78070068,152.3462982,896.4385986,352.20401
217.47444444444446,49.27840042,154.0464935,905.7297974,356.2965088
217.5077777777778,49.74039841,155.3986969,914.9315186,360.1987
217.54111111111112,51.45360184,156.7191925,923.1312866,363.1312866
217.57444444444445,51.85649872,158.235199,931.0471191,366.3479919
217.60777777777778,52.22819901,159.2834015,937.8690796,369.2331848
217.64111111111112,52.4742012,160.4627991,944.5809937,371.89151
217.67444444444445,52.83229828,161.631897,950.4143066,374.4992065
217.70777777777778,53.14089966,162.3742981,955.8128052,376.5354919
217.7411111111111,53.38199997,163.4528046,960.7111816,378.5875854
217.77444444444444,53.55189896,164.2236023,965.4755859,380.6156921
217.80777777777777,53.86980057,165.1322937,969.4279175,382.4299927
217.8411111111111,54.04359818,165.9340973,973.3494873,384.0499878
217.87444444444444,54.23339844,166.7752075,976.9243164,385.1567078
217.90777777777777,54.41970062,167.5290985,980.2905273,386.6429138
217.9411111111111,54.51250076,168.3603058,983.4802246,387.7591858
217.97444444444446,54.60979843,168.7868042,986.0944214,388.8335876
218.0077777777778,54.73680115,169.6378021,988.6726074,390.0862122
218.04111111111112,54.83089828,170.9597931,991.0610962,390.8850098
218.07444444444445,54.95360184,178.7337952,993.0297852,391.6785889
218.10777777777778,55.08869934,178.0457001,995.0574951,392.5133972
218.14111111111112,55.12630081,175.6853943,996.7799072,393.1925964
218.17444444444445,55.11989975,174.8343048,998.4705811,393.8360901
218.20777777777778,55.27569962,174.5070953,999.8665771,394.5447083
218.2411111111111,55.36510086,173.6356964,1001.476624,395.2323914
218.27444444444444,55.42589951,176.1237946,1002.863892,395.7171936
218.30777777777777,55.46720123,174.5088043,1004.130615,396.1734009
218.3411111111111,55.46340179,175.1871033,1004.806396,396.6160889
218.37444444444444,55.55189896,177.1053009,1006.342285,396.9230957
218.40777777777777,55.55080032,176.0319977,1007.039185,397.3868103
218.4411111111111,55.71459961,176.4741974,1007.662415,397.8413086
218.47444444444446,55.63290024,177.6958008,1010.953125,397.9755859
218.5077777777778,55.69810104,179.0079956,1011.624084,398.4877014
218.54111111111112,55.74330139,178.1822052,1012.364319,398.7049866
218.57444444444445,55.79710007,177.0113983,1012.241394,398.9296875
218.60777777777778,55.7881012,176.9929962,1011.163208,399.3006897
218.64111111111112,55.81629944,177.4485931,1011.848328,399.4287109
218.67444444444445,55.82730103,176.6403046,1012.446594,399.6824951
218.70777777777778,55.83010101,178.085907,1012.565613,399.7800903
218.7411111111111,55.81129837,184.4225006,1013.36731,400.0109863
218.77444444444444,55.85910034,176.4122009,1013.627197,400.1860046
218.80777777777777,55.83010101,176.5144043,1013.924622,400.3551025
218.8411111111111,55.82820129,179.5507965,1014.350098,400.3900146
218.87444444444444,55.86989975,177.808197,1014.864502,400.6849976
218.90777777777777,55.86619949,177.7897949,1015.222229,400.6792908
218.9411111111111,55.85369873,178.4197998,1015.944397,400.8479004
218.97444444444446,55.87450027,177.6197968,1016.080627,401.058197
219.0077777777778,55.93310165,178.7700958,1016.588623,401.2015076
219.04111111111112,55.94390106,179.1600037,1016.930176,401.3103027
219.07444444444445,55.96220016,178.1781006,1017.27948,401.3789063
219.10777777777778,55.95349884,178.0742035,1017.226379,401.4934082
219.14111111111112,55.96620178,178.8267975,1017.720276,401.5486145
219.17444444444445,55.88970184,178.531601,1017.720581,401.6124878
219.20777777777778,55.91630173,180.1262054,1017.820007,401.8756104
219.2411111111111,55.83399963,180.1631012,1017.719604,401.9655151
219.27444444444444,55.83720016,184.8498993,1018.094299,402.0853882
219.30777777777777,55.93119812,180.6092987,1018.244019,402.1141052
219.3411111111111,55.95050049,183.3332977,1018.365479,402.0934143
219.37444444444444,55.93289948,182.6302032,1018.312378,402.1942139
219.40777777777777,55.89690018,178.3977051,1018.56189,402.2333069
219.4411111111111,55.90090179,179.5702057,1018.393127,402.3085022
219.47444444444446,55.94279861,179.1838074,1018.649109,402.2934875
219.5077777777778,55.9131012,181.0128937,1018.58728,402.3952942
219.54111111111112,55.97639847,179.1643066,1018.984192,402.4375916
219.57444444444445,55.65779877,176.2655945,1018.115479,401.973999
219.60777777777778,44.96580124,142.9783936,841.6036987,336.6181946
219.64111111111112,35.4673996,112.9381027,669.4940186,264.947998
219.67444444444445,27.76749992,91.26799774,523.9841919,207.7684021
219.70777777777778,21.91410065,72.07550049,409.8414917,160.9438019
219.7411111111111,17.31410027,58.54199982,325.6799011,128.4356995
219.77444444444444,13.59739971,47.60599899,255.957901,99.50579834
219.80777777777777,10.8604002,38.82320023,203.1974945,77.69560242
219.8411111111111,8.692500114,32.25130081,161.7552032,62.87480164
219.87444444444444,6.925799847,27.42399979,131.0554962,48.51940155
219.90777777777777,5.581799984,23.57299995,106.5700989,38.48509979
219.9411111111111,4.534900188,20.11809921,87.66200256,31.29260063
219.97444444444446,3.765899897,18.70330048,72.69529724,24.88129997
220.0077777777778,3.174999952,14.57750034,60.87419891,20.00139999
220.04111111111112,2.631799936,14.73190022,52.06669998,16.33989906
220.07444444444445,2.202500105,12.64630032,44.9518013,13.46339989
220.10777777777778,1.990399957,12.88129997,39.48469925,11.3100996
220.14111111111112,1.778599977,12.04269981,34.91680145,9.59869957
220.17444444444445,1.609300017,10.84150028,31.77689934,8.233499527
220.20777777777778,1.432199955,11.74069977,29.26930046,7.1875
220.2411111111111,1.420699954,9.536100388,27.23500061,6.247300148
220.27444444444444,1.254899979,11.41720009,25.21619987,5.574299812
220.30777777777777,1.228299975,10.28750038,24.08419991,5.153699875
220.3411111111111,1.186499953,10.26790047,23.30139923,4.834300041
220.37444444444444,1.095100045,10.29370022,22.37660027,4.392399788
220.40777777777777,1.072999954,10.84630013,21.87610054,4.120600224
220.4411111111111,0.974900007,9.504899979,21.28709984,3.980999947
220.47444444444446,1.003299952,10.15779972,20.63640022,3.862799883
220.5077777777778,0.943000019,10.76550007,20.47030067,3.672600031
220.54111111111112,0.924399972,9.267000198,20.03569984,3.569900036
220.57444444444445,0.960399985,9.597599983,19.88220024,3.415199995
220.60777777777778,1.001600027,10.56400013,19.66839981,3.375999928
220.64111111111112,0.96390003,9.502699852,19.6135006,3.300600052
220.67444444444445,0.949599981,9.015800476,19.45999908,3.308000088
220.70777777777778,0.934400022,9.217100143,19.12109947,3.26970005
220.7411111111111,0.858500004,10.51270008,19.23839951,3.113100052
220.77444444444444,0.941500008,10.28789997,19.1060009,3.114500046
220.80777777777777,0.851599991,10.86839962,19.27809906,3.135499954
220.8411111111111,0.892799973,10.35449982,19.01860046,3.082900047
220.87444444444444,0.869400024,9.126999855,19.02879906,3.087800026
220.90777777777777,0.901799977,10.59300041,19.06970024,3.043400049
220.9411111111111,0.808000028,10.37800026,18.9708004,3.005199909
220.97444444444446,0.795099974,8.314700127,18.76479912,2.993499994
221.0077777777778,0.841499984,10.07919979,18.92900085,2.924200058
221.04111111111112,0.838500023,9.181500435,19.06679916,2.91989994
221.07444444444445,0.84009999,13.52449989,18.93250084,2.945100069
221.10777777777778,0.874499977,8.519900322,19.0284996,2.886499882
221.14111111111112,0.83859998,6.948400021,18.7663002,2.897799969
221.17444444444445,0.805400014,9.142499924,18.8220005,2.883100033
221.20777777777778,0.772400022,13.95580006,18.90950012,2.787899971
221.2411111111111,0.771899998,12.7343998,18.66180038,2.802999973
221.27444444444444,0.709699988,8.60529995,18.52190018,2.791699886
221.30777777777777,0.814100027,5.768599987,18.59410095,2.750200033
221.3411111111111,0.765699983,7.235599995,18.68899918,2.768699884
221.37444444444444,0.754899979,9.045999527,18.3185997,2.725199938
221.40777777777777,0.756500006,15.72280025,18.6345005,2.755000114
221.4411111111111,0.744499981,11.74499989,18.37080002,2.805599928
221.47444444444446,0.756500006,15.59560013,18.50099945,2.692699909
221.5077777777778,0.785099983,11.39190006,18.46660042,2.703200102
221.54111111111112,0.760500014,11.67790031,18.52129936,2.79189992
221.57444444444445,0.960500002,11.51430035,18.34399986,2.760299921
221.60777777777778,4.006199837,17.68099976,62.54240036,17.59900093
221.64111111111112,7.202000141,28.90379906,119.9982986,41.23080063
221.67444444444445,10.44400024,39.21260071,180.0850983,63.60369873
221.70777777777778,13.4836998,49.88040161,239.0731964,87.48840332
221.7411111111111,16.41340065,60.77059937,294.5513916,109.6934967
221.77444444444444,19.51539993,73.50009918,349.494812,131.9002991
221.80777777777777,22.36770058,82.77829742,401.0036011,152.3153992
221.8411111111111,25.21940041,83.36689758,450.6643982,171.1170959
221.87444444444444,27.36910057,94.2519989,494.4551086,189.9199982
221.90777777777777,29.67350006,104.1200027,537.3403931,207.3404999
221.9411111111111,31.87210083,108.5046005,575.6384277,222.9528961
221.97444444444446,33.68119812,112.0509033,611.2366943,236.4098053
222.0077777777778,35.47000122,117.0151978,645.1920166,250.690506
222.04111111111112,37.00839996,129.2778015,676.1699219,263.0975037
222.07444444444445,38.70610046,132.5570984,703.9920044,275.1713867
222.10777777777778,40.01509857,138.3565979,729.762085,284.8295898
222.14111111111112,41.22969818,143.4526062,754.0397949,294.6411133
222.17444444444445,42.5719986,145.1837006,775.2780151,303.105011
222.20777777777778,43.50619888,149.5066986,795.7200928,311.454895
222.2411111111111,44.56359863,156.2442017,814.0015259,318.9812012
222.27444444444444,45.5707016,152.7469025,830.3308105,325.7190857
222.30777777777777,46.21060181,158.8170929,846.2363892,331.8435974
222.3411111111111,46.95069885,160.1766968,860.4379272,337.7562866
222.37444444444444,47.60160065,163.7686005,873.3411865,342.9790955
222.40777777777777,48.29320145,158.9571991,884.8900757,347.655304
222.4411111111111,48.80459976,166.3276978,895.8535767,352.4031067
222.47444444444446,49.3987999,163.3594055,906.1838989,356.5281982
222.5077777777778,49.80160141,168.4855957,915.3151855,360.1010132
222.54111111111112,50.29249954,170.8038025,923.6104126,363.6646118
222.57444444444445,50.7262001,175.504303,931.3272095,366.4328003
222.60777777777778,51.0381012,175.6911926,938.1030273,369.3008118
222.64111111111112,51.41630173,188.6047058,944.7310791,371.9932861
222.67444444444445,51.79059982,178.5155945,950.9586182,374.2966919
222.70777777777778,52.06819916,180.8820953,956.446228,376.692688
222.7411111111111,52.23680115,183.1681976,961.4951172,378.682312
222.77444444444444,52.51449966,187.493103,965.8186035,380.4162903
222.80777777777777,52.70679855,174.229599,970.2150879,382.325592
222.8411111111111,52.94919968,178.0921936,973.8395996,383.6859131
222.87444444444444,53.19990158,177.9723969,977.5411987,385.4482117
222.90777777777777,53.30490112,186.2032013,981.5189819,386.6723938
222.9411111111111,53.53710175,196.4010925,984.4567871,387.8161926
222.97444444444446,53.59280014,179.8426971,987.1790161,388.9775085
223.0077777777778,53.81969833,181.5606995,989.671814,390.1080017
223.04111111111112,53.98910141,190.7731934,992.1259155,391.1174011
223.07444444444445,54.05319977,188.3594971,993.9973145,391.949585
223.10777777777778,54.15909958,186.5735016,995.97229,392.8706055
223.14111111111112,54.27700043,189.1325073,997.9509888,393.5383911
223.17444444444445,54.39250183,178.5332947,999.5278931,394.1972046
223.20777777777778,54.42829895,183.3623047,1001.074707,394.8414917
223.2411111111111,54.59519958,200.0124054,1002.451477,395.2817078
223.27444444444444,54.66379929,192.1773987,1003.575073,395.8194885
223.30777777777777,54.74499893,191.9205017,1004.543213,396.350708
223.3411111111111,54.74869919,194.9062958,1005.883301,396.7103882
223.37444444444444,54.82709885,188.0749969,1006.70813,397.202301
223.40777777777777,54.78239822,191.0146027,1007.486877,397.5244141
223.4413888888889,54.8669014,194.3226929,1008.462097,397.9848022
223.47472222222223,54.97539902,187.7714996,1009.541504,398.2207031
223.50805555555556,55.01890182,187.4705963,1010.322693,398.538208
223.5413888888889,55.00149918,189.3014984,1010.841492,398.7868042
223.57472222222222,54.99829865,190.927002,1011.368286,399.1216125
223.60805555555555,54.99079895,189.8569031,1012.040405,399.2905884
223.64138888888888,55.06579971,195.1201019,1012.554321,399.4765015
223.67472222222221,55.06000137,193.4833069,1013.025208,399.7284851
223.70805555555555,55.14759827,189.2212067,1013.513794,399.879303
223.74138888888888,55.10850143,190.9647064,1013.860779,400.0646973
223.7747222222222,55.10480118,188.3226013,1014.313721,400.2036133
223.80805555555557,55.1053009,195.5014038,1014.699707,400.4609985
223.8413888888889,55.13370132,190.6000977,1015.0047,400.6812134
223.87472222222223,55.14049911,193.0677948,1015.027222,400.674408
223.90805555555556,55.11759949,190.2337952,1015.542419,400.760498
223.9413888888889,55.27270126,194.7707977,1015.71521,400.8768005
223.97472222222223,55.18019867,188.7729034,1016.036194,401.0162048
224.00805555555556,55.10240173,192.0648041,1016.038696,401.2511902
224.0413888888889,55.20140076,193.2077026,1016.30719,401.1382141
224.07472222222222,55.24000168,195.2173004,1016.580811,401.193512
224.10805555555555,55.19779968,195.7404022,1016.730286,401.2990112
224.14138888888888,55.14479828,196.8614044,1016.799316,401.4107056
224.17472222222221,55.18569946,281.8445129,1016.868286,401.459198
224.20805555555555,55.20539856,194.2458954,1017.246094,401.4529114
224.24138888888888,55.19319916,222.5812073,1017.216309,401.5533142
224.2747222222222,55.16590118,187.0527954,1017.503113,401.6907043
224.30805555555557,55.19290161,207.6710968,1017.517212,401.6828918
224.3413888888889,55.21670151,203.6824036,1017.272217,401.7697144
224.37472222222223,55.16939926,203.0119019,1017.560913,401.6835022
224.40805555555556,55.11410141,186.3878937,1017.538025,401.7301941
224.4413888888889,55.17459869,206.1932068,1017.542419,401.79599
224.47472222222223,55.1072998,205.2756042,1017.563477,401.7229919
224.50805555555556,55.15810013,,1017.456482,401.7344971
224.5413888888889,55.14369965,287.9989929,1017.902222,401.9400024
224.57472222222222,54.88850021,196.020401,1016.58313,401.825592
224.60805555555555,44.72259903,160.9172058,849.4556274,336.5697021
224.64138888888888,35.59560013,131.9669037,674.4501953,267.2703857
224.67472222222221,28.2003994,237.1941071,527.7316284,212.6172028
224.70805555555555,21.73999977,201.5050964,413.6004944,162.2115936
224.74138888888888,17.03310013,,326.0805054,128.0852966
224.7747222222222,13.1953001,,257.5549011,101.1340027
224.80805555555557,10.32470036,,204.1141052,77.5318985
224.8413888888889,8.390000343,77.88480377,165.0460968,62.34909821
224.87472222222223,6.745100021,59.10570145,131.7418976,49.22930145
224.90805555555556,5.410600185,51.59550095,107.8750992,38.46300125
224.9413888888889,4.364799976,32.87630081,88.21640015,31.45739937
224.97472222222223,3.603100061,28.33480072,73.19989777,24.99539948
225.00805555555556,2.951699972,26.72780037,61.90729904,20.0678997
225.0413888888889,2.52579999,37.24060059,52.28519821,16.19050026
225.07472222222222,2.079200029,30.37700081,44.89410019,13.60229969
225.10805555555555,1.811100006,42.95360184,39.55960083,11.2638998
225.14138888888888,1.549999952,,35.47840118,9.683799744
225.17472222222221,1.41779995,33.61629868,32.01890182,8.119199753
225.20805555555555,1.256100059,45.02429962,29.20120049,7.038899899
225.24138888888888,1.158400059,15.15979958,27.20899963,6.155399799
225.2747222222222,1.048900008,22.04210091,25.45680046,5.407999992
225.30805555555557,1.016100049,29.28190041,24.24650002,5.001699924
225.3413888888889,0.930899978,26.91889954,23.04339981,4.586599827
225.37472222222223,0.960699975,25.42589951,22.34830093,4.249599934
225.40805555555556,0.873300016,24.21949959,21.75379944,3.984699965
225.4413888888889,0.81190002,29.98920059,21.3321991,3.746799946
225.47472222222223,0.846700013,68.89769745,20.6345005,3.513600111
225.50805555555556,0.835900009,7.862999916,20.53630066,3.438999891
225.5413888888889,0.75849998,22.77680016,20.02400017,3.289599895
225.57472222222222,0.788699985,18.08180046,19.72520065,3.273900032
225.60805555555555,0.713999987,18.9510994,19.9144001,3.152299881
225.64138888888888,0.774800003,17.23620033,19.55890083,3.131099939
225.67472222222221,0.732900023,20.48520088,19.23250008,2.974100113
225.70805555555555,0.748700023,18.46220016,19.21719933,2.862499952
225.74138888888888,0.738699973,17.47330093,19.15629959,2.975800037
225.7747222222222,0.737800002,17.37080002,19.11870003,2.862099886
225.80805555555557,0.703400016,10.47229958,19.15180016,2.923000097
225.8413888888889,0.740199983,27.59029961,19.10160065,2.819999933
225.87472222222223,0.737800002,2.792099953,18.78770065,2.770999908
225.90805555555556,0.718200028,79.08940125,19.0685997,2.807499886
225.9413888888889,0.797999978,9.35130024,18.7682991,2.73210001
225.97472222222223,0.765699983,23.77370071,18.70999908,2.716500044
226.00805555555556,0.707599998,26.15909958,19.0189991,2.667700052
226.0413888888889,0.705600023,4.013400078,18.87800026,2.764100075
226.07472222222222,0.713800013,2.747699976,18.90229988,2.743499994
226.10805555555555,0.685899973,17.11070061,18.8321991,2.703999996
226.14138888888888,0.729099989,30.96439934,18.94610023,2.692399979
226.17472222222221,0.691399992,35.2057991,18.49290085,2.621500015
226.20805555555555,0.81129998,22.31669998,18.63829994,2.698400021
226.24138888888888,0.745400012,12.67440033,18.72789955,2.591399908
226.2747222222222,0.745400012,33.55970001,18.67280006,2.536900043
226.30805555555557,0.735199988,24.97680092,18.3307991,2.579999924
226.3413888888889,0.662800014,33.26979828,18.51169968,2.611500025
226.37472222222223,0.680400014,26.92700005,18.54159927,2.496000051
226.40805555555556,0.675999999,25.02140045,18.32780075,2.505000114
226.4413888888889,0.692700028,24.24640083,18.3817997,2.487499952
226.47472222222223,0.724300027,21.22179985,18.37809944,2.500200033
226.50805555555556,0.763999999,35.36420059,18.20249939,2.521800041
226.5413888888889,0.706499994,23.50559998,18.35860062,2.40019989
226.57472222222222,0.796400011,16.43449974,18.17840004,2.469199896
226.60805555555555,4.102300167,53.167099,59.1556015,16.50939941
226.64138888888888,7.0145998,48.58259964,118.0878983,37.2132988
226.67472222222221,10.33069992,46.64960098,184.4284058,62.90710068
226.70805555555555,13.46329975,58.56190109,239.4409027,83.3463974
226.74138888888888,16.2859993,72.8526001,292.1791077,106.532402
226.7747222222222,19.03750038,77.05120087,344.6531982,126.5113983
226.80805555555557,21.84230042,83.79319763,394.7442932,148.7917938
226.8413888888889,24.6616993,91.19609833,447.2330017,169.5140076
226.87472222222223,26.8295002,99.47879791,487.7752991,185.4196014
226.90805555555556,29.21800041,105.0739975,529.8787231,204.5493927
226.9413888888889,31.12290001,115.4220963,571.2371826,220.6914978
226.97472222222223,33.13420105,118.4145966,607.1992188,235.4026947
227.00805555555556,34.85290146,124.9116974,644.3770752,248.5381012
227.0413888888889,36.57410049,127.1595993,671.4754028,261.126709
227.07472222222222,37.99509811,125.1826019,699.2888184,271.5921021
227.10805555555555,39.36399841,128.2492065,725.8674927,283.0636902
227.14138888888888,40.63100052,150.0592041,750.6201172,293.3086853
227.17472222222221,41.82590103,146.6045074,771.5410156,301.9527893
227.20805555555555,42.99010086,143.1959991,792.725708,309.7661133
227.24138888888888,43.79270172,156.4429016,811.468811,317.3854065
227.2747222222222,44.72890091,157.0516968,828.3082886,324.8947144
227.30805555555557,45.59949875,153.1725006,844.1141968,330.6982117
227.3413888888889,46.31790161,149.5471039,858.4564209,337.1300049
227.37472222222223,47.08860016,162.0843964,871.1785889,342.2315979
227.40805555555556,47.63890076,150.6307983,883.5628052,346.6022949
227.4413888888889,48.24810028,163.9803009,894.0117798,351.5466003
227.47472222222223,48.81029892,168.4073944,904.1572876,355.3895874
227.50805555555556,49.26089859,165.7884064,913.4227295,359.115387
227.5413888888889,49.77099991,177.9781036,922.0900879,362.2668152
227.57472222222222,50.09230042,172.9492035,929.663208,365.4603882
227.60805555555555,50.41080093,173.1600952,937.0355225,368.5740967
227.64138888888888,50.75559998,173.4320068,943.4932861,371.2208862
227.67472222222221,51.07160187,166.1304932,949.7420044,373.5647888
227.70805555555555,51.36370087,172.2557068,954.9666138,375.901001
227.74138888888888,51.73609924,165.0892944,960.1677246,378.0704041
227.7747222222222,51.8492012,232.2474976,964.8286133,379.803009
227.80805555555557,52.18600082,164.8166046,968.6638184,381.498291
227.8413888888889,52.35789871,199.9477997,972.8297119,383.2020874
227.87472222222223,52.52470016,177.5567932,976.4992065,384.6802979
227.90805555555556,52.70399857,176.0081024,979.763916,386.0830994
227.9413888888889,52.80690002,167.4667053,982.6375122,387.3218994
227.97472222222223,53.02519989,182.2420044,985.5930786,388.4797974
228.00805555555556,53.20420074,171.6672058,988.1931152,389.4172974
228.0413888888889,53.27360153,176.9015961,990.6331787,390.3302002
228.07472222222222,53.38909912,180.1804047,992.53302,391.0965881
228.10805555555555,53.50619888,179.7747955,994.5064697,392.0549011
228.14138888888888,53.56520081,188.1741028,996.3743896,392.7838135
228.17472222222221,53.60139847,172.5796967,997.8579712,393.5614014
228.20805555555555,53.70700073,183.627594,999.7304077,394.1662903
228.24138888888888,53.76240158,178.4190063,1001.37207,394.8320007
228.2747222222222,53.88470078,179.5287933,1002.760193,395.29599
228.30805555555557,53.9211998,178.9246979,1003.503113,395.8042908
228.3413888888889,53.99169922,178.8977051,1004.736511,396.1878967
228.37472222222223,53.99369812,187.0650024,1005.727417,396.7189026
228.40805555555556,53.97719955,181.6233978,1006.585083,397.0810852
228.4413888888889,54.06909943,184.1356964,1007.610596,397.4302979
228.47472222222223,54.14049911,181.4490967,1008.281128,397.6286011
228.50805555555556,54.14789963,182.7465973,1008.830688,397.9194946
228.5413888888889,54.18700027,186.2727051,1009.961426,398.3692932
228.57472222222222,54.26039886,182.3488007,1010.427124,398.5552979
228.60805555555555,54.24000168,182.5872955,1010.983887,398.7909851
228.64138888888888,54.24029922,183.6121979,1011.259888,398.9536133
228.67472222222221,54.25569916,183.0234985,1011.969482,399.0935974
228.70805555555555,54.29259872,181.5030975,1012.288086,399.3427124
228.74138888888888,54.33589935,182.2713013,1012.775879,399.5151062
228.7747222222222,54.3465004,184.3554993,1012.884216,399.670105
228.80805555555557,54.39009857,181.6717987,1013.381714,399.789093
228.8413888888889,54.44950104,181.3912964,1014.158325,399.9341125
228.87472222222223,54.50379944,182.6343994,1014.196899,400.0788879
228.90805555555556,54.56240082,182.1492004,1014.577515,400.1152039
228.9413888888889,54.58969879,173.4438019,1014.602173,400.3641052
228.97472222222223,54.62749863,172.9597015,1014.757996,400.3724976
229.00805555555556,54.64360046,180.6828003,1014.915771,400.4399109
229.0413888888889,54.6216011,177.4136047,1015.205383,400.6166077
229.07472222222222,54.58010101,179.0251007,1015.685608,400.6462097
229.10805555555555,54.61619949,183.8126068,1015.718201,400.725708
229.14138888888888,54.63180161,179.1367035,1016.163574,400.9566956
229.17472222222221,54.63639832,189.9848938,1016.228271,400.9624023
229.20805555555555,54.62680054,181.2149048,1016.170471,401.0152893
229.24138888888888,54.62689972,185.4011993,1016.453186,401.181488
229.2747222222222,54.61819839,182.8204041,1016.629272,401.1351013
229.30805555555557,54.63240051,186.6219025,1016.681213,401.2435913
229.3413888888889,54.61729813,185.1994019,1016.573914,401.2897034
229.37472222222223,54.64889908,182.6448059,1016.867676,401.3547058
229.40805555555556,54.65850067,183.2870026,1016.99231,401.425293
229.4413888888889,54.58209991,181.5126038,1017.127808,401.4082031
229.47472222222223,54.5442009,182.733902,1017.405212,401.464386
229.50805555555556,54.64110184,177.9927063,1017.681396,401.5327148
229.5413888888889,54.55690002,182.134201,1017.613525,401.5509033
229.57472222222222,54.39319992,180.2153015,1017.125671,400.5743103
229.60805555555555,44.38779831,144.0858002,844.6312256,339.4836121
229.64138888888888,35.36240005,119.5042038,673.2454834,265.3855896
229.67472222222221,27.32239914,90.61840057,524.0581055,209.1611023
229.70805555555555,21.35560036,77.54029846,412.3059082,160.0160065
229.74138888888888,16.62339973,64.23020172,324.2290955,126.106102
229.7747222222222,13.24510002,49.86769867,255.7095032,99.32080078
229.80805555555557,10.44009972,41.75930023,202.6674042,78.23639679
229.8413888888889,8.244299889,36.24330139,162.1611023,61.1167984
229.87472222222223,6.447299957,34.78680038,130.2254028,47.89339828
229.90805555555556,5.267300129,31.18610001,104.6950989,38.15169907
229.9413888888889,4.286799908,24.17499924,87.16639709,30.03980064
229.97472222222223,3.513299942,20.17300034,72.04969788,24.50090027
230.00805555555556,2.870800018,19.83600044,60.83250046,19.93549919
230.0413888888889,2.419699907,20.35169983,51.70849991,15.94390011
230.07472222222222,1.992200017,18.04750061,44.83869934,13.27130032
230.10805555555555,1.744500041,18.86380005,39.35039902,11.1644001
230.14138888888888,1.54400003,13.18949986,34.80289841,9.214300156
230.17472222222221,1.392799973,13.19750023,31.80209923,7.903900146
230.20805555555555,1.327800035,17.1257,29.11039925,6.847199917
230.24138888888888,1.09679997,16.20940018,27.18519974,6.034699917
230.2747222222222,1.078799963,18.36759949,25.13019943,5.399300098
230.30805555555557,1.019000053,16.59009933,23.77459908,4.912399769
230.3413888888889,0.93599999,17.70890045,22.94599915,4.453999996
230.37472222222223,0.844600022,16.1909008,22.16930008,4.124800205
230.40805555555556,0.871599972,17.3845005,21.56369972,3.848599911
230.4413888888889,0.849600017,12.98480034,21.19020081,3.771699905
230.47472222222223,0.781400025,10.0948,20.65169907,3.547100067
230.50805555555556,0.779399991,17.0345993,20.57889938,3.386399984
230.5413888888889,0.805199981,20.0583992,20.32929993,3.2651999
230.57472222222222,0.733500004,15.09319973,19.83539963,3.233299971
230.60805555555555,0.763100028,15.99660015,19.49099922,3.157299995
230.64138888888888,0.718699992,14.08430004,19.78389931,2.964600086
230.67472222222221,0.739099979,14.80700016,19.41119957,3.049000025
230.70805555555555,0.760500014,13.31449986,19.50869942,2.955499887
230.74138888888888,0.721400023,12.68519974,19.20590019,2.937299967
230.7747222222222,0.73210001,13.82769966,18.97290039,2.873699903
230.80805555555557,0.694700003,17.18169975,19.28590012,2.87229991
230.8413888888889,0.756099999,15.26640034,18.95429993,2.850500107
230.87472222222223,0.737900019,13.00419998,18.89039993,2.863500118
230.90805555555556,0.689700007,16.45070076,18.84700012,2.749200106
230.9413888888889,0.65259999,13.57830048,18.91690063,2.754800081
230.97472222222223,0.685299993,15.64159966,18.84659958,2.778300047
231.00805555555556,0.666800022,13.13869953,18.83289909,2.758899927
231.0413888888889,0.669099987,13.80539989,18.79229927,2.654299974
231.07472222222222,0.615199983,14.41569996,18.64550018,2.6875
231.10805555555555,0.617999971,13.44620037,18.50740051,2.634399891
231.14138888888888,0.697000027,12.88020039,18.43919945,2.649399996
231.17472222222221,0.623000026,15.22949982,18.30730057,2.559999943
231.20805555555555,0.664099991,15.43010044,18.5109005,2.612200022
231.24138888888888,0.693700016,12.49129963,18.35589981,2.616899967
231.2747222222222,0.639599979,14.25189972,18.34690094,2.590899944
231.30805555555557,0.668500006,15.86120033,18.46940041,2.542999983
231.3413888888889,0.694700003,11.98209953,18.45789909,2.601300001
231.37472222222223,0.755599976,14.36950016,18.3220005,2.639800072
231.40805555555556,0.743399978,12.79329967,18.60029984,2.630199909
231.4413888888889,0.740199983,13.01819992,18.24950027,2.531100035
231.47472222222223,0.749499977,14.49300003,18.41769981,2.538800001
231.50805555555556,0.720700026,16.23460007,18.06529999,2.568500042
231.5413888888889,0.729700029,13.87679958,18.27820015,2.544699907
231.57472222222222,0.777899981,14.99820042,18.34790039,2.569999933
231.60805555555555,4.077499866,23.63509941,61.28139877,16.66559982
231.64138888888888,6.995800018,29.97920036,118.6783981,39.0768013
231.67472222222221,10.06200027,44.33179855,181.8327026,62.17710114
231.70805555555555,13.15859985,52.58480072,237.866806,82.84559631
231.74138888888888,16.13220024,64.04139709,291.7016907,104.9759979
231.7747222222222,19.10919952,69.9559021,345.9978943,125.5385971
231.80805555555557,21.70929909,79.95800018,400.8877869,151.388504
231.8413888888889,24.33690071,88.63529968,445.9775085,169.7884064
231.875,26.72669983,97.46869659,488.3739929,188.1649933
231.90833333333333,28.9484005,102.4829025,533.0823975,205.5256958
231.94166666666666,30.93199921,109.0483017,572.4821167,222.6448059
231.975,32.8742981,117.3970032,611.1588135,235.2644043
232.00833333333333,34.60689926,122.2171021,644.3082886,249.6620026
232.04166666666666,36.26850128,122.1303024,673.2070923,261.5794067
232.075,37.64820099,129.2969971,702.3151245,272.3398132
232.10833333333332,39.14120102,134.3609924,727.9962158,283.5297852
232.14166666666668,40.40660095,137.6165924,751.3881836,293.0989075
232.175,41.40530014,142.7451935,773.2869263,301.1568909
232.20833333333334,42.53450012,146.2359924,791.9645996,310.0372009
232.24166666666667,43.43920135,148.3600006,810.9224854,317.2013855
232.275,44.39789963,151.7315979,826.993103,324.4513855
232.30833333333334,45.19499969,156.1699066,842.0982056,330.6488037
232.34166666666667,45.86989975,156.4100952,857.1193848,335.6246948
232.375,46.61449814,157.1399994,869.5358276,341.5375061
232.40833333333333,47.23189926,160.735199,881.4130859,346.3670044
232.44166666666666,47.78689957,161.7319031,896.3314819,350.2886963
232.475,48.28749847,162.8854065,901.8295288,354.9227905
232.50833333333333,48.68289948,168.0879059,910.9285278,358.2663879
232.54166666666666,49.19950104,,920.5244141,361.7015076
232.575,49.66249847,137.3450012,927.5476074,365.3641968
232.60833333333332,49.95270157,146.2140961,934.4987183,367.9189148
232.64166666666668,50.31399918,151.7138977,940.8046875,370.6418152
232.675,50.6651001,155.5980988,946.3237305,372.7615051
232.70833333333334,50.89870071,154.6007996,952.2952271,375.2962036
232.74166666666667,51.24940109,155.8778076,957.5264282,377.3135071
232.775,51.4552002,156.5514069,961.7302856,378.9342957
232.80833333333334,51.71910095,157.0946045,966.3026123,380.7268982
232.84166666666667,51.84840012,156.746994,969.5316772,382.3771973
232.875,52.07519913,151.2926025,973.0219727,383.866394
232.90833333333333,52.21369934,145.4985046,976.4777222,384.9831848
232.94166666666666,52.35210037,141.1878967,979.2067261,386.3377075
232.975,52.43849945,142.6508026,982.0093994,387.4602051
233.00833333333333,52.61859894,144.2342987,984.5911865,388.5752869
233.04166666666666,52.729599,145.6752014,987.0057983,389.3413086
233.075,52.81100082,146.7895966,989.1807861,390.2887878
233.10833333333332,53.01679993,147.6461945,990.9547119,391.4783936
233.14166666666668,53.02930069,148.8179016,992.6126099,391.9447021
233.175,53.05920029,150.0037994,994.3934937,392.4660034
233.20833333333334,53.18769836,151.3139038,995.8458862,393.4520874
233.24166666666667,53.1631012,152.6464996,996.9970703,393.8395996
233.275,53.25500107,153.7606964,998.2327271,394.3622131
233.30833333333334,53.3832016,154.7733002,999.3668823,394.7356873
233.34166666666667,53.40940094,155.5812073,1000.848694,395.3859863
233.375,53.47240067,156.3771057,1000.797974,395.9559937
233.40833333333333,53.5483017,156.8350067,1002.236572,396.1253052
233.44166666666666,53.57379913,157.4241943,1003.554504,396.4002991
233.475,53.53850174,157.8972931,1003.985413,396.7488098
233.50833333333333,53.63420105,158.3963013,1004.921692,396.9779968
233.54166666666666,53.66590118,158.6206055,1005.50293,397.4107056
233.575,53.70970154,158.9694061,1006.3078,397.7420044
233.60833333333332,53.76710129,159.2413025,1006.827393,397.9361877
233.64166666666668,53.77170181,159.4284058,1007.348022,398.1848145
233.675,53.75519943,159.7167969,1007.776917,398.3562012
233.70833333333334,53.78129959,159.9611969,1008.428223,398.5575867
233.74166666666667,53.83039856,160.135498,1008.756714,398.8893127
233.775,53.82310104,160.3589935,1009.071716,399.0501099
233.80833333333334,53.89390182,160.5673065,1009.85199,399.2569885
233.84166666666667,53.82659912,160.7088013,1010.185974,399.368103
233.875,53.82189941,160.8303986,1010.574219,399.5557861
233.90833333333333,53.89559937,160.9810028,1010.866089,399.7994995
233.94166666666666,53.99079895,161.0072021,1011.148682,399.8118896
233.975,53.92649841,161.0997009,1011.460327,399.9491882
234.00833333333333,54.00910187,161.2118988,1011.758911,400.0577087
234.04166666666666,54.03820038,161.2910004,1011.732605,400.0931091
234.075,53.98740005,161.3614044,1011.804504,400.1156921
234.10833333333332,53.93199921,161.4461975,1012.400696,400.3068848
234.14166666666668,53.96319962,161.6002045,1012.615112,400.4309082
234.175,53.97859955,161.6152954,1012.606201,400.5253906
234.20833333333334,53.99520111,161.6737061,1013.192078,400.6896973
234.24166666666667,53.95420074,161.7700043,1012.863281,400.8405151
234.275,53.93840027,161.8690033,1013.095581,400.824585
234.30833333333334,53.99309921,161.8562012,1012.824707,400.8240051
234.34166666666667,54.01919937,161.9160004,1013.356812,400.9483032
234.375,53.98419952,162.0621948,1013.487488,400.8879089
234.40833333333333,53.99319839,161.9911041,1013.703003,401.0029907
234.44166666666666,53.96620178,162.1307068,1013.560303,401.0674133
234.475,53.92779922,162.0755005,1013.89679,401.1174011
234.50833333333333,54.05009842,162.1419983,1014.025391,401.158905
234.54166666666666,54.07229996,162.1381989,1013.523315,401.1094971
234.575,53.98130035,161.2682953,1014.00647,401.3270874
234.60833333333332,44.19049835,129.4205933,854.8170166,340.3656006
234.64166666666668,34.82379913,102.1036987,674.0598145,268.4823914
234.675,27.32530022,78.48179626,535.2523804,213.7799072
234.70833333333334,21.83239937,62.76580048,416.8546143,171.1759949
234.74166666666667,16.83749962,48.14699936,327.5259094,129.3983002
234.775,13.27299976,37.48460007,259.7323914,101.5810013
234.80833333333334,10.43959999,29.79929924,206.7783966,78.94120026
234.84166666666667,8.307299614,23.36070061,163.0030975,62.02479935
234.875,6.734899998,18.06290054,132.670105,49.82440186
234.90833333333333,5.332799911,14.63700008,107.3314972,39.63679886
234.94166666666666,4.313799858,11.51990032,88.16390228,31.48240089
234.975,3.604099989,9.433400154,72.57679749,25.32789993
235.00833333333333,3.007699966,7.693799973,61.78739929,20.63599968
235.04166666666666,2.570199966,6.229400158,52.51309967,16.85580063
235.075,2.203999996,5.061200142,45.25279999,13.6906004
235.10833333333332,1.886700034,4.250800133,39.81489944,11.41240025
235.14166666666668,1.686100006,3.577300072,35.69760132,9.738200188
235.175,1.539600015,3.086999893,31.91559982,8.434900284
235.20833333333334,1.369799972,2.726000071,29.28910065,7.144499779
235.24166666666667,1.327399969,2.416399956,27.05949974,6.307199955
235.275,1.218000054,2.108299971,25.52029991,5.6395998
235.30833333333334,1.181599975,1.990200043,24.30789948,5.073400021
235.34166666666667,1.14349997,1.752200007,23.35689926,4.640500069
235.375,1.038400054,1.687600017,22.31340027,4.386700153
235.40833333333333,1.011199951,1.516100049,21.72940063,4.119100094
235.44166666666666,1.053900003,1.457999945,21.03790092,3.860300064
235.475,0.925300002,1.371899962,20.77179909,3.729199886
235.50833333333333,0.954699993,1.463000059,20.52840042,3.593300104
235.54166666666666,0.99849999,1.294700027,20.07679939,3.51699996
235.575,0.935400009,1.263599992,19.81719971,3.33739996
235.60833333333332,0.939499974,1.219499946,19.58300018,3.302900076
235.64166666666668,0.913999975,1.192600012,19.37619972,3.180500031
235.675,0.963,1.161000013,19.33349991,3.189800024
235.70833333333334,0.836799979,1.12469995,19.48959923,3.129699945
235.74166666666667,0.898999989,1.165799975,19.15889931,3.150000095
235.775,0.880599976,1.123200059,19.33239937,3.112299919
235.80833333333334,0.908699989,1.213099957,19.1697998,3.076499939
235.84166666666667,0.880400002,1.192600012,18.99480057,2.963399887
235.875,0.869400024,1.091300011,19.10320091,2.971999884
235.90833333333333,0.786599994,1.121199965,18.86840057,3.014499903
235.94166666666666,0.823499978,1.093700051,18.66320038,2.897000074
235.975,0.822099984,1.099400043,18.83930016,2.911499977
236.00833333333333,0.870999992,1.072700024,18.7322998,2.910900116
236.04166666666666,0.800199986,1.045400023,18.53030014,2.874799967
236.075,0.86619997,1.084400058,18.47290039,2.796000004
236.10833333333332,0.774999976,1.04369998,18.41769981,2.796900034
236.14166666666668,0.839999974,1.045699954,18.64500046,2.875999928
236.175,0.827000022,1.022300005,18.43980026,2.7348001
236.20833333333334,0.772700012,1.084300041,18.34609985,2.669500113
236.24166666666667,0.791499972,1.048400044,18.25149918,2.702899933
236.275,0.786899984,1.060600042,18.40119934,2.739000082
236.30833333333334,0.782199979,1.110800028,18.45689964,2.694499969
236.34166666666667,0.818599999,1.034199953,18.40189934,2.71420002
236.375,0.797100008,1.005100012,18.41519928,2.668499947
236.40833333333333,0.786899984,1.003700018,18.43729973,2.638900042
236.44166666666666,0.842299998,1.03489995,18.59189987,2.7579
236.475,0.83829999,1.03760004,18.4647007,2.734699965
236.50833333333333,0.822799981,1.094799995,18.71150017,2.828500032
236.54166666666666,0.816999972,1.027500033,18.46220016,2.773600101
236.575,0.763199985,1.025400043,18.53179932,2.745699883
236.60833333333332,3.809999943,8.619099617,60.7983017,11.85789967
236.64166666666668,6.776299953,18.28050041,112.7460022,36.37080002
236.675,10.00870037,26.65710068,172.3766937,60.03680038
236.70833333333334,12.93120003,37.53910065,232.1253967,84.07839966
236.74166666666667,16.07419968,46.15589905,289.8418884,106.1660995
236.775,18.56749916,53.19139862,345.0925903,127.8518982
236.80833333333334,21.39590073,60.81890106,390.0580139,147.8697052
236.84166666666667,23.94759941,69.08519745,437.4139099,168.384201
236.875,26.17480087,76.56539917,484.7947998,186.2897034
236.90833333333333,28.5991993,83.40730286,524.0640259,203.1087952
236.94166666666666,30.50090027,90.27950287,565.449707,218.6436005
236.975,32.56119919,96.16840363,601.8699951,234.1595001
237.00833333333333,34.0265007,101.4195023,636.2601929,247.4989014
237.04166666666666,35.81269836,107.4300995,668.0255127,259.6733093
237.075,37.10039902,112.6649017,696.0750732,271.2239075
237.10833333333332,38.41999817,115.8458023,720.6544189,281.5216064
237.14166666666668,39.79230118,120.3238983,746.0045166,290.1347046
237.175,40.85689926,123.6517029,766.4055176,300.4519958
237.20833333333334,41.94630051,126.615799,786.7288208,308.7124939
237.24166666666667,42.90190125,129.9812012,807.0769043,316.1579895
237.275,43.70880127,133.0184937,823.1464233,323.4343872
237.30833333333334,44.76499939,135.7742004,839.8956299,329.4157104
237.34166666666667,45.3470993,137.5556946,853.3192139,334.593689
237.375,45.93489838,139.7337036,865.2443848,340.3659058
237.40833333333333,46.62170029,141.725296,877.4619751,345.2503967
237.44166666666666,47.28699875,143.4441071,889.0028076,350.1015015
237.475,47.71580124,144.9055023,898.5831299,354.0819092
237.50833333333333,48.24250031,146.3802032,908.0526733,357.9204102
237.54166666666666,48.68420029,148.0092926,917.0510864,361.9455872
237.575,49.11849976,149.427002,925.1182861,364.9737854
237.60833333333332,49.50289917,150.7142944,932.4733276,368.0086975
237.64166666666668,49.89120102,151.8616943,939.3425293,370.8302002
237.675,50.19499969,152.6651001,944.5963745,372.7954102
237.70833333333334,50.44189835,153.6275024,950.6430054,375.3750916
237.74166666666667,50.68470001,154.4472961,955.7796021,377.3474121
237.775,50.99150085,155.1674957,960.4780884,379.4773865
237.80833333333334,51.16439819,156.0372925,964.9884033,381.4115906
237.84166666666667,51.33420181,156.7709045,969.3233032,382.7043152
237.875,51.57640076,157.2893982,972.5327759,384.4332886
237.90833333333333,51.7989006,157.7902069,975.9459839,385.8565063
237.94166666666666,51.90719986,158.277298,979.010498,386.8687134
237.975,51.99259949,158.5921021,982.0418091,388.0184937
238.00833333333333,52.20869827,159.0323029,983.9387817,389.3326111
238.04166666666666,52.28490067,159.427002,986.5654297,390.1250916
238.075,52.41130066,159.7292938,988.5386963,391.2044983
238.10833333333332,52.4917984,160.0666962,990.8619995,392.0542908
238.14166666666668,52.54259872,160.352005,992.762085,392.8262024
238.175,52.65629959,160.6165009,994.2260742,393.3736877
238.20833333333334,52.79399872,160.8730927,996.5576172,394.0896912
238.24166666666667,52.7947998,161.0771027,998.0422974,394.7778015
238.275,52.83229828,161.3264008,999.3466187,395.2742004
238.30833333333334,52.94369888,161.6094971,1000.609619,395.9122925
238.34166666666667,53.03279877,161.7984009,1001.539307,396.3113098
238.375,53.06949997,161.9490051,1002.897522,396.8370056
238.40833333333333,53.14849854,162.0856934,1003.830322,397.2338867
238.44166666666666,53.15430069,162.2127991,1004.498718,397.5090027
238.475,53.20740128,162.2707062,1005.340698,397.9182129
238.50833333333333,53.4353981,162.592804,1007.31189,398.8005066
238.54166666666666,53.38180161,78.80680084,1007.393494,398.9577942
238.575,53.37749863,162.6022034,1007.000671,398.811615
238.60833333333332,53.32379913,162.3146057,1005.414124,398.3353882
238.64166666666668,53.32369995,162.1808014,1004.7099,398.1637878
238.675,53.3757019,162.3486023,1005.432983,398.4545898
238.70833333333334,53.41230011,162.4620056,1006.47052,398.9536133
238.74166666666667,53.36040115,162.5827026,1007.326477,399.3034058
238.775,53.39920044,162.8769989,1008.332703,399.7637939
238.80833333333334,53.44829941,163.0,1008.958313,400.1459961
238.84166666666667,53.55989838,163.1011963,1010.191528,400.3558044
238.875,53.57740021,163.146698,1010.619995,400.6112976
238.90833333333333,53.48770142,163.2366943,1011.102295,400.9060974
238.94166666666666,53.56549835,163.3553925,1011.196411,401.1355896
238.975,53.56829834,163.4008942,1011.698486,401.3439941
239.00833333333333,53.54999924,163.3787994,1012.236206,401.2549133
239.04166666666666,53.60570145,163.5007019,1012.043274,401.3743896
239.075,53.56840134,163.4302063,1012.597412,401.5631104
239.10833333333332,53.62049866,163.4747009,1012.850525,401.6841125
239.14166666666668,53.61159897,163.4604034,1013.144226,401.7882996
239.175,53.62340164,163.5130005,1013.19989,401.8666077
239.20833333333334,53.52719879,163.5516052,1013.301208,401.9513855
239.24166666666667,53.63660049,163.5381927,1013.381714,401.964386
239.27527777777777,53.67100143,163.6307983,1013.512085,402.0415039
239.3086111111111,53.63650131,163.6078033,1013.815613,402.2030945
239.34194444444444,53.69369888,163.7097015,1014.01062,402.2012024
239.37527777777777,53.71979904,163.7106018,1013.846375,402.3181152
239.4086111111111,53.74860001,163.7225037,1013.950195,402.4710083
239.44194444444443,53.65800095,163.6770935,1014.376526,402.4544067
239.4752777777778,53.75120163,163.6168976,1014.619324,402.5403137
239.50861111111112,53.73249817,163.6358948,1014.393616,402.4956055
239.54194444444445,53.70650101,163.6618042,1014.588013,402.581604
239.57527777777779,53.67050171,163.4817963,1014.6922,402.3091125
239.60861111111112,45.02230072,133.2926941,857.4241943,344.2441101
239.64194444444445,35.38529968,105.9786987,688.7235718,272.8646851
239.67527777777778,28.53319931,83.90699768,543.8031006,216.7917023
239.7086111111111,22.96920013,66.16149902,434.697113,171.9918976
239.74194444444444,17.86450005,52.36819839,347.6123047,135.4067993
239.77527777777777,14.21570015,41.2215004,273.8460083,106.2386017
239.8086111111111,11.27320004,32.35369873,220.5605011,83.90720367
239.84194444444444,9.10340023,25.95249939,175.4566956,67.50340271
239.87527777777777,7.480899811,20.4265995,141.9916992,54.28760147
239.9086111111111,5.967999935,16.43589973,116.0348969,42.92309952
239.94194444444443,4.90719986,12.9314003,96.14260101,34.18790054
239.9752777777778,4.100200176,10.49820042,79.77339935,27.47890091
240.00861111111112,3.436000109,8.621399879,66.78359985,22.43619919
240.04194444444445,2.911200047,6.891600132,56.95830154,18.27930069
240.07527777777779,2.482800007,5.751200199,48.97930145,15.15320015
240.10861111111112,2.134200096,4.833099842,43.08000183,12.81099987
240.14194444444445,1.812100053,4.052700043,37.80939865,10.62580013
240.17527777777778,1.69749999,3.443099976,33.7322998,9.134400368
240.2086111111111,1.53429997,3.010999918,31.00919914,7.816299915
240.24194444444444,1.394799948,2.618000031,28.5515995,6.816400051
240.27527777777777,1.317100048,2.295700073,26.42880058,6.085800171
240.3086111111111,1.245700002,2.031399965,25.16360092,5.470399857
240.34194444444444,1.193500042,1.822700024,23.80599976,4.953199863
240.37527777777777,1.118000031,1.670799971,22.61829948,4.572299957
240.4086111111111,1.004600048,1.557600021,21.95210075,4.184100151
240.44194444444443,0.985599995,1.414600015,21.17250061,3.933000088
240.4752777777778,0.955799997,1.338000059,20.48019981,3.709100008
240.50861111111112,0.971800029,1.349900007,20.52840042,3.497900009
240.54194444444445,0.995000005,1.225700021,19.86560059,3.514300108
240.57527777777779,0.915400028,1.215800047,20.13689995,3.425800085
240.60861111111112,0.904200017,1.138599992,19.57439995,3.262500048
240.64194444444445,0.917200029,1.096600056,19.40950012,3.190599918
240.67527777777778,0.854900002,1.077600002,19.30660057,3.105000019
240.7086111111111,0.864300013,1.147899985,19.50790024,3.219300032
240.74194444444444,0.88499999,1.092399955,19.05260086,3.115099907
240.77527777777777,0.804700017,1.052099943,18.90640068,3.020200014
240.8086111111111,0.899699986,1.134600043,18.92749977,3.030100107
240.84194444444444,0.860599995,1.07009995,18.93519974,2.94569993
240.87527777777777,0.809599996,1.09739995,18.88369942,2.966799974
240.9086111111111,0.796800017,1.036499977,18.70089912,2.965899944
240.94194444444443,0.815900028,1.040599942,18.83939934,2.888799906
240.9752777777778,0.818899989,1.03489995,18.69050026,2.806699991
241.00861111111112,0.856000006,0.988499999,18.51180077,2.850199938
241.04194444444445,0.794700027,0.970200002,18.52359962,2.818799973
241.07527777777779,0.889400005,1.043900013,18.47820091,2.881500006
241.10861111111112,0.832099974,0.966199994,18.49040031,2.89109993
241.14194444444445,0.854799986,0.959200025,18.25040054,2.76060009
241.17527777777778,0.864700019,0.963400006,18.32839966,2.709199905
241.2086111111111,0.822899997,0.900699973,18.44039917,2.784699917
241.24194444444444,0.827799976,0.921899974,18.12260056,2.67750001
241.27527777777777,0.841099977,1.001999974,18.25289917,2.671999931
241.3086111111111,0.793500006,0.994599998,18.34049988,2.620800018
241.34194444444444,0.885299981,1.001700044,18.19849968,2.682300091
241.37527777777777,0.919200003,0.973500013,18.19599915,2.785200119
241.4086111111111,0.783999979,0.989400029,18.16119957,2.723999977
241.44194444444443,0.85710001,0.967400014,18.23929977,2.726000071
241.4752777777778,0.836199999,0.997500002,18.12240028,2.716200113
241.50861111111112,0.812699974,0.873899996,18.26679993,2.657000065
241.54194444444445,0.831099987,0.947300017,18.28919983,2.653000116
241.57527777777779,0.854300022,0.952600002,18.13159943,2.664000034
241.60861111111112,3.472899914,7.452700138,56.61389923,15.04590034
241.64194444444445,6.471099854,17.27359962,110.1126022,38.17440033
241.67527777777778,9.542499542,25.34449959,166.0933075,60.23329926
241.7086111111111,12.21269989,34.63899994,226.1779938,82.36969757
241.74194444444444,15.1260004,43.46409988,280.4530029,104.4965973
241.77527777777777,18.03359985,52.52270126,330.7297058,125.5876007
241.8086111111111,20.65990067,60.70040131,384.6784973,146.9638062
241.84194444444444,23.14699936,68.501297,431.8013,163.8757019
241.87527777777777,25.27770042,75.625,475.9851074,183.0858002
241.9086111111111,27.72739983,82.51100159,515.7150269,201.8518066
241.94194444444443,29.61669922,88.40000153,553.1016846,216.6080017
241.9752777777778,31.6814003,94.42980194,588.9569092,230.8141022
242.00861111111112,33.33570099,99.55930328,623.6547852,244.5410004
242.04194444444445,34.81919861,105.2180023,658.2672119,257.2366028
242.07527777777779,36.28850174,109.7820969,684.9968872,267.9417114
242.10861111111112,37.64250183,113.663002,711.1326904,279.3738098
242.14194444444445,38.96770096,118.3990021,735.3344727,288.8770142
242.17527777777778,40.22000122,121.7005997,756.9954834,297.9222107
242.2086111111111,41.33589935,124.7888031,777.1812134,306.1777039
242.24194444444444,42.1841011,127.6436005,795.953186,313.8945007
242.27527777777777,43.19110107,130.6011963,812.5922241,320.6604004
242.3086111111111,43.97800064,133.3325043,828.9692993,327.3595886
242.34194444444444,44.74520111,135.991806,844.0593262,333.3208008
242.37527777777777,45.4958992,138.0823975,857.5012207,338.9233093
242.4086111111111,46.07089996,140.0455933,870.1754761,343.7705994
242.44194444444443,46.74679947,141.9367981,882.0792847,348.8966064
242.4752777777778,47.27949905,143.4304962,892.1964722,353.0192871
242.50861111111112,47.69120026,145.0252075,902.7457275,356.5013123
242.54194444444445,48.20529938,146.7366028,910.8051147,360.504303
242.57527777777779,48.61040115,147.9375,919.5435791,363.747406
242.60861111111112,49.05059814,149.2180023,927.0563965,366.7593079
242.64194444444445,49.4681015,150.2501068,933.6588135,369.7005005
242.67527777777778,49.78710175,151.3386993,940.1459961,372.3247986
242.7086111111111,50.01459885,152.2276001,945.8980713,374.911499
242.74194444444444,50.32490158,153.324295,951.6425781,377.1055908
242.77527777777777,50.59909821,154.1311951,957.067627,379.0848083
242.8086111111111,50.7737999,154.696701,961.6859131,380.9573059
242.84194444444444,51.06190109,155.5460968,965.9197998,382.5846863
242.87527777777777,51.30870056,156.169693,969.0328979,384.2995911
242.9086111111111,51.46289825,156.6038971,972.8148804,385.7065125
242.94194444444443,51.67430115,157.191803,976.317688,387.0755005
242.9752777777778,51.80559921,157.6761017,979.3187866,388.3042908
243.00861111111112,51.95970154,158.2221985,982.2664185,389.4269104
243.04194444444445,52.12770081,158.5953979,984.9364014,390.4547119
243.07527777777779,52.12889862,159.0325928,986.9539795,391.2694092
243.10861111111112,52.34479904,159.3097992,989.5286865,392.1897888
243.14194444444445,52.43270111,159.6416931,991.4534302,393.0541992
243.17527777777778,52.46870041,159.8430939,993.0321045,393.8096924
243.2086111111111,52.57170105,160.1067047,995.0187988,394.531189
243.24194444444444,52.6855011,160.4152069,996.9755859,395.2206116
243.27527777777777,52.7179985,160.664093,998.2224121,395.8638
243.3086111111111,52.78139877,160.8858948,999.9677734,396.4159851
243.34194444444444,52.88150024,161.0608063,1001.295227,397.074585
243.37527777777777,52.87810135,161.2154999,1002.237122,397.5288086
243.4086111111111,52.96770096,161.4351959,1003.187378,397.9782104
243.44194444444443,53.05110168,161.6773987,1004.256409,398.3575134
243.4752777777778,53.07649994,161.8345947,1005.302002,398.6354065
243.50861111111112,53.15510178,161.9597931,1006.011414,399.0585022
243.54194444444445,53.11449814,162.1007996,1006.900879,399.3814087
243.57527777777779,53.20479965,162.2061005,1007.439087,399.721405
243.60861111111112,53.26950073,162.3549042,1007.680176,399.9057007
243.64194444444445,53.23199844,162.3661957,1008.460083,400.2088928
243.67527777777778,53.26399994,162.4922028,1009.473572,400.4625854
243.7086111111111,53.41320038,162.5381012,1009.809692,400.572113
243.74194444444444,53.37770081,162.611496,1010.374878,400.9700012
243.77527777777777,53.33819962,162.6911926,1010.660706,401.1005859
243.8086111111111,53.34820175,162.7225037,1011.070618,401.1944885
243.84194444444444,53.38779831,162.778595,1011.438782,401.3861084
243.87527777777777,53.41839981,162.8914948,1011.793701,401.4674072
243.9086111111111,53.43769836,162.9096985,1012.078979,401.7026978
243.94194444444443,53.42409897,162.8997955,1012.815125,401.8252869
243.9752777777778,53.4192009,162.9376068,1012.856323,401.9974976
244.00861111111112,53.47140121,162.9454041,1012.969421,402.148407
244.04194444444445,53.47529984,163.0876007,1013.431396,402.2260132
244.07527777777779,53.48949814,163.0635071,1013.529785,402.3070984
244.10861111111112,53.45809937,163.0997009,1014.250183,402.4151917
244.14194444444445,53.43109894,163.1878967,1014.282104,402.5646973
244.17527777777778,53.44469833,163.1625061,1014.200928,402.6177979
244.2086111111111,53.4314003,163.1994934,1014.244385,402.694397
244.24194444444444,53.46179962,163.2254028,1014.77887,402.7250977
244.27527777777777,53.52740097,163.2631073,1014.848206,402.656189
244.3086111111111,53.5367012,163.2711945,1015.239685,402.9259949
244.34194444444444,53.53350067,163.3383026,1015.295105,402.9938965
244.37527777777777,53.54970169,163.2991028,1015.280273,403.0252075
244.4086111111111,53.53580093,163.3475037,1015.557983,403.2217102
244.44194444444443,53.50920105,163.3753967,1015.480286,403.1564026
244.4752777777778,53.57820129,163.4470062,1015.928528,403.2112122
244.50861111111112,53.54489899,163.3950958,1015.910889,403.3710938
244.54194444444445,53.55239868,163.4172058,1016.202515,403.3432007
244.57527777777779,53.55820084,163.328598,1016.253113,403.4379883
244.60861111111112,44.72470093,133.5442047,865.5106201,346.3304138
244.64194444444445,35.63169861,106.0569992,685.5501099,278.9172058
244.67527777777778,28.33690071,83.99019623,544.7260132,214.6092072
244.7086111111111,22.30970001,65.44719696,434.8429871,170.1846008
244.74194444444444,17.85689926,51.44639969,341.2485962,134.2389069
244.77527777777777,14.17249966,40.98040009,273.0617981,105.8434982
244.8086111111111,11.51319981,32.27949905,218.2402039,83.02079773
244.84194444444444,8.871800423,25.37989998,175.2846069,66.18270111
244.87527777777777,7.159100056,20.03109932,141.5326996,52.80239868
244.9086111111111,5.875199795,16.07699966,116.1066971,42.36790085
244.94194444444443,4.699699879,12.85159969,95.62760162,33.61019897
244.9752777777778,3.970299959,10.38059998,79.1486969,27.21080017
245.00861111111112,3.380899906,8.502799988,65.67019653,22.14480019
245.04194444444445,2.834300041,6.850900173,55.79359818,18.11289978
245.07527777777779,2.452100039,5.566599846,48.44150162,14.80560017
245.10861111111112,1.99969995,4.65899992,42.38159943,12.33510017
245.14194444444445,1.898200035,3.868299961,37.58789825,10.22570038
245.17527777777778,1.646700025,3.316999912,33.53419876,8.849900246
245.2086111111111,1.571699977,2.824899912,30.7887001,7.721300125
245.24194444444444,1.472000003,2.402299881,28.62229919,6.789899826
245.27527777777777,1.336099982,2.092099905,26.41629982,6.020500183
245.3086111111111,1.206200004,1.832999945,24.93899918,5.36439991
245.34194444444444,1.21570003,1.727300048,23.68359947,4.85890007
245.37527777777777,1.123700023,1.566599965,22.66010094,4.577899933
245.4086111111111,0.974300027,1.486999989,22.13360023,4.253799915
245.44194444444443,0.818499982,1.406700015,21.45249939,3.966500044
245.4752777777778,1.004799962,1.340899944,20.82579994,3.790400028
245.50861111111112,0.975600004,1.241099954,20.24080086,3.479500055
245.54194444444445,0.882300019,1.240399957,20.04990005,3.465300083
245.57527777777779,0.620299995,1.108700037,19.59810066,3.370199919
245.60861111111112,0.970300019,1.139099956,19.53989983,3.20449996
245.64194444444445,0.849600017,1.072199941,19.25160027,3.146699905
245.67527777777778,0.957499981,1.014999986,19.1840992,3.120300055
245.7086111111111,1.07159996,0.96329999,19.02499962,3.047899961
245.74194444444444,0.827899992,0.976400018,18.98880005,3.038500071
245.77527777777777,0.894599974,0.96420002,18.8458004,2.938999891
245.8086111111111,0.90990001,0.941200018,18.88699913,2.872200012
245.84194444444444,0.676900029,0.896099985,18.84889984,2.831399918
245.87527777777777,0.805700004,0.940599978,18.9137001,2.874799967
245.9086111111111,0.894800007,0.868499994,18.37330055,2.814500093
245.94194444444443,0.818599999,0.906099975,18.52519989,2.777400017
245.9752777777778,0.795400023,0.886399984,18.36750031,2.736099958
246.00861111111112,0.727500021,0.933499992,18.48749924,2.761399984
246.04222222222222,0.846700013,0.941299975,18.57999992,2.693000078
246.07555555555555,0.794099987,0.876900017,18.26160049,2.696799994
246.10888888888888,0.769699991,0.845300019,18.29120064,2.726300001
246.14222222222222,0.756200016,0.926699996,18.16600037,2.630000114
246.17555555555555,0.662999988,0.83859998,18.11680031,2.669699907
246.20888888888888,0.750699997,0.872799993,18.21789932,2.631700039
246.2422222222222,0.75940001,0.886399984,18.31419945,2.612600088
246.27555555555554,0.803499997,0.921800017,18.29240036,2.679399967
246.3088888888889,0.81190002,0.859200001,18.25670052,2.648200035
246.34222222222223,0.779900014,0.854799986,18.04369926,2.620399952
246.37555555555556,0.862100005,0.841799974,18.0060997,2.566499949
246.4088888888889,0.81099999,0.822600007,18.02689934,2.585000038
246.44222222222223,0.779699981,0.826900005,18.15509987,2.650599957
246.47555555555556,0.829200029,0.833299994,18.16250038,2.573499918
246.5088888888889,0.650900006,0.845799983,18.09860039,2.627300024
246.54222222222222,0.755599976,0.838500023,18.11160088,2.657000065
246.57555555555555,0.860599995,0.842299998,17.96689987,2.493400097
246.60888888888888,3.470000029,6.955900192,52.39550018,15.43719959
246.64222222222222,6.306499958,16.66290092,107.8487015,37.80699921
246.67555555555555,9.359900475,25.44680023,163.1535034,60.43909836
246.70888888888888,12.42000008,34.13679886,221.6184998,83.92459869
246.7422222222222,15.35029984,44.14279938,280.4332886,105.3841019
246.77555555555554,18.22739983,51.98429871,332.0869141,127.9804993
246.8088888888889,20.79220009,60.22949982,383.9819031,147.3282928
246.84222222222223,23.41110039,69.14730072,433.6510925,167.2460938
246.87555555555556,25.73940086,76.09660339,475.4591064,185.587204
246.9088888888889,27.82519913,82.79509735,519.4677734,202.8648071
246.94222222222223,29.85610008,87.896698,559.2111206,218.2886047
246.97555555555556,31.69400024,94.89070129,596.8406982,233.5623016
247.0088888888889,33.55179977,100.5789032,629.5197754,246.4716949
247.04222222222222,35.08129883,105.7186966,660.9119263,259.6987915
247.07555555555555,36.64149857,109.9316025,689.776001,270.9609985
247.10888888888888,37.88600159,113.8824005,716.0977173,281.5213013
247.14222222222222,38.9076004,118.1201019,741.3267822,291.5964966
247.17555555555555,40.27539825,122.5979996,763.9052124,300.5683899
247.20888888888888,41.31809998,125.6845016,782.8574219,308.5057068
247.2422222222222,42.38560104,128.1177063,802.7185059,316.3449097
247.27555555555554,43.35039902,131.077301,819.9210815,323.415802
247.3088888888889,43.65520096,133.4006042,835.4177856,329.7293091
247.34222222222223,44.8091011,136.1246948,850.6184082,335.7763977
247.37555555555556,45.53820038,138.1712036,863.7457275,341.3066101
247.4088888888889,46.14229965,140.2975006,876.001709,346.302887
247.44222222222223,46.65589905,142.1062927,887.5869751,351.2999878
247.47555555555556,47.21469879,143.8648987,898.324707,355.4298096
247.5088888888889,47.76639938,145.3784027,908.2783813,359.1394043
247.54222222222222,48.12419891,146.5308075,917.3862305,362.6451111
247.57555555555555,48.59759903,148.0402985,925.3046875,366.0361023
247.60888888888888,49.12110138,149.2389984,932.824707,369.2008972
247.64222222222222,49.42789841,150.4447937,939.6870117,371.890686
247.67555555555555,49.72689819,151.3778992,946.1427002,374.5499878
247.70888888888888,50.01979828,152.3029938,951.9749146,376.8895874
247.7422222222222,50.22190094,153.2709961,957.3488159,379.0357971
247.77555555555554,50.48749924,154.0151978,962.6486206,381.053894
247.8088888888889,50.77759933,154.6976929,966.9182739,382.8995972
247.84222222222223,50.94350052,155.4225006,971.3225098,384.5950012
247.87555555555556,51.10020065,156.0523987,975.2418823,386.0744934
247.9088888888889,51.33179855,156.5735931,978.690918,387.5465088
247.94222222222223,51.50099945,157.0411987,981.7351074,389.0766907
247.97555555555556,51.65100098,157.5540009,984.9353027,390.1720886
248.0088888888889,51.87870026,157.9085999,987.5292969,391.245697
248.04222222222222,52.04090118,158.3704987,990.1655884,392.2514038
248.07555555555555,52.04669952,158.7281952,992.588501,393.348114
248.10888888888888,52.17620087,159.1257019,994.5270996,394.2359924
248.14222222222222,52.3470993,159.4477997,996.6260986,394.9762878
248.17555555555555,52.3669014,159.7189026,998.140625,395.6200867
248.20888888888888,52.44319916,159.9080963,999.8244019,396.2857056
248.2422222222222,52.49209976,160.191803,1001.080872,396.8988037
248.27555555555554,52.61289978,160.3542938,1002.354614,397.5038147
248.3088888888889,52.66450119,160.6446991,1004.070129,397.9036865
248.34222222222223,52.73559952,160.8162994,1004.792297,398.4767151
248.37555555555556,52.82120132,160.9385986,1005.455872,398.7489014
248.4088888888889,52.87030029,161.0198975,1006.607422,399.2586975
248.44222222222223,52.93109894,161.2940979,1007.130676,399.6149902
248.47555555555556,52.95259857,161.3139038,1008.0495,399.9107056
248.5088888888889,53.0298996,161.4537048,1008.779419,400.2773132
248.54222222222222,53.06980133,161.6154022,1009.4151,400.5830078
248.57555555555555,53.05530167,161.6112976,1010.105408,400.8146973
248.60888888888888,53.05469894,161.710495,1010.369324,401.0020142
248.64222222222222,53.14970016,161.9786072,1011.199219,401.2892151
248.67555555555555,53.18099976,161.960907,1011.788513,401.5697937
248.70888888888888,53.20679855,162.1125946,1012.125488,401.6601868
248.7422222222222,53.21210098,162.1273956,1012.419617,401.943512
248.77555555555554,53.25130081,162.1439056,1012.914001,402.0333862
248.8088888888889,53.2195015,162.2716064,1013.296387,402.2362061
248.84222222222223,53.24810028,162.4029999,1013.646973,402.3399048
248.87555555555556,53.2826004,162.4373016,1014.182922,402.4692078
248.9088888888889,53.25099945,162.4774017,1014.059326,402.5826111
248.94222222222223,53.29510117,162.4989014,1014.500122,402.7972107
248.97555555555556,53.32460022,162.5258942,1014.598816,402.8266907
249.0088888888889,53.33190155,162.645401,1014.786377,402.90271
249.04222222222222,53.37770081,162.6432953,1015.409973,403.0270081
249.07555555555555,53.41870117,162.7100067,1015.612915,403.1654053
249.10888888888888,53.36619949,162.8195038,1015.869385,403.2583923
249.14222222222222,53.48139954,162.8480988,1015.863586,403.3425903
249.17555555555555,53.37770081,162.730896,1016.104309,403.4009094
249.20888888888888,53.51039886,162.8244019,1016.148804,403.4613037
249.2422222222222,53.48590088,162.8643951,1016.496094,403.538208
249.27555555555554,53.49580002,162.9436035,1016.662292,403.6687927
249.3088888888889,53.5788002,162.9282074,1016.314697,403.771698
249.34222222222223,53.3382988,162.9951019,1016.524414,403.6491089
249.37555555555556,53.50690079,164.4210968,1016.523987,403.5856934
249.4088888888889,53.54399872,165.2277069,1016.43042,403.5076904
249.44222222222223,53.48479843,162.774704,1016.196899,403.6181946
249.47555555555556,53.53350067,167.0157928,1016.733887,403.7279053
249.5088888888889,53.51959991,165.3318939,1016.407593,403.7875061
249.54222222222222,53.47409821,167.0364075,1016.887695,403.8135986
249.57555555555555,53.54320145,167.263504,1016.736084,403.8120117
249.60888888888888,45.50579834,137.6060028,865.3544922,341.1174011
249.64222222222222,35.95920181,110.1306,697.2562866,274.9938965
249.67555555555555,27.94949913,83.95950317,551.1113281,217.9270935
249.70888888888888,22.57099915,66.79109955,437.7412109,171.2097015
249.7422222222222,17.80139923,51.43479919,343.2645874,136.2516937
249.77555555555554,14.01229954,40.46020126,274.7618103,107.1809006
249.8088888888889,11.36030006,32.04639816,219.7510071,84.39350128
249.84222222222223,9.080400467,25.49069977,175.6502991,66.85289764
249.87555555555556,7.428899765,20.49220085,141.186203,52.21239853
249.9088888888889,6.097700119,16.17860031,115.6779022,41.72740173
249.94222222222223,4.902599812,12.9691,95.4285965,33.48460007
249.97555555555556,4.16260004,10.52760029,78.59529877,26.83790016
250.0088888888889,3.360300064,8.456000328,66.28859711,22.02389908
250.04222222222222,2.84649992,7.017499924,56.48799896,17.84160042
250.07555555555555,2.468100071,5.664199829,48.53210068,14.63939953
250.10888888888888,2.094099998,4.759200096,42.49499893,12.30609989
250.14222222222222,1.860399961,3.839400053,37.46409988,10.43000031
250.17555555555555,1.641499996,3.212100029,33.80649948,8.802599907
250.20888888888888,1.518700004,2.872900009,30.94179916,7.663300037
250.2422222222222,1.383999944,2.528199911,28.07710075,6.69630003
250.27555555555554,1.32130003,2.16899991,26.31909943,5.984300137
250.3088888888889,1.244199991,1.977100015,24.77980042,5.381199837
250.34222222222223,1.152199984,1.7773,23.84090042,4.84829998
250.37555555555556,1.046900034,1.559900045,22.86249924,4.367499828
250.4088888888889,1.030099988,1.471600056,21.75799942,4.115300179
250.44222222222223,1.024199963,1.33829999,21.39419937,3.853100061
250.47555555555556,1.051499963,1.302800059,20.89979935,3.628799915
250.5088888888889,0.909399986,1.234400034,20.37750053,3.557399988
250.54222222222222,0.910600007,1.108399987,20.16449928,3.393699884
250.57555555555555,0.957499981,1.075399995,19.62190056,3.170200109
250.60888888888888,0.93870002,1.043900013,19.33379936,3.084700108
250.64222222222222,0.980799973,1.046399951,19.12140083,3.050199986
250.67555555555555,0.799899995,0.994300008,19.04369926,2.992399931
250.70888888888888,0.862999976,1.000699997,19.09129906,2.922699928
250.7422222222222,0.90259999,0.924099982,18.99950027,2.933000088
250.77555555555554,0.901899993,0.930499971,18.70089912,2.803499937
250.8088888888889,0.855599999,0.936600029,18.75729942,2.805500031
250.84222222222223,0.880599976,0.928200006,18.55470085,2.658200026
250.87555555555556,0.837199986,0.891600013,18.58440018,2.717099905
250.9088888888889,0.834999979,0.915400028,18.37750053,2.664299965
250.94222222222223,0.762199998,0.871699989,18.2887001,2.660200119
250.97555555555556,0.700100005,0.85769999,18.52039909,2.652299881
251.0088888888889,0.769500017,0.835699975,18.32089996,2.64109993
251.04222222222222,0.786899984,0.840900004,18.46829987,2.645999908
251.07555555555555,0.791199982,0.796700001,18.34429932,2.543600082
251.10888888888888,0.779999971,0.822899997,18.04859924,2.532000065
251.14222222222222,0.784500003,0.749800026,18.17289925,2.655900002
251.17555555555555,0.779699981,0.811600029,18.16060066,2.51970005
251.20888888888888,0.788699985,0.785399973,18.21730042,2.581799984
251.2422222222222,0.795899987,0.781899989,18.16620064,2.504699945
251.27555555555554,0.783100009,0.798600018,18.15920067,2.619199991
251.3088888888889,0.744199991,0.682399988,18.05069923,2.507499933
251.34222222222223,0.789600015,0.739899993,18.10820007,2.440599918
251.37555555555556,0.748899996,0.729200006,17.92560005,2.431299925
251.4088888888889,0.761600018,0.750100017,18.06259918,2.533600092
251.44222222222223,0.740499973,0.728100002,17.80089951,2.395200014
251.47555555555556,0.766300023,0.72240001,18.04050064,2.388799906
251.5088888888889,0.684099972,0.652899981,17.91670036,2.374300003
251.54222222222222,0.677900016,0.641799986,17.85709953,2.391700029
251.57555555555555,0.790099978,0.714299977,17.99119949,2.461899996
251.60888888888888,3.206500053,7.404300213,50.24459839,14.96570015
251.64222222222222,6.10379982,16.43420029,108.4738007,37.18859863
251.67555555555555,9.069499969,24.28800011,166.1847992,58.99319839
251.70888888888888,12.34130001,33.44350052,223.7404022,81.28170013
251.7422222222222,15.04039955,45.02590179,277.7048035,104.2435989
251.77555555555554,17.67060089,52.65729904,334.5848083,126.5317993
251.8088888888889,20.53960037,59.95669937,384.5682068,146.3289032
251.84222222222223,22.81749916,69.14279938,434.1296082,167.0935059
251.87555555555556,25.24309921,75.61190033,477.6044006,185.8121033
251.9088888888889,27.58959961,83.12640381,520.4401855,202.4570007
251.94222222222223,29.74110031,89.00099945,560.503479,217.9716034
251.97555555555556,31.44879913,94.29149628,595.6574707,232.6869049
252.0088888888889,33.42300034,100.5738983,629.2506104,246.5868073
252.04222222222222,34.90039825,105.0066986,660.9805298,259.4754028
252.07555555555555,36.48189926,109.7970963,689.2576904,270.6512146
252.10888888888888,37.74769974,114.3451004,718.4326172,281.9527893
252.14222222222222,38.80889893,118.4950027,740.4558716,291.7207031
252.17555555555555,40.03450012,121.8768005,763.4127808,300.4259949
252.20888888888888,41.09600067,124.8751984,786.4995117,308.8992004
252.2422222222222,42.29339981,127.8977966,802.3352051,316.7727966
252.27555555555554,43.20679855,130.6708069,821.8557739,323.487915
252.3088888888889,44.09759903,133.4261017,836.3944702,330.0705872
252.34222222222223,44.86859894,135.7709961,850.6884766,336.0180969
252.37555555555556,45.63339996,137.5435028,865.0252075,341.3222961
252.4088888888889,46.23759842,139.9190979,876.7454834,346.387207
252.44222222222223,46.82749939,141.6611023,888.7946167,350.9516907
252.47555555555556,47.58580017,143.2368011,898.5614014,355.1174927
252.5088888888889,47.94430161,144.5825043,908.1062012,359.1193848
252.54222222222222,48.39580154,146.420105,917.2576904,362.6932983
252.57555555555555,48.77959824,147.4541931,925.0463867,365.9768982
252.60888888888888,49.16090012,148.9051971,932.3922729,369.0412903
252.64222222222222,49.56190109,149.8354034,939.6218872,371.8575134
252.67555555555555,49.85440063,150.7265015,946.7346191,374.3179016
252.70888888888888,50.19990158,151.6623993,952.7636719,376.6828918
252.7422222222222,50.45700073,152.767807,959.8314819,379.0441895
252.77555555555554,50.76029968,153.5962067,962.9533081,380.9428101
252.8088888888889,50.97230148,154.2252045,968.0930786,382.8666992
252.84222222222223,51.14360046,154.8052979,971.5244751,384.5162964
252.87555555555556,51.48960114,155.5137939,975.5147095,386.1341858
252.9088888888889,51.67710114,156.0841064,978.9320068,387.6169128
252.94222222222223,51.80009842,156.5648041,982.322998,389.0295105
252.97555555555556,52.02730179,156.9528046,985.6437988,390.2297974
253.0088888888889,52.1413002,157.4029999,988.2219849,391.259613
253.04222222222222,52.16749954,157.8365021,990.6959839,392.3342896
253.07555555555555,52.38589859,158.216095,993.0529785,393.1560059
253.10888888888888,52.49129868,158.7071075,995.6453247,394.1158142
253.14222222222222,52.62009811,159.0001068,997.2216797,394.8819885
253.17555555555555,52.62860107,159.2015076,999.1740112,395.656311
253.20888888888888,52.70100021,159.3771057,1000.776123,396.362793
253.2422222222222,52.82730103,159.7420959,1002.048828,397.0515137
253.27555555555554,52.86330032,159.9454956,1004.183228,397.6379089
253.3088888888889,52.90859985,160.061203,1005.609009,398.1184082
253.34222222222223,52.85889816,160.2823944,1006.741577,398.6763
253.37555555555556,52.98080063,160.5193024,1007.937805,399.2070007
253.4088888888889,53.06949997,160.5933075,1009.041016,399.6282959
253.44222222222223,53.16059875,160.7348938,1010.071411,399.9541016
253.47555555555556,53.16220093,160.9013062,1010.99469,400.2914124
253.5088888888889,53.19670105,161.0016937,1011.784729,400.6932068
253.54222222222222,53.22710037,161.1148071,1012.571289,400.9926147
253.57555555555555,53.24890137,161.2664948,1013.206177,401.3414001
253.60888888888888,53.32870102,161.3993988,1013.736023,401.5964966
253.64222222222222,53.34719849,161.4685059,1014.579529,401.8222046
253.67555555555555,53.45289993,161.5041962,1014.880371,402.0015869
253.70888888888888,53.3893013,161.6195984,1016.38208,402.1810913
253.7422222222222,53.46770096,161.6367035,1016.487427,402.4771118
253.77555555555554,53.44960022,161.7447052,1016.885498,402.7096863
253.8088888888889,53.48540115,161.8278961,1017.177673,402.8348999
253.84222222222223,53.51670074,161.8771057,1017.895813,403.053009
253.87555555555556,53.53939819,161.8952942,1017.929382,403.2036133
253.9088888888889,53.60430145,161.9915924,1018.348206,403.3913879
253.94222222222223,53.54539871,162.0126038,1018.673218,403.4660034
253.97555555555556,53.59410095,161.9936981,1019.22821,403.542511
254.0088888888889,53.65420151,162.1748047,1019.664612,403.7340088
254.04222222222222,53.67739868,162.158493,1019.697327,403.7792969
254.07555555555555,53.70619965,162.1770935,1020.1073,403.906311
254.10888888888888,53.57789993,162.1725006,1020.38562,404.0162964
254.14222222222222,53.68059921,162.162796,1020.309021,404.1176147
254.17555555555555,53.58349991,162.227005,1020.480713,404.1398926
254.20888888888888,53.79560089,162.2471924,1020.484192,404.3121033
254.2422222222222,53.74829865,162.3598022,1021.095703,404.3960876
254.27555555555554,53.71490097,162.2946014,1021.330322,404.3435974
254.3088888888889,53.77270126,162.3238983,1021.677917,404.5188904
254.34222222222223,53.80920029,162.3430939,1021.673889,404.5228882
254.37555555555556,53.76330185,162.3952026,1021.84082,404.6986084
254.4088888888889,53.87990189,162.4472046,1022.343079,404.6646118
254.44222222222223,53.75749969,162.4243011,1022.232971,404.7677917
254.47555555555556,53.7682991,162.3876953,1022.421692,404.8057861
254.5088888888889,53.8669014,162.4019012,1022.721313,404.8532104
254.54222222222222,53.83990097,162.3847961,1022.547485,404.9211121
254.57583333333332,53.69599915,162.3343964,1022.888306,404.9197083
254.60916666666665,46.29410172,134.6564941,881.5189819,351.373291
254.6425,35.85160065,104.9639969,699.7752075,275.1546936
254.67583333333334,27.63030052,81.44239807,553.6203003,214.797699
254.70916666666668,21.89069939,65.19380188,434.4364929,170.686203
254.7425,17.23220062,51.0984993,340.7374878,134.0202026
254.77583333333334,13.93540001,39.74200058,271.2267151,104.1638031
254.80916666666667,10.7979002,30.92910004,217.0401001,81.498703
254.8425,8.607500076,24.34280014,173.2218933,63.42539978
254.87583333333333,6.790200233,19.23399925,139.6210938,50.77730179
254.90916666666666,5.69080019,15.40439987,113.2746964,39.53659821
254.9425,4.43419981,12.10560036,92.63379669,32.59090042
254.97583333333333,3.639499903,9.667699814,76.23570251,26.00270081
255.00916666666666,3.092000008,7.888599873,64.08399963,21.21980095
255.0425,2.574300051,6.278100014,54.13600159,17.1298008
255.07583333333332,2.163100004,5.089300156,47.01520157,13.97169971
255.10916666666665,1.80309999,4.249100208,41.03030014,11.89379978
255.1425,1.64470005,3.452500105,36.30490112,9.696700096
255.17583333333334,1.431399941,2.894299984,32.67649841,8.100399971
255.20916666666668,1.259600043,2.548199892,29.46459961,7.026400089
255.2425,1.126700044,2.160200119,27.2635994,6.159500122
255.27583333333334,1.06309998,1.828600049,25.7541008,5.430799961
255.30916666666667,1.029700041,1.624600053,24.10400009,4.901299953
255.3425,0.86559999,1.439800024,23.13870049,4.461400032
255.37583333333333,0.827499986,1.290599942,22.15929985,4.138800144
255.40916666666666,0.88319999,1.228500009,21.41539955,3.90260005
255.4425,0.822600007,1.119799972,20.86720085,3.62409997
255.47583333333333,0.81099999,1.04550004,20.48200035,3.417999983
255.50916666666666,0.73150003,0.994599998,20.26840019,3.201400042
255.5425,0.701799989,0.972899973,19.73460007,3.164700031
255.57583333333332,0.730700016,0.8847,19.4090004,3.048099995
255.60916666666665,0.713199973,0.917699993,19.32130051,2.937200069
255.6425,0.682799995,0.833400011,18.98240089,2.850500107
255.67583333333334,0.705900013,0.862299979,18.7140007,2.753400087
255.70916666666668,0.751999974,0.837700009,18.77560043,2.743400097
255.7425,0.78490001,0.83130002,18.79389954,2.706500053
255.77583333333334,0.731700003,0.854200006,18.67070007,2.790199995
255.80916666666667,0.827600002,0.848200023,18.65519905,2.635799885
255.8425,0.779600024,0.854499996,18.43230057,2.644799948
255.87583333333333,0.709500015,0.811800003,18.42350006,2.65350008
255.90916666666666,0.776199996,0.899399996,18.26490021,2.551000118
255.9425,0.744499981,0.816799998,18.20479965,2.583300114
255.97583333333333,0.670899987,0.808300018,18.25449944,2.529900074
256.00916666666666,0.779999971,0.852400005,18.16349983,2.552000046
256.0425,0.772700012,0.782800019,18.18470001,2.420300007
256.0758333333333,0.764599979,0.76639998,18.05069923,2.496599913
256.1091666666667,0.798300028,0.768400013,18.11940002,2.507200003
256.1425,0.753199995,0.753600001,18.13509941,2.495699883
256.17583333333334,0.67900002,0.768599987,17.98690033,2.431900024
256.20916666666665,0.744300008,0.763899982,18.13780022,2.460200071
256.2425,0.730599999,0.756099999,17.93720055,2.409699917
256.2758333333333,0.745199978,0.73089999,18.15369987,2.537699938
256.30916666666667,0.700200021,0.736699998,18.05109978,2.463500023
256.3425,0.705600023,0.783399999,17.8743,2.512200117
256.37583333333333,0.725600004,0.734899998,17.86700058,2.517400026
256.4091666666667,0.756399989,0.811800003,18.08580017,2.391200066
256.4425,0.80339998,0.793799996,17.84819984,2.456500053
256.47583333333336,0.754999995,0.814499974,18.09560013,2.444000006
256.50916666666666,0.852699995,0.760699987,17.85219955,2.362799883
256.5425,0.707099974,0.737299979,17.89279938,2.48210001
256.5758333333333,0.749199986,0.784099996,17.92560005,2.429500103
256.6091666666667,3.110399961,7.553999901,48.63050079,14.81280041
256.6425,6.333000183,16.36000061,104.370903,37.55690002
256.67583333333334,9.122200012,26.57139969,162.1676941,59.57749939
256.70916666666665,12.08510017,34.45980072,222.0191956,82.86650085
256.7425,15.3281002,44.62889862,274.7984009,106.2337036
256.7758333333333,17.95170021,51.7696991,331.734314,127.4225998
256.80916666666667,20.87070084,60.93700027,384.8476868,148.0923004
256.8425,23.34210014,68.47170258,434.5174866,167.8607025
256.87583333333333,25.58869934,75.72799683,476.2905884,185.2380066
256.9091666666667,28.09449959,81.49900055,522.2388916,202.1371002
256.9425,29.74150085,88.2460022,562.2260742,218.0623932
256.97583333333336,31.63969994,93.75109863,595.8843994,233.0634003
257.00916666666666,33.56520081,98.7519989,627.6243896,246.1548004
257.0425,34.93259811,104.709198,658.8395996,258.7868042
257.0758333333333,36.42750168,108.9425964,689.0302124,271.1413879
257.1091666666667,37.86640167,113.2170029,713.7686157,280.1015015
257.1425,39.0483017,116.6083984,738.5098267,290.20401
257.17583333333334,40.21239853,120.0986023,761.270874,298.7681885
257.20916666666665,41.21749878,123.260498,780.5745239,306.8700867
257.2425,42.25460052,126.8074036,799.8637085,314.874115
257.2758333333333,43.10609818,129.4147034,817.3240967,321.4039917
257.30916666666667,43.87889862,131.1705017,834.21521,328.1968994
257.3425,44.64569855,133.9761047,847.8613281,333.9236145
257.37583333333333,45.37749863,136.0265961,861.8494263,339.2771912
257.4091666666667,45.99720001,138.0794067,873.5048828,344.1459961
257.4425,46.58229828,140.0635071,884.5717163,349.1080017
257.47583333333336,47.10680008,141.7315979,894.414978,353.2929993
257.50916666666666,47.65719986,143.4412994,903.3743286,357.1895142
257.5425,48.07009888,144.7606049,913.2509766,360.7785034
257.5758333333333,48.54050064,145.9317017,921.3314819,364.0140076
257.6091666666667,48.77669907,147.1501007,928.8516235,366.980896
257.6425,49.20000076,148.2306061,935.6090088,369.822998
257.67583333333334,49.46350098,149.3822937,941.928894,372.5470886
257.70916666666665,49.85979843,150.4613953,948.218811,374.759491
257.7425,50.1216011,151.074707,952.8131104,377.0869141
257.7758333333333,50.36249924,152.1112061,958.3944702,379.0909119
257.80916666666667,50.64789963,152.8052063,962.7579956,380.8356934
257.8425,50.78540039,153.2095032,966.7695923,382.6654053
257.87583333333333,51.12609863,154.0648956,970.8952026,384.2608948
257.9091666666667,51.33869934,154.4833069,974.4954224,385.5762024
257.9425,51.42900085,155.0298004,978.2263184,386.9176025
257.97583333333336,51.60599899,155.5948029,980.5767822,388.2654114
258.00916666666666,51.77090073,155.9143066,983.7227173,389.4507141
258.0425,51.92610168,156.3027954,986.085083,390.3670044
258.0758333333333,51.98749924,156.7330933,988.3851929,391.3862915
258.1091666666667,52.09289932,157.0345001,990.5880737,392.2044067
258.1425,52.1576004,157.3061981,992.8237915,392.8765869
258.17583333333334,52.22309875,157.5973969,994.574585,393.7131042
258.20916666666665,52.36130142,157.7633972,995.9354248,394.4295044
258.2425,52.44400024,158.1517029,997.6466064,394.8727112
258.2758333333333,52.55360031,158.3919983,999.2249146,395.8098145
258.30916666666667,52.59260178,158.5863037,1000.492615,396.1770935
258.3425,52.61520004,158.728302,1001.459473,396.7036133
258.37583333333333,52.67819977,158.8697968,1002.561829,397.1608887
258.4091666666667,52.70389938,159.1631927,1003.701599,397.6469116
258.4425,52.69179916,159.1743011,1004.301575,398.0274963
258.47583333333336,52.74409866,159.3191986,1005.801208,398.3381958
258.50916666666666,52.81110001,159.4963074,1006.635986,398.664093
258.5425,52.87519836,159.5534973,1007.394104,398.9400024
258.5758333333333,52.88959885,159.678299,1007.686584,399.4234009
258.6091666666667,52.86819839,159.8507996,1008.610718,399.5837097
258.6425,52.92269897,159.9102936,1008.763306,399.8463135
258.67583333333334,52.9233017,159.9770966,1009.398315,400.0185852
258.70916666666665,52.89170074,160.1316986,1009.806213,400.2019958
258.7425,52.99530029,160.1851959,1010.406616,400.4536133
258.7758333333333,52.97809982,160.258194,1010.970825,400.6824036
258.80916666666667,53.06230164,160.2104034,1011.321106,400.8727112
258.8425,53.07279968,160.660202,1011.788818,401.2029114
258.87583333333333,53.06259918,160.3834991,1012.157288,401.1915894
258.9091666666667,53.09949875,160.4618988,1012.716187,401.299408
258.9425,53.07949829,160.5032043,1013.060791,401.4696045
258.97583333333336,53.13550186,160.4566956,1013.299011,401.4869995
259.00916666666666,53.28319931,160.6157074,1013.47168,401.6878052
259.0425,53.24629974,160.5269012,1013.98761,401.8951111
259.0758333333333,53.19430161,160.6259003,1014.293091,401.9118042
259.1091666666667,53.14759827,160.6439056,1014.096985,402.0367126
259.1425,53.27700043,160.6914978,1014.247925,402.0409851
259.17583333333334,53.28919983,160.6493988,1014.653015,402.0954895
259.20916666666665,53.16410065,160.6679993,1014.424316,402.0408936
259.2425,53.23210144,160.6880035,1015.1604,402.2705078
259.2758333333333,53.22629929,160.7113953,1015.029419,402.249115
259.30916666666667,53.28929901,160.743103,1015.36438,402.2268982
259.3425,53.19269943,160.6920929,1015.397217,402.3015137
259.37583333333333,53.21379852,160.7245026,1015.437195,402.3691101
259.4091666666667,53.29859924,160.8179932,1015.812683,402.3168945
259.4425,53.24430084,160.7422028,1015.744873,402.5098877
259.47583333333336,53.26979828,160.7695007,1015.851074,402.5563049
259.50916666666666,53.27099991,160.7774048,1015.880127,402.5935059
259.5425,53.25619888,160.809494,1015.862671,402.5786133
259.5758333333333,53.28739929,160.8377075,1016.301697,402.4451904
259.6091666666667,46.47890091,132.8222961,871.4907837,347.5325012
259.6425,37.06529999,104.4095993,702.8948975,286.1841125
259.67583333333334,28.55870056,81.69750214,553.8739014,218.1296997
259.70916666666665,23.07920074,64.53520203,439.8366089,172.4174042
259.7425,17.77659988,51.06890106,347.5332947,137.3894043
259.7758333333333,14.1899004,40.25500107,274.675415,107.194397
259.80916666666667,11.06750011,31.91640091,220.1813965,83.81590271
259.8425,9.120300293,25.29400063,175.9020996,67.2858963
259.87583333333333,7.250800133,19.83379936,143.8739014,53.35630035
259.9091666666667,5.988800049,15.74580002,116.5074005,41.17779922
259.9425,4.743800163,12.66240025,95.8615036,34.26129913
259.97583333333336,4.003600121,10.20870018,78.95739746,27.55520058
260.00916666666666,3.315700054,8.113900185,66.00109863,22.24430084
260.0425,2.858599901,6.82310009,56.32550049,18.21899986
260.0758333333333,2.452100039,5.554800034,48.30870056,15.05099964
260.1091666666667,2.130000114,4.683199883,42.00680161,12.49310017
260.1425,1.866299987,4.000999928,37.26959991,10.45779991
260.17583333333334,1.713400006,3.27760005,33.80580139,9.048800468
260.20916666666665,1.564599991,2.8131001,30.49130058,7.584199905
260.2425,1.4102,2.479899883,28.33270073,6.664700031
260.2758333333333,1.302600026,2.115600109,26.23349953,5.973199844
260.30916666666667,1.231699944,2.006700039,24.7534008,5.317200184
260.3425,1.213799953,1.785400033,23.65889931,4.807899952
260.37583333333333,1.178900003,1.708199978,22.81649971,4.465000153
260.4091666666667,1.118299961,1.514999986,21.94210052,4.220300198
260.4425,1.095000029,1.416599989,21.1053009,3.870800018
260.47583333333336,1.052899957,1.370100021,21.04870033,3.760999918
260.50916666666666,1.107300043,1.199000001,20.3560009,3.527699947
260.5425,1.025099993,1.20389998,20.04269981,3.374599934
260.5758333333333,1.054700017,1.139400005,19.8512001,3.283499956
260.6091666666667,0.996100008,1.107900023,19.41060066,3.125499964
260.6425,0.961600006,1.146700025,19.40950012,3.096299887
260.67583333333334,0.95569998,1.121799946,19.34980011,3.022200108
260.70916666666665,0.967100024,1.039399981,19.16930008,3.036799908
260.7425,0.949999988,1.027500033,19.04910088,2.950299978
260.7758333333333,0.981100023,0.966899991,18.93129921,2.927999973
260.80916666666667,0.997200012,0.939300001,18.87630081,2.863300085
260.8425,1.011000037,0.973800004,18.79520035,2.865799904
260.87583333333333,0.963699996,0.946399987,19.01210022,2.910300016
260.9091666666667,0.973800004,0.958599985,18.76110077,2.823800087
260.9425,0.894200027,0.978699982,18.65189934,2.823299885
260.97583333333336,0.918299973,0.937699974,18.63479996,2.818500042
261.00916666666666,0.91140002,0.96329999,18.78039932,2.722500086
261.0425,0.89289999,0.906499982,18.64290047,2.709500074
261.0758333333333,0.93720001,0.935199976,18.55970001,2.806999922
261.1091666666667,0.888800025,0.912199974,18.65719986,2.773600101
261.1425,0.958700001,0.9375,18.44540024,2.834000111
261.17583333333334,0.873000026,0.942799985,18.40589905,2.750499964
261.20916666666665,0.932299972,0.945900023,18.56609917,2.746400118
261.2425,0.931699991,0.927600026,18.1508007,2.635799885
261.2758333333333,0.892199993,0.925100029,18.30410004,2.676500082
261.30916666666667,0.960799992,0.858299971,18.54199982,2.662699938
261.3425,0.89289999,0.895200014,18.36730003,2.602400064
261.37583333333333,0.848100007,0.882600009,18.35009956,2.610800028
261.4091666666667,0.802900016,0.951200008,18.32719994,2.658799887
261.4425,0.763899982,0.880400002,18.36580086,2.669699907
261.47583333333336,0.82889998,0.821099997,18.04949951,2.51850009
261.50916666666666,0.900900006,0.861400008,18.24860001,2.634000063
261.5425,0.89200002,0.879700005,18.05660057,2.722599983
261.5758333333333,0.890399992,0.85650003,18.0692997,2.641299963
261.6091666666667,3.069200039,6.30039978,50.29359818,9.711500168
261.6425,6.09070015,15.98190022,106.4999008,30.85070038
261.67583333333334,8.963500023,24.37560081,162.3502045,55.6731987
261.70916666666665,11.87209988,33.27420044,219.6526031,76.42379761
261.7425,14.90139961,41.99840164,273.3937073,99.09580231
261.7758333333333,17.44599915,51.22249985,326.0903931,121.2674026
261.80916666666667,20.28059959,58.86119843,376.4892883,143.2554932
261.8425,22.62269974,65.43499756,423.0397034,160.2154999
261.87583333333333,25.26790047,73.45089722,469.2314148,180.0630035
261.9091666666667,26.98469925,79.76490021,509.6411133,197.2626038
261.9425,29.20490074,86.51699829,548.4511719,210.7588043
261.97583333333336,30.92060089,92.57830048,584.5570068,225.8628998
262.00916666666666,32.52209854,96.79720306,616.2531128,239.4095001
262.0425,34.2356987,101.8043976,648.3945923,252.5113068
262.0758333333333,35.81949997,107.0318985,677.5228882,264.5755005
262.1091666666667,37.05110168,109.1090012,703.6265869,274.6907043
262.1425,38.34669876,114.7053986,727.4356079,285.1029968
262.17583333333334,39.30690002,117.5442963,749.6511841,293.9508057
262.20916666666665,40.56169891,120.9718018,770.5056763,301.6453857
262.2425,41.4469986,124.1583023,789.5881958,310.6749878
262.2758333333333,42.32939911,126.9717026,808.1876221,316.9271851
262.30916666666667,43.18040085,129.5901031,822.9265747,322.1906128
262.3425,43.81710052,132.0715027,838.0681763,329.0646057
262.37583333333333,44.64659882,133.848999,852.0839844,335.4793091
262.4091666666667,45.20859909,136.1092072,865.0657959,340.5401917
262.4427777777778,45.89770126,137.8583984,876.0042725,344.8853149
262.4761111111111,46.33349991,139.587204,887.2999878,349.1872864
262.50944444444445,46.97719955,141.126297,896.8366699,353.1221008
262.54277777777776,47.38219833,142.4512024,905.340271,357.3559875
262.5761111111111,47.79449844,144.1063995,914.8168945,360.7762146
262.6094444444444,48.2981987,145.3101044,922.2506714,363.8673096
262.6427777777778,48.59500122,146.4490051,929.3809814,367.1451111
262.6761111111111,48.92029953,147.4167023,935.7028198,369.5521851
262.70944444444444,49.24509811,148.5054016,941.4553833,372.223999
262.7427777777778,49.48559952,149.4403076,947.3380127,374.2709045
262.7761111111111,49.72090149,150.0852966,952.8007813,376.561615
262.80944444444447,50.01300049,150.9188995,957.3483276,378.5145874
262.84277777777777,50.31620026,151.5070953,961.6452026,380.3930969
262.87611111111113,50.45560074,152.2328033,966.0394287,382.0020142
262.90944444444443,50.68370056,152.6450043,969.5274048,383.4114075
262.9427777777778,50.83850098,153.3338928,973.0487061,384.8717957
262.9761111111111,51.03609848,154.0065002,976.0822754,385.7780151
263.00944444444445,51.21860123,154.3587036,978.8521118,387.1747131
263.04277777777776,51.31439972,154.7727966,981.3164063,388.2511902
263.0761111111111,51.51029968,155.1324005,983.7139893,389.3312073
263.1094444444444,51.48320007,155.422699,986.2980957,390.3086853
263.1427777777778,51.67599869,155.8981018,988.2631226,391.0686035
263.1761111111111,51.75899887,156.0843048,990.4456787,392.0020142
263.20944444444444,51.8526001,156.4187927,992.1248169,392.6094055
263.2427777777778,51.95330048,156.6327057,994.1154175,393.4789124
263.2761111111111,52.0381012,156.9541931,995.1937866,394.1308899
263.30944444444447,52.12860107,157.1296997,996.5050049,394.5863037
263.34277777777777,52.17860031,157.383606,997.9564819,395.2441101
263.37611111111113,52.24110031,157.5359955,998.8684082,395.8139038
263.40944444444443,52.27249908,157.7946014,1000.130798,396.0357971
263.4427777777778,52.39759827,157.8898926,1001.4198,396.5367126
263.4761111111111,52.36109924,158.0095978,1001.80603,396.835907
263.50944444444445,52.45149994,158.1820984,1002.756287,397.3302917
263.54277777777776,52.51789856,158.2590027,1003.690796,397.6640015
263.5761111111111,52.49399948,158.4073944,1004.503296,397.933197
263.6094444444444,52.5141983,158.5028076,1005.457886,398.2358093
263.6427777777778,52.5821991,158.6401062,1006.065491,398.4413147
263.6761111111111,52.64279938,158.7337952,1006.687317,398.7785034
263.70944444444444,52.58560181,158.8666992,1006.984985,399.0466003
263.7427777777778,52.58420181,158.9073029,1007.566223,399.166687
263.7761111111111,52.60449982,159.0039063,1007.715515,399.3929138
263.80944444444447,52.67440033,159.0283051,1008.743286,399.3948059
263.84277777777777,52.6697998,159.0827942,1009.106628,399.6911926
263.87611111111113,52.66690063,159.1652985,1009.179993,399.8514099
263.90944444444443,52.73099899,159.2151031,1009.570923,400.0297852
263.9427777777778,52.75770187,159.2969971,1010.10791,400.1003113
263.9761111111111,52.8158989,159.3047028,1010.544312,400.2853088
264.00944444444445,52.792099,159.4284058,1010.741577,400.5107117
264.04277777777776,52.78960037,159.3372955,1010.709473,400.5813904
264.0761111111111,52.83769989,159.4510956,1011.146484,400.9444885
264.1094444444444,52.79140091,159.4996948,1011.023926,400.8359985
264.1427777777778,52.86930084,159.533493,1011.61969,401.0488892
264.1761111111111,52.81560135,159.5377045,1011.861328,401.0842896
264.20944444444444,52.88499832,159.5923004,1011.769409,401.1812134
264.2427777777778,52.8728981,159.6159058,1012.259705,401.1365967
264.2761111111111,52.87369919,159.6898956,1012.3349,401.2752991
264.30944444444447,52.86270142,159.7259979,1012.529297,401.3158875
264.34277777777777,52.90679932,159.6885986,1012.855225,401.449585
264.37611111111113,52.88830185,159.6847992,1012.772705,401.4537048
264.40944444444443,52.87779999,159.7783051,1013.010986,401.4856873
264.4427777777778,52.85279846,159.7604065,1012.869873,401.764801
264.4761111111111,52.93730164,159.8070068,1012.799805,401.6268921
264.50944444444445,52.94200134,159.8173981,1013.448303,401.8754883
264.54277777777776,52.95439911,159.892395,1013.300293,401.7879944
264.5761111111111,52.9070015,159.7845001,1013.382324,401.8570862
264.6094444444444,45.34930038,137.529007,874.713623,354.1463013
264.6427777777778,37.30289841,104.4092026,708.3504028,280.9840088
264.6761111111111,28.65449905,83.32460022,547.7700806,218.8948059
264.70944444444444,22.26210022,64.94139862,440.1319885,172.9393005
264.7427777777778,17.71509933,50.6147995,347.4758911,140.361496
264.7761111111111,14.15310001,39.58269882,276.1257935,108.0270004
264.80944444444447,11.25819969,31.02420044,220.4039001,85.79969788
264.84277777777777,9.063300133,24.9340992,174.3067932,66.24510193
264.87611111111113,7.522900105,19.84970093,141.5236053,53.05939865
264.90944444444443,5.989099979,16.25559998,116.7789993,42.10739899
264.9427777777778,4.888899803,12.61690044,95.23760223,34.68690109
264.9761111111111,4.213900089,10.07390022,78.65740204,27.70100021
265.00944444444445,3.50970006,8.169300079,65.95310211,22.04179955
265.04277777777776,2.878999949,6.662399769,55.82020187,17.87770081
265.0761111111111,2.463399887,5.589000225,48.19319916,14.88980007
265.1094444444444,2.283799887,4.623600006,42.18930054,12.30039978
265.1427777777778,1.978000045,3.789400101,37.20750046,10.45470047
265.1761111111111,1.799600005,3.248300076,33.63850021,8.758899689
265.20944444444444,1.714599967,2.801800013,30.43519974,7.678100109
265.2427777777778,1.591199994,2.413800001,28.27669907,6.747700214
265.2761111111111,1.526200056,2.136800051,26.27289963,5.938399792
265.30944444444447,1.495700002,1.930099964,24.73480034,5.32460022
265.34277777777777,1.387799978,1.692399979,23.44650078,4.854899883
265.37611111111113,1.33070004,1.546499968,22.53590012,4.415299892
265.40944444444443,1.319700003,1.448699951,22.02099991,4.135099888
265.4427777777778,1.275200009,1.429299951,21.38979912,3.907299995
265.4761111111111,1.268900037,1.271999955,20.66640091,3.788500071
265.50944444444445,1.271700025,1.234599948,20.50090027,3.534199953
265.54277777777776,1.309999943,1.286200047,20.1928997,3.417399883
265.5761111111111,1.234400034,1.158400059,19.8362999,3.344899893
265.6094444444444,1.162700057,1.144899964,19.46750069,3.23149991
265.6427777777778,1.211500049,1.120599985,19.40539932,3.162199974
265.6761111111111,1.19690001,1.057600021,19.23290062,3.108799934
265.70944444444444,1.182700038,1.015300035,19.0781002,3.055000067
265.7427777777778,1.205899954,1.018399954,19.10639954,2.906500101
265.7761111111111,1.139099956,1.026499987,18.99749947,2.905299902
265.80944444444447,1.140400052,1.053799987,18.80870056,2.833899975
265.84277777777777,1.245599985,0.997900009,18.64789963,2.831399918
265.87611111111113,1.204100013,0.957599998,18.62199974,2.882499933
265.90944444444443,1.22360003,0.970600009,18.64590073,2.833400011
265.9427777777778,1.221899986,0.936999977,18.79089928,2.869100094
265.9761111111111,1.248200059,0.962499976,18.49690056,2.842400074
266.00944444444445,1.192600012,0.989199996,18.54980087,2.778599977
266.04277777777776,1.212299943,0.977800012,18.30990028,2.734499931
266.0761111111111,1.260200024,0.93900001,18.25559998,2.78489995
266.1094444444444,1.244400024,0.95660001,18.54319954,2.764600039
266.1427777777778,1.218000054,0.920000017,18.72480011,2.716099977
266.1761111111111,1.233700037,0.890500009,18.57530022,2.667099953
266.20944444444444,1.318699956,0.922399998,18.33799934,2.620800018
266.2427777777778,1.248600006,0.927100003,18.25740051,2.699899912
266.2761111111111,1.232499957,0.899500012,18.44330025,2.681099892
266.30944444444447,1.271399975,0.903199971,18.33300018,2.6796
266.34277777777777,1.279099941,0.886399984,18.38380051,2.718199968
266.37611111111113,1.284000039,0.85769999,18.3654995,2.618299961
266.40944444444443,1.315199971,0.877099991,18.12989998,2.560899973
266.4427777777778,1.225000024,0.878099978,18.13100052,2.628499985
266.4761111111111,1.22510004,0.93720001,17.95969963,2.606699944
266.50944444444445,1.249199986,0.873700023,18.30179977,2.586199999
266.54277777777776,1.224799991,0.834800005,18.11610031,2.577399969
266.5761111111111,1.257200003,0.839699984,18.18479919,2.548199892
266.6094444444444,3.623500109,6.986400127,47.79560089,10.52060032
266.6427777777778,6.275300026,15.74419975,100.4639969,32.26490021
266.6761111111111,9.045900345,25.28089905,156.3432007,54.93740082
266.70944444444444,12.1097002,33.21989822,215.8453064,77.20890045
266.7427777777778,15.17700005,41.51599884,269.6350098,98.16329956
266.7761111111111,17.55200005,50.00960159,322.1434021,120.6240997
266.80944444444447,20.37730026,59.18780136,371.7853088,141.5410004
266.84277777777777,22.90329933,65.35479736,419.118988,161.0924072
266.87611111111113,25.1432991,73.34369659,465.7612915,178.5876007
266.90944444444443,27.3132,79.71890259,505.0101929,193.9290009
266.9427777777778,29.20240021,85.33580017,542.1796265,209.4895935
266.9761111111111,31.15340042,89.85720062,582.3118896,224.5932007
267.00944444444445,32.90470123,96.48349762,615.2366943,238.4199982
267.04277777777776,34.31029892,101.1684036,644.7595215,249.8578033
267.0761111111111,35.93399811,105.5152969,672.4030762,263.4968872
267.1094444444444,37.2234993,109.3159027,700.6367188,274.0741882
267.1427777777778,38.67229843,113.1035004,724.9614258,284.3427124
267.1761111111111,39.94110107,116.8227005,746.0316162,293.2225037
267.20944444444444,40.82379913,120.1668015,765.9699707,300.3948975
267.2427777777778,41.89120102,122.7378998,784.6296997,309.5029907
267.2761111111111,42.81340027,125.9409027,804.2540283,316.3988953
267.30944444444447,43.61510086,128.8182068,819.2396851,322.3633118
267.34277777777777,44.42539978,131.2572021,834.5206909,328.4173889
267.37611111111113,45.12950134,133.3585052,847.0911255,333.9242859
267.40944444444443,45.71080017,135.436203,860.5264282,338.8659973
267.4427777777778,46.39500046,137.0948944,871.5200806,344.5640869
267.4761111111111,47.00490189,137.989502,882.906189,348.7876892
267.50944444444445,47.57569885,139.6730042,893.4459839,352.9989929
267.54277777777776,48.03409958,141.2787018,902.3355103,356.6530151
267.5761111111111,48.44789886,142.998703,910.7258911,359.6693115
267.6094444444444,48.81060028,143.9947968,918.7885132,363.0249023
267.6427777777778,49.21429825,145.3883057,925.7788086,366.1036987
267.6761111111111,49.56829834,146.4626007,932.6522827,368.7022095
267.70944444444444,49.95959854,147.6208038,938.4857178,370.708313
267.7427777777778,50.18450165,148.3309937,943.3723145,373.4285889
267.7761111111111,50.54610062,149.0632935,948.940918,374.9265137
267.80944444444447,50.72200012,150.0706024,953.4962158,377.4248962
267.84277777777777,50.92789841,150.3513947,958.4688721,379.5987854
267.87611111111113,51.23289871,151.5471039,962.3182983,380.228302
267.90944444444443,51.37799835,152.0102997,966.0787964,382.5830078
267.9427777777778,51.63090134,152.5865021,969.2045898,383.9310913
267.9761111111111,51.83520126,152.991806,972.710083,385.2114868
268.00944444444445,51.99980164,153.5668945,975.4464722,385.9844971
268.04277777777776,52.05670166,154.0267944,978.3145142,387.3749084
268.0761111111111,52.2806015,154.463501,980.6339722,388.531189
268.1094444444444,52.35029984,154.6902008,982.9429932,389.3729858
268.1427777777778,52.46670151,155.0937958,985.1099854,390.1409912
268.1761111111111,52.55939865,155.4785004,987.1273804,391.1365051
268.20944444444444,52.7010994,155.7014008,988.8646851,391.8136902
268.2427777777778,52.7969017,155.9624939,990.6795044,392.4260864
268.2761111111111,52.9715004,156.139801,992.1240234,393.1835938
268.30944444444447,52.94329834,156.4701996,993.2694702,393.743103
268.34277777777777,53.11429977,156.6306,994.6231079,394.1630859
268.37611111111113,53.20019913,156.914093,996.1268921,394.7807007
268.40944444444443,53.32699966,157.0522003,997.1508789,395.2069092
268.4427777777778,53.37099838,157.0247955,997.8505859,395.6993103
268.4761111111111,53.38040161,157.0131073,998.9851074,396.0969849
268.50944444444445,53.45399857,157.0885925,1000.009583,396.5483093
268.54277777777776,53.49399948,157.2263031,1000.648193,396.8161011
268.5761111111111,53.5605011,157.3439026,1001.69043,397.0934143
268.6094444444444,53.59629822,157.4208069,1002.20813,397.4841003
268.6427777777778,53.65019989,157.552002,1002.824585,397.7666016
268.6761111111111,53.69419861,157.6654053,1003.260986,397.9787903
268.70944444444444,53.71780014,157.7014008,1004.001587,398.1806946
268.7427777777778,53.82780075,157.8851013,1004.378723,398.3794861
268.7761111111111,53.83000183,157.8491058,1005.013977,398.7033081
268.80944444444447,53.84400177,157.9308929,1005.396118,398.8634949
268.84277777777777,53.86809921,157.9476929,1005.913513,398.8981934
268.87611111111113,53.9734993,158.080307,1006.21283,399.0910034
268.90944444444443,53.98939896,158.017395,1006.783081,399.269104
268.9427777777778,54.07490158,158.1575012,1007.001587,399.4378967
268.9761111111111,54.03269958,158.1858978,1007.553406,399.6677856
269.00944444444445,54.08580017,158.2454071,1007.447815,399.7391968
269.04277777777776,54.10639954,158.267807,1008.169312,399.8830872
269.0761111111111,54.09329987,158.4172058,1008.49823,400.0318909
269.1094444444444,54.13819885,158.4250946,1008.63562,400.1211853
269.1427777777778,54.1896019,158.5110016,1009.079102,400.2114868
269.1761111111111,54.2757988,158.5263062,1009.017273,400.3543091
269.20944444444444,54.27640152,158.5628967,1009.127197,400.2190857
269.2427777777778,54.32529831,158.6763,1009.433716,400.5275879
269.2761111111111,54.31060028,158.6916046,1009.771973,400.6517029
269.30944444444447,54.32799911,158.6977997,1010.001709,400.6760864
269.34277777777777,54.33929825,158.6784058,1010.157898,400.5798035
269.37611111111113,54.43040085,158.6750946,1010.089111,400.9070129
269.40944444444443,54.47489929,158.6959991,1010.51239,400.9276123
269.4427777777778,54.40930176,158.8166962,1010.709717,400.8938904
269.4761111111111,54.46689987,158.8184967,1010.596497,401.0723877
269.50944444444445,54.47809982,158.729599,1010.819214,400.971405
269.54277777777776,54.49140167,158.777298,1010.670593,401.0871887
269.5761111111111,54.46120071,158.759903,1010.835999,401.1124878
269.6094444444444,48.06809998,137.9953003,892.3319702,360.4638977
269.6427777777778,38.52909851,105.6959991,711.5056152,286.3055115
269.6761111111111,30.97610092,83.03240204,562.482605,223.0879059
269.70944444444444,24.97389984,65.13690186,442.6612854,174.9945068
269.7427777777778,19.71590042,52.24689865,349.8581848,137.0359955
269.7761111111111,15.54370022,40.76309967,281.7977905,110.4633026
269.80944444444447,13.2809,32.14139938,223.7481995,86.36199951
269.84277777777777,10.72659969,25.40130043,179.5218964,68.81639862
269.87611111111113,8.960100174,20.05139923,144.1492004,54.55319977
269.90944444444443,7.492400169,15.70009995,117.6407013,43.45539856
269.9427777777778,6.442299843,12.70610046,96.21749878,33.88959885
269.9761111111111,5.764200211,10.29629993,80.35610199,27.97380066
270.0097222222222,4.912099838,8.14620018,66.13780212,22.12689972
270.04305555555555,4.448500156,6.613599777,56.78739929,18.12870026
270.0763888888889,4.039800167,5.432099819,48.64839935,15.17500019
270.1097222222222,3.772000074,4.483200073,42.76950073,12.42420006
270.1430555555556,3.450000048,3.728300095,37.51160049,10.30930042
270.1763888888889,3.303800106,3.208800077,33.84949875,8.975700378
270.20972222222224,3.12229991,2.680099964,30.80859947,7.605100155
270.24305555555554,3.058199883,2.297399998,28.25909996,6.591599941
270.2763888888889,2.907599926,2.004499912,26.50970078,5.822000027
270.3097222222222,2.844799995,1.762500048,24.66900063,5.242800236
270.34305555555557,2.828099966,1.576400042,23.76569939,4.761499882
270.37638888888887,2.834800005,1.416900039,22.59230042,4.364799976
270.40972222222223,2.731600046,1.320299983,21.77409935,4.046899796
270.44305555555553,2.718499899,1.259500027,21.15749931,3.835400105
270.4763888888889,2.783799887,1.192899942,20.75469971,3.575599909
270.5097222222222,2.786299944,1.048300028,20.29299927,3.422199965
270.54305555555555,2.769000053,0.984600008,20.03490067,3.357199907
270.5763888888889,2.777699947,1.043099999,19.73629951,3.275599957
270.6097222222222,2.782099962,1.021299958,19.37929916,3.044699907
270.6430555555556,2.786999941,0.957899988,19.31489944,3.003099918
270.6763888888889,2.803600073,0.994099975,18.99550056,2.935600042
270.70972222222224,2.753299952,0.88410002,18.66119957,2.914900064
270.74305555555554,2.894900084,0.858200014,18.75930023,2.794300079
270.7763888888889,2.87409997,0.848500013,18.78370094,2.780200005
270.8097222222222,2.883599997,0.888199985,18.42040062,2.799700022
270.84305555555557,2.906199932,0.916000009,18.60569954,2.712599993
270.87638888888887,2.994400024,0.798200011,18.4253006,2.675800085
270.90972222222223,2.872800112,0.794099987,18.34980011,2.63499999
270.94305555555553,2.89289999,0.768299997,18.28350067,2.629699945
270.9763888888889,2.959100008,0.791899979,18.46559906,2.657599926
271.0097222222222,2.904700041,0.746599972,18.37590027,2.589400053
271.04305555555555,2.9848001,0.73299998,18.27359962,2.531599998
271.0763888888889,2.993200064,0.692900002,18.23069954,2.501499891
271.1097222222222,2.933199883,0.708599985,17.94420052,2.430900097
271.1430555555556,2.944600105,0.754199982,18.22109985,2.528800011
271.1763888888889,3.010299921,0.66960001,18.24419975,2.474699974
271.20972222222224,3.032200098,0.769999981,18.18390083,2.540999889
271.24305555555554,3.006900072,0.694599986,18.37750053,2.403899908
271.2763888888889,3.072400093,0.671800017,18.07979965,2.496299982
271.3097222222222,3.029599905,0.762899995,18.1053009,2.490200043
271.34305555555557,3.046600103,0.684099972,17.97450066,2.394900084
271.37638888888887,3.107599974,0.676299989,18.03569984,2.378499985
271.40972222222223,3.140300035,0.675400019,17.67239952,2.355700016
271.44305555555553,3.157200098,0.7051,17.97410011,2.410300016
271.4763888888889,3.114900112,0.714100003,17.85420036,2.378999949
271.5097222222222,3.180399895,0.698899984,17.85740089,2.366899967
271.54305555555555,3.190299988,0.691100001,18.05080032,2.412699938
271.5763888888889,3.200700045,0.70480001,17.95730019,2.348500013
271.6097222222222,5.536200047,7.08589983,47.47380066,9.914699554
271.6430555555556,8.432600021,14.71150017,97.68779755,29.34749985
271.6763888888889,11.46510029,23.82349968,158.8350983,52.70479965
271.70972222222224,14.16499996,31.82719994,209.0529938,74.86019897
271.74305555555554,17.10250092,42.4958992,268.5810852,97.54119873
271.7763888888889,19.90390015,49.44290161,317.088501,118.5080032
271.8097222222222,22.55109978,56.86800003,371.001709,136.5121002
271.84305555555557,24.84309959,63.57910156,419.7322083,159.2698975
271.87638888888887,27.36759949,71.00099945,465.2521057,175.8226013
271.90972222222223,29.57729912,79.14109802,507.3912048,192.7778931
271.94305555555553,31.59589958,83.24230194,545.6530762,209.9553986
271.9763888888889,33.56000137,90.93730164,579.548584,222.4756012
272.0097222222222,35.25790024,94.85119629,618.012207,237.7093964
272.04305555555555,36.88869858,99.90660095,644.8201294,247.5001984
272.0763888888889,38.3993988,104.4105988,674.1679077,259.8268127
272.1097222222222,39.75920105,109.2689972,698.3203125,271.5216064
272.1430555555556,41.02370071,112.8370972,722.6392822,279.6181946
272.1763888888889,42.19120026,115.5562973,745.5357056,288.0472107
272.20972222222224,43.47869873,119.9837036,768.3803711,299.7590942
272.24305555555554,44.47679901,122.4024963,786.2807007,307.4306946
272.2763888888889,45.33570099,126.0895004,804.7034912,313.7117004
272.3097222222222,46.20709991,128.2028046,820.1934814,320.8745117
272.34305555555557,47.16199875,130.5337982,836.3916016,327.311615
272.37638888888887,47.71989822,132.9082947,849.8587036,332.6156921
272.40972222222223,48.45000076,135.1215057,861.7255249,337.8681946
272.44305555555553,49.16519928,136.5894928,874.4976807,342.5444031
272.4763888888889,49.69649887,138.1752014,884.7362061,346.9591064
272.5097222222222,50.2602005,140.1221008,895.6713867,351.4012146
272.54305555555555,50.6969986,141.4140015,904.4182739,355.2247925
272.5763888888889,51.17969894,142.7189941,913.006897,358.3775024
272.6097222222222,51.6678009,143.7429962,921.9151001,361.5610962
272.6430555555556,52.07089996,145.0758057,928.0269165,364.4403076
272.6763888888889,52.40510178,146.089798,934.2680054,367.0517883
272.70972222222224,52.75709915,147.3029938,940.3342285,369.7690125
272.74305555555554,53.03620148,148.0886993,946.5687866,372.0267029
272.7763888888889,53.36240005,148.7050934,951.2626953,374.3149109
272.8097222222222,53.69380188,149.6679993,956.1546021,376.0596008
272.84305555555557,53.89390182,150.3238068,960.2583008,377.7767944
272.87638888888887,54.2132988,150.9897003,964.909729,379.5427856
272.90972222222223,54.3730011,151.3670044,968.6992188,380.7932129
272.94305555555553,54.60250092,152.1311951,972.0294189,382.3528137
272.9763888888889,54.75279999,152.7328033,975.1204834,383.2926941
273.0097222222222,54.94580078,153.1649933,978.0692139,385.1306152
273.04305555555555,55.11629868,153.5776978,980.6763916,385.949707
273.0763888888889,55.35549927,153.9544983,983.5025024,387.1004944
273.1097222222222,55.51990128,154.2967072,985.680481,388.0701904
273.1430555555556,55.63230133,154.6535034,987.947998,388.9642029
273.1763888888889,55.71960068,154.9848938,990.0812988,389.9126892
273.20972222222224,55.89260101,155.2391052,992.2092896,390.5490112
273.24305555555554,56.0265007,155.5968933,993.78302,391.2112122
273.2763888888889,56.05130005,155.8392029,996.1873779,392.0397949
273.3097222222222,56.20819855,156.031601,997.3421021,392.4512024
273.34305555555557,56.33909988,156.1896973,998.7337036,392.9613953
273.37638888888887,56.38899994,156.2868958,1000.578796,393.4372864
273.40972222222223,56.48479843,156.6665955,1001.341187,393.9448853
273.44305555555553,56.57759857,156.5807953,1002.614685,394.4505005
273.4763888888889,56.61029816,156.955307,1003.956604,394.9150085
273.5097222222222,56.68590164,157.1652069,1004.315002,395.1622009
273.54305555555555,56.75080109,157.2693024,1005.635376,395.6185913
273.5763888888889,56.84199905,157.3473969,1006.354675,395.9468079
273.6097222222222,56.91180038,157.5341949,1006.948975,396.2710876
273.6430555555556,57.02870178,157.6703033,1007.862671,396.4876099
273.6763888888889,57.08039856,157.7319031,1008.239014,396.9305115
273.70972222222224,57.0359993,157.7868958,1008.979797,397.0978088
273.74305555555554,57.10850143,157.9095001,1009.856079,397.2037048
273.7763888888889,57.16540146,157.972702,1010.324097,397.3970032
273.8097222222222,57.20809937,158.0702057,1011.172607,397.7759094
273.84305555555557,57.31190109,158.1746979,1011.103394,397.9432983
273.87638888888887,57.30379868,158.1775055,1011.684875,398.0163879
273.90972222222223,57.31019974,158.1820984,1012.22522,398.1625061
273.94305555555553,57.32889938,158.3025055,1012.653687,398.4111023
273.9763888888889,57.34949875,158.302597,1013.129028,398.5538025
274.0097222222222,57.49269867,158.4635925,1013.405212,398.7669067
274.04305555555555,57.55310059,158.4691925,1013.964478,398.8434143
274.0763888888889,57.54169846,158.5196075,1013.919678,398.9656067
274.1097222222222,57.63119888,158.5843048,1014.458008,399.1289063
274.1430555555556,57.61439896,158.5601959,1014.710693,399.1286926
274.1763888888889,57.68889999,158.5858002,1014.828186,399.3187866
274.20972222222224,57.89490128,158.6065979,1015.19928,399.4054871
274.24305555555554,57.89569855,158.6165009,1015.252502,399.4407959
274.2763888888889,58.00749969,158.6981049,1015.762512,399.4414978
274.3097222222222,58.07450104,158.7371979,1016.042603,399.5584106
274.34305555555557,58.05099869,158.6573944,1016.146484,399.7645874
274.37638888888887,58.12730026,158.6920013,1016.492615,399.7348022
274.40972222222223,58.13420105,158.7180023,1016.513428,399.776001
274.44305555555553,58.18709946,158.7333984,1016.723572,399.7484131
274.4763888888889,58.20529938,158.7315063,1017.01709,399.84729
274.5097222222222,58.24950027,158.7386932,1016.937683,399.8288879
274.54305555555555,58.28929901,158.8273926,1016.994812,399.986908
274.5763888888889,58.32020187,158.7276001,1017.232117,400.0151062
274.6097222222222,52.09080124,133.2350006,901.0435181,356.9128113
274.6430555555556,42.32279968,107.7953033,717.0477295,289.8128052
274.6763888888889,32.96720123,82.99189758,572.6890869,231.5198059
274.70972222222224,28.29389954,64.97180176,452.7861023,186.7476959
274.74305555555554,22.70070076,51.8288002,354.4831848,141.8641968
274.7763888888889,19.38190079,41.48880005,283.2323914,110.0113983
274.8097222222222,16.16790009,33.22890091,223.1869965,87.26260376
274.84305555555557,14.12090015,25.49760056,181.4705048,68.95220184
274.87638888888887,11.74499989,19.69919968,145.0294037,55.19839859
274.90972222222223,10.30109978,15.47469997,117.2237015,43.71319962
274.94305555555553,9.23390007,12.30119991,96.9803009,33.81529999
274.9763888888889,8.655900002,9.9041996,80.45490265,26.7560997
275.0097222222222,7.749499798,7.900700092,66.78649902,22.20079994
275.04305555555555,7.281799793,6.386899948,56.77000046,18.07019997
275.0763888888889,6.807300091,5.337999821,48.43830109,14.98019981
275.1097222222222,6.64440012,4.258699894,42.27809906,12.14630032
275.1430555555556,6.306000233,3.582600117,36.9211998,10.30609989
275.1763888888889,6.182899952,3.041500092,33.69380188,8.695400238
275.20972222222224,6.046800137,2.576299906,30.70709991,7.514999866
275.24305555555554,5.954899788,2.163700104,27.73189926,6.404600143
275.2763888888889,5.838300228,1.962900043,26.3260994,5.59800005
275.3097222222222,5.794799805,1.676599979,24.63610077,5.110899925
275.34305555555557,5.757800102,1.455800056,23.25810051,4.56799984
275.37638888888887,5.664999962,1.341199994,22.3689003,4.257999897
275.40972222222223,5.716599941,1.231099963,21.98180008,3.905299902
275.44305555555553,5.66960001,1.164399981,21.09539986,3.645499945
275.4763888888889,5.670199871,1.021000028,21.03680038,3.461499929
275.5097222222222,5.631599903,1.014700055,20.21610069,3.362600088
275.54305555555555,5.727099895,0.975499988,19.8939991,3.190000057
275.5763888888889,5.667399883,0.888800025,19.57719994,3.01060009
275.6097222222222,5.670199871,0.878300011,19.08390045,2.958199978
275.6430555555556,5.668499947,0.85710001,19.12290001,2.874300003
275.6763888888889,5.719099998,0.811200023,18.70350075,2.773400068
275.70972222222224,5.678899765,0.802600026,18.80340004,2.769599915
275.74305555555554,5.755199909,0.806599975,18.88089943,2.680999994
275.7763888888889,5.829199791,0.744499981,18.59600067,2.6329
275.8097222222222,5.745399952,0.719299972,18.63780022,2.646199942
275.84305555555557,5.959199905,0.745100021,18.27799988,2.598599911
275.87638888888887,5.735199928,0.712000012,18.49530029,2.663700104
275.90972222222223,5.743000031,0.684099972,18.32049942,2.591399908
275.94305555555553,5.859700203,0.676599979,18.24040031,2.547499895
275.9763888888889,5.913700104,0.717899978,18.47719955,2.542599916
276.0097222222222,5.811800003,0.704999983,18.24399948,2.577100039
276.04305555555555,5.837999821,0.730000019,18.08729935,2.537199974
276.0763888888889,5.924099922,0.66930002,17.8980999,2.502599955
276.1097222222222,5.868400097,0.674600005,18.04759979,2.392299891
276.1430555555556,5.90530014,0.675000012,17.92239952,2.278100014
276.1763888888889,6.014400005,0.602100015,17.85930061,2.359299898
276.20972222222224,6.015299797,0.661000013,17.90950012,2.371799946
276.24305555555554,5.99669981,0.701399982,17.92709923,2.318700075
276.2763888888889,6.035600185,0.671999991,17.97380066,2.231300116
276.3097222222222,6.087999821,0.653699994,17.89640045,2.388799906
276.34305555555557,6.082600117,0.68629998,17.92849922,2.424200058
276.37638888888887,6.042200089,0.648500025,17.98200035,2.406899929
276.40972222222223,6.097700119,0.574299991,18.26199913,2.387099981
276.44305555555553,6.116799831,0.614499986,17.78660011,2.341599941
276.4763888888889,6.164599895,0.650300026,17.59810066,2.361799955
276.5097222222222,6.179200172,0.635399997,17.73380089,2.273400068
276.54305555555555,6.180300236,0.632000029,17.80139923,2.294500113
276.5763888888889,6.284800053,0.648299992,17.78289986,2.256799936
276.6097222222222,8.581100464,8.167099953,43.51100159,9.416700363
276.6430555555556,11.4684,14.42230034,101.2900009,28.45400047
276.6763888888889,14.50160027,25.12989998,156.8088074,49.65439987
276.70972222222224,17.42140007,31.53610039,211.1965942,71.93250275
276.74305555555554,20.39730072,40.13990021,270.0815125,97.02330017
276.7763888888889,23.4116993,48.3742981,323.3146973,118.9515991
276.8097222222222,25.9151001,56.02460098,372.2980957,137.9156036
276.84305555555557,28.67550087,64.85379791,422.4242859,158.0803986
276.87638888888887,30.94219971,72.16539764,465.5133057,177.0699005
276.90972222222223,33.13290024,77.61630249,506.6693115,193.6867065
276.94305555555553,35.14759827,84.1446991,546.690979,206.9889984
276.9763888888889,37.11119843,89.55840302,584.0449829,218.2805023
277.0097222222222,38.76269913,94.50409698,616.2689209,234.8782043
277.04305555555555,40.40470123,99.28070068,645.5056763,249.072403
277.0763888888889,41.95360184,102.9558029,675.1021118,260.6366882
277.1097222222222,43.53099823,108.7697983,700.9296875,271.1987
277.1430555555556,44.86920166,112.7102966,727.2457886,280.2213135
277.1763888888889,45.99089813,116.1044006,748.868103,290.82901
277.20972222222224,47.15129852,119.0157013,768.8786011,298.1211853
277.24305555555554,48.16600037,122.5274963,789.7028809,306.2681885
277.2763888888889,49.13040161,124.9901962,806.7109985,314.0707092
277.3097222222222,49.97090149,127.6473999,822.671814,318.2575989
277.34305555555557,50.83980179,129.6723938,838.6021118,325.6174927
277.37638888888887,51.51459885,132.0720978,852.3682251,332.0870972
277.40972222222223,52.33670044,134.2003021,865.7094727,337.4197083
277.44305555555553,52.98740005,136.0527039,878.102417,342.2579956
277.4763888888889,53.63190079,137.8383942,889.0285034,347.0737
277.5097222222222,54.19400024,139.3363953,899.5504761,350.5038147
277.54305555555555,54.67679977,141.1284943,908.1154785,353.5426025
277.5763888888889,55.22029877,142.1053009,916.9832153,358.1400146
277.6097222222222,55.5788002,143.5628967,924.8164063,360.7970886
277.6430555555556,55.98880005,144.5679016,932.4088745,363.7572937
277.6763888888889,56.41450119,145.2588959,938.2017822,366.5739136
277.70972222222224,56.69860077,146.4326019,944.9758911,368.8288879
277.74333333333334,56.98899841,147.5101929,950.567627,371.6489868
277.77666666666664,57.29169846,148.2687073,955.7354736,373.6264038
277.81,57.63980103,149.1938934,960.1721191,375.928009
277.8433333333333,57.85839844,149.7357025,964.8272705,377.5979919
277.87666666666667,58.19290161,150.3809967,969.1638184,379.0891113
277.91,58.45090103,151.1024017,973.2178955,380.7442932
277.9433333333333,58.64210129,151.6907043,976.5360718,382.3489075
277.9766666666667,58.89179993,152.1468964,979.9653931,383.5498047
278.01,59.03350067,152.7523956,982.9564209,384.7308044
278.04333333333335,59.20100021,153.203598,985.9041138,386.0848999
278.07666666666665,59.33399963,153.4873962,988.5140991,386.8243103
278.11,59.49399948,153.9187927,991.0386963,388.2025146
278.1433333333333,59.57759857,154.2035065,992.7653809,388.8688965
278.1766666666667,59.76639938,154.5722961,994.387207,389.4144897
278.21,59.91730118,154.8424072,996.4605713,390.1473999
278.24333333333334,60.14889908,155.0644989,998.4368896,390.8884888
278.27666666666664,60.21419907,155.3659058,999.8203735,391.7533875
278.31,60.33190155,155.4978943,1001.616394,392.2939148
278.3433333333333,60.47290039,155.6197968,1003.129272,393.0202942
278.37666666666667,60.61460114,155.9308014,1004.342285,393.4331055
278.41,60.66540146,156.1130066,1005.135315,393.7184143
278.4433333333333,60.80139923,156.2615967,1006.244995,394.341095
278.4766666666667,60.75289917,156.3307037,1007.385315,394.7045898
278.51,60.85630035,156.4676056,1008.260193,395.1375122
278.54333333333335,60.98080063,156.6544037,1008.999329,395.5722046
278.57666666666665,61.01490021,156.7984009,1009.829407,395.615387
278.61,61.05189896,156.9866943,1010.546692,396.0813904
278.6433333333333,61.19279861,157.0220947,1011.37738,396.3319092
278.6766666666667,61.29930115,157.1757965,1011.96228,396.6380005
278.71,61.42649841,157.2039948,1012.559204,396.7504883
278.74333333333334,61.47029877,157.3529053,1013.472717,397.0369873
278.77666666666664,61.55759811,157.4839935,1013.508606,397.3622131
278.81,61.56689835,157.5050049,1014.160583,397.5729065
278.8433333333333,61.66519928,157.6604004,1014.891724,397.6145935
278.87666666666667,61.73830032,157.6649017,1015.089417,397.8276062
278.91,61.76860046,157.7588043,1015.152893,398.019989
278.9433333333333,61.80759811,157.7899017,1015.922913,398.1741028
278.9766666666667,61.88249969,157.8365936,1015.971985,398.2719116
279.01,61.93220139,157.9736023,1016.764221,398.4328918
279.04333333333335,61.93389893,157.9019012,1016.452026,398.5480957
279.07666666666665,61.98720169,157.9925995,1017.088806,398.5651855
279.11,62.0326004,157.9506989,1017.243713,398.730896
279.1433333333333,62.12810135,158.1222992,1018.041199,398.8747864
279.1766666666667,62.12189865,157.9889069,1017.636719,399.0112
279.21,62.18190002,158.1071014,1017.893982,399.1206055
279.24333333333334,62.18379974,158.2017975,1018.453125,399.158905
279.27666666666664,62.25569916,158.2303925,1017.992615,399.3085022
279.31,62.2038002,158.2910004,1018.732605,399.2705994
279.3433333333333,62.28710175,158.2718048,1019.009399,399.3594055
279.37666666666667,62.27109909,158.2846069,1019.016602,399.4739075
279.41,62.41120148,158.3134003,1018.842773,399.4760132
279.4433333333333,62.42919922,158.3034058,1019.007324,399.4728088
279.4766666666667,62.45700073,158.3280945,1019.463684,399.5108032
279.51,62.55419922,158.3135986,1019.779419,399.625885
279.54333333333335,62.53720093,158.2814026,1019.360413,399.5905151
279.57666666666665,62.58610153,158.3267059,1019.811584,399.7391968
279.61,56.6216011,133.3576965,909.8759155,364.7056885
279.6433333333333,46.69649887,109.197197,727.5540161,284.5537109
279.6766666666667,38.2317009,87.40280151,574.7943115,222.7097015
279.71,32.18019867,66.65239716,447.463501,176.3675995
279.74333333333334,27.0265007,51.31359863,354.0793152,136.9588928
279.77666666666664,22.9253006,40.06990051,282.9992981,110.6763992
279.81,19.61000061,32.21239853,224.9022064,84.64859772
279.8433333333333,17.42539978,25.04229927,179.8119965,67.1969986
279.87666666666667,15.38220024,19.50469971,145.0249939,51.87739944
279.91,13.95549965,15.26060009,117.1682968,41.6393013
279.9433333333333,12.90190029,12.8156004,95.89800262,32.96620178
279.9766666666667,12.09430027,10.07339954,80.58940125,27.60409927
280.01,11.36060047,8.238200188,66.38870239,22.32760048
280.04333333333335,10.87689972,13.91819954,56.46060181,17.67670059
280.07666666666665,10.39659977,5.709199905,48.57350159,14.2432003
280.11,10.02960014,4.55340004,42.47330093,12.12950039
280.1433333333333,9.8125,3.884399891,37.72380066,10.17730045
280.1766666666667,9.66079998,3.262000084,33.21060181,8.537400246
280.21,9.570300102,2.929699898,30.31200027,7.343900204
280.24333333333334,9.342000008,2.478600025,27.96249962,6.368400097
280.27666666666664,9.300800323,2.203500032,26.09359932,5.754899979
280.31,9.286700249,1.950099945,24.49300003,5.184899807
280.3433333333333,9.140600204,1.714900017,23.39579964,4.616399765
280.37666666666667,9.17650032,1.620599985,22.52759933,4.229599953
280.41,9.15130043,1.409500003,21.74379921,3.854500055
280.4433333333333,9.152099609,1.3477,21.02599907,3.682399988
280.4766666666667,9.1875,1.304200053,20.62649918,3.504800081
280.51,9.128700256,1.312000036,20.20019913,3.451800108
280.54333333333335,9.165200233,1.205299973,20.1989994,3.305399895
280.57666666666665,9.162099838,1.160099983,19.67819977,3.261899948
280.61,9.14470005,1.118199944,19.35849953,3.088799953
280.6433333333333,9.188699722,1.02579999,19.34630013,3.094300032
280.6766666666667,9.186699867,0.974399984,19.16119957,3.003999949
280.71,9.174200058,0.992399991,18.90690041,2.98390007
280.74333333333334,9.243900299,0.95539999,19.10059929,2.921900034
280.77666666666664,9.256899834,0.944700003,18.78100014,2.922399998
280.81,9.249300003,0.977800012,18.8076992,2.805299997
280.8433333333333,9.215999603,0.940900028,18.50009918,2.821399927
280.87666666666667,9.262700081,0.922999978,18.46660042,2.733500004
280.91,9.303999901,0.907100022,18.69479942,2.755599976
280.9433333333333,9.269900322,0.926500022,18.37080002,2.77850008
280.9766666666667,9.383999825,0.973500013,18.61470032,2.793400049
281.01,9.430800438,0.950200021,18.73900032,2.77850008
281.04333333333335,11.12010002,0.900600016,18.41160011,2.690399885
281.07666666666665,9.30300045,0.847599983,18.3579998,2.666300058
281.11,9.46119976,0.886799991,18.36359978,2.609999895
281.1433333333333,9.44260025,0.8926,18.33359909,2.584399939
281.1766666666667,9.504199982,0.903299987,18.28840065,2.539400101
281.21,9.443699837,0.83950001,18.13310051,2.522000074
281.24333333333334,9.568300247,0.799700022,18.28689957,2.555500031
281.27666666666664,9.553700447,0.832700014,18.11569977,2.475899935
281.31,9.552200317,0.856000006,18.0298996,2.539700031
281.3433333333333,9.577199936,0.900900006,18.0576992,2.600699902
281.37666666666667,9.550800323,0.899999976,18.32259941,2.496299982
281.41,9.559000015,0.852199972,18.16790009,2.540100098
281.4433333333333,9.604499817,0.884899974,17.90159988,2.522099972
281.4766666666667,9.666899681,0.793299973,18.26399994,2.482500076
281.51,9.73239994,0.863799989,18.09250069,2.586100101
281.54333333333335,9.75660038,0.854600012,18.13660049,2.639199972
281.57666666666665,9.724300385,0.804700017,18.4211998,2.622200012
281.61,12.08450031,6.404600143,44.35029984,7.211800098
281.6433333333333,14.8373003,13.54520035,94.35150146,31.68400002
281.6766666666667,17.86300087,23.80330086,149.7142029,50.86299896
281.71,21.51079941,31.29899979,208.1952057,77.13439941
281.74333333333334,24.48649979,40.57910156,267.3023987,98.40440369
281.77666666666664,27.37170029,50.6128006,321.4891052,118.824501
281.81,29.93499947,58.63949966,370.186615,136.0133057
281.8433333333333,32.72370148,64.38020325,422.2356873,158.7810974
281.87666666666667,35.08710098,73.09400177,461.8479919,178.241394
281.91,37.45880127,78.99289703,507.2753906,195.5375977
281.9433333333333,39.56880188,85.95290375,546.1602783,209.1974945
281.9766666666667,41.3769989,91.56600189,584.2772217,223.6342926
282.01,43.26100159,96.90480042,617.2634888,236.2808075
282.04333333333335,44.94630051,101.8134995,647.8486938,250.8632965
282.07666666666665,46.60979843,106.4367981,676.242981,261.7932129
282.11,47.96839905,111.6439972,703.734314,272.9827881
282.1433333333333,49.31959915,114.0799026,727.3511963,282.9057007
282.1766666666667,50.64680099,117.6489029,751.4116821,291.8718872
282.21,51.96440125,121.0625992,771.6920166,300.4356079
282.24333333333334,52.71030045,124.6323013,791.135376,307.6777954
282.27666666666664,53.84749985,127.0598984,807.039917,315.4703064
282.31,54.70660019,129.5937958,825.0177002,321.9433899
282.3433333333333,55.46279907,132.4790955,839.5612183,328.0180054
282.37666666666667,56.14730072,134.6967926,853.52771,333.6260986
282.41,56.82789993,136.7666931,866.4672852,338.4598999
282.4433333333333,57.55739975,138.7145996,877.8989868,343.484314
282.4766666666667,58.08430099,140.308197,889.0379028,346.7905884
282.51,58.65459824,141.8486023,898.3151245,351.380188
282.54333333333335,59.14400101,142.8311005,907.1296997,354.8203125
282.57666666666665,59.61380005,144.7362061,915.9946899,358.6658936
282.61,60.06380081,145.9048004,923.7495117,361.7102051
282.6433333333333,60.49160004,147.1334991,930.3145142,364.3212891
282.6766666666667,60.79560089,148.009201,937.5322266,367.2496033
282.71,61.1841011,148.9210968,943.958374,369.5527954
282.74333333333334,61.45510101,149.9071045,948.857605,371.762085
282.77666666666664,61.80659866,150.8336945,953.2584839,373.9171143
282.81,62.07889938,151.410202,958.1600952,375.8192139
282.8433333333333,62.37609863,152.256897,962.5966797,377.5234985
282.87666666666667,62.50230026,152.6056976,966.6704712,379.2127991
282.91,62.74769974,153.5213928,970.5422974,380.816803
282.9433333333333,63.00059891,154.052597,973.6799927,382.0539856
282.9766666666667,63.20740128,154.5578003,977.4127197,383.425415
283.01,63.35359955,154.9481049,979.5180054,384.4197083
283.04333333333335,63.48270035,155.3065033,982.4401855,385.5736084
283.07666666666665,63.69660187,155.7913055,984.4869995,386.5517883
283.11,63.79729843,156.0836945,986.9616699,387.4623108
283.1433333333333,63.92150116,156.4844971,988.6074829,388.2911987
283.1766666666667,64.13999939,156.7274017,991.0087891,389.1773987
283.21,64.16259766,156.9644012,992.9591064,390.0112915
283.24333333333334,64.32859802,157.3063965,994.5963745,390.5223083
283.27666666666664,64.45500183,157.4786072,995.9736938,391.1423035
283.31,64.58860016,157.8177948,997.5800781,391.7974854
283.3433333333333,64.58599854,157.9087982,998.5814819,392.4245911
283.37666666666667,64.66719818,158.1598053,999.9160767,392.7521057
283.41,64.72380066,158.3648987,1000.946716,393.388092
283.4433333333333,64.8187027,158.4418945,1001.84137,393.5148926
283.4766666666667,64.96350098,158.6867065,1003.035706,393.9119873
283.51,64.94229889,158.8329926,1003.643494,394.2654114
283.54333333333335,65.0279007,158.9674072,1004.122803,394.5769958
283.57666666666665,65.04589844,158.9924927,1005.368713,394.9021912
283.61,65.16100311,159.1593933,1005.862305,395.2218933
283.6433333333333,65.21289825,159.2165985,1006.221802,395.5289001
283.6766666666667,65.30210114,159.372406,1006.909607,395.7427979
283.71,65.34120178,159.4875031,1007.520386,395.9191895
283.74333333333334,65.40239716,159.5578003,1007.943115,396.0419922
283.77666666666664,65.35230255,159.6461029,1008.373291,396.2771912
283.81,65.49240112,159.7312927,1008.730774,396.4977112
283.8433333333333,65.62480164,159.6985016,1009.188416,396.7322998
283.87666666666667,65.73169708,159.8018951,1009.403198,396.7807007
283.91,65.73149872,159.9109955,1009.739807,397.0427856
283.9433333333333,65.74189758,160.0240021,1010.362183,397.1651001
283.9766666666667,65.76069641,160.0196991,1010.643616,397.3232117
284.01,65.88289642,160.1018982,1010.97821,397.3530884
284.04333333333335,65.88089752,160.1125946,1011.272278,397.5794983
284.07666666666665,65.91629791,160.1439972,1011.499329,397.7489014
284.11,65.9375,160.1663055,1011.864807,397.8200989
284.1433333333333,65.9076004,160.2574005,1011.7995,397.9580994
284.1766666666667,65.8812027,160.2384949,1012.118774,398.0679016
284.21,65.98239899,160.2808075,1012.664612,398.1083984
284.24333333333334,65.98529816,160.2733002,1012.585815,398.217804
284.27666666666664,66.16619873,160.2891998,1013.468872,398.3038025
284.31,66.14910126,160.3679962,1013.049316,398.4421082
284.3433333333333,66.26599884,160.3806,1013.366394,398.5657043
284.37666666666667,66.1937027,160.4192963,1013.167908,398.6348877
284.41,66.28330231,160.4235992,1013.434814,398.7337952
284.4433333333333,66.31210327,160.4069977,1013.654602,398.7276917
284.4766666666667,66.51439667,160.4776001,1013.793579,398.7688904
284.51,66.3973999,160.4019012,1013.656799,398.8033142
284.54333333333335,66.49659729,160.4338074,1013.712891,398.8612061
284.57666666666665,66.48010254,160.440094,1014.108582,398.9627075
284.61,59.70500183,136.6174011,911.6121216,366.1817932
284.6433333333333,49.90299988,107.8964005,719.8225098,289.02771
284.6766666666667,42.11940002,86.33450317,571.3779907,227.3706055
284.71,34.81639862,66.20179749,453.9638977,179.0417023
284.74333333333334,30.45820045,52.56290054,358.3951111,141.0782013
284.77666666666664,25.85250092,40.52280045,280.0588989,109.4225998
284.81,22.7614994,32.03960037,222.8710938,87.97389984
284.8433333333333,20.30349922,25.24279976,179.5068054,67.8707962
284.87666666666667,18.30459976,19.84309959,144.1186981,53.54579926
284.91,16.96199989,16.14139938,116.5859985,42.39360046
284.9433333333333,15.83889961,12.64340019,95.54180145,33.79529953
284.9766666666667,15.06770039,10.16100025,79.31809998,26.96010017
285.01,14.37300014,8.11289978,65.83300018,22.09110069
285.04333333333335,13.93939972,6.66960001,55.72100067,18.00569916
285.07666666666665,13.45339966,5.45909977,48.22050095,14.45160007
285.11,13.19079971,4.643400192,41.8987999,12.15380001
285.1433333333333,12.90450001,3.842000008,36.7480011,10.24549961
285.1766666666667,12.7173996,3.263900042,33.30759811,8.83010006
285.21,12.65429974,2.808700085,30.00119972,7.578700066
285.24333333333334,12.48929977,2.355200052,27.9442997,6.453400135
285.27666666666664,12.47249985,2.084199905,25.95499992,5.650499821
285.31,12.34220028,1.920300007,24.69249916,5.281199932
285.3433333333333,12.30869961,1.698199987,23.39100075,4.734499931
285.37666666666667,12.27509975,1.551699996,22.42869949,4.284200191
285.41,12.2986002,1.442999959,21.74609947,3.966500044
285.4433333333333,12.20660019,1.354799986,21.11359978,3.792700052
285.4766666666667,12.2407999,1.33130002,20.55470085,3.595400095
285.51,12.17959976,1.180099964,20.22579956,3.396100044
285.54333333333335,12.19589996,1.146100044,19.93799973,3.283499956
285.57666666666665,12.21370029,1.133299947,19.69239998,3.259399891
285.61,12.24639988,1.083199978,19.65469933,3.078200102
285.6433333333333,12.24349976,1.020099998,19.23859978,2.996700048
285.6766666666667,12.32219982,0.99119997,19.02829933,2.950299978
285.71,12.32069969,0.968800008,18.92869949,2.892299891
285.74333333333334,12.32989979,1.003000021,18.80970001,2.844199896
285.77666666666664,12.3210001,0.999300003,18.6446991,2.759900093
285.81,12.37150002,1.021900058,18.65019989,2.798199892
285.8433333333333,12.36830044,0.93870002,18.48749924,2.758300066
285.87666666666667,12.40950012,0.930299997,18.57859993,2.772500038
285.91,12.27159977,0.970600009,18.78009987,2.719399929
285.9436111111111,12.36590004,0.977299988,18.55970001,2.772700071
285.9769444444444,12.41909981,0.913399994,18.54859924,2.731600046
286.0102777777778,12.49020004,0.869899988,18.32139969,2.701100111
286.0436111111111,12.43550014,0.946500003,18.31999969,2.681699991
286.07694444444445,12.53590012,0.919499993,18.24939919,2.704200029
286.11027777777775,12.55550003,0.970899999,18.14349937,2.648900032
286.1436111111111,12.62590027,0.888999999,18.15579987,2.713000059
286.1769444444444,12.63570023,0.931400001,18.20560074,2.60800004
286.2102777777778,12.64859962,0.889299989,18.16819954,2.611099958
286.24361111111114,12.72130013,0.93900001,18.26449966,2.725199938
286.27694444444444,12.59029961,0.854499996,18.11980057,2.753900051
286.3102777777778,12.60960007,0.878899992,18.19919968,2.530499935
286.3436111111111,12.62069988,0.871900022,18.1427002,2.618999958
286.37694444444446,12.66740036,0.880400002,18.04570007,2.628200054
286.41027777777776,12.66170025,0.859399974,17.97699928,2.60649991
286.4436111111111,12.72060013,0.869400024,17.98889923,2.619800091
286.4769444444444,12.8277998,0.848699987,18.14419937,2.531699896
286.5102777777778,12.82009983,0.843699992,17.96520042,2.512399912
286.5436111111111,12.74600029,0.844099998,17.76779938,2.632600069
286.57694444444445,12.75440025,0.8574,17.8260994,2.568200111
286.61027777777775,15.16300011,5.777699947,37.58800125,9.888799667
286.6436111111111,17.72130013,12.73859978,92.92759705,30.41519928
286.6769444444444,21.64319992,24.38100052,150.7082062,54.19979858
286.7102777777778,24.17420006,30.98460007,208.5523987,76.52020264
286.74361111111114,27.62730026,41.37469864,262.4273987,97.68540192
286.77694444444444,30.6928997,48.76480103,319.7911072,119.5626984
286.8102777777778,33.38000107,57.45389938,370.6011963,141.1105042
286.8436111111111,36.03779984,65.34269714,419.561615,159.9629059
286.87694444444446,38.49259949,71.54370117,463.7105103,177.6504974
286.91027777777776,40.88119888,78.82260132,507.6470947,195.7033997
286.9436111111111,43.15480042,84.59719849,546.6560059,211.1179962
286.9769444444444,45.1310997,90.88179779,584.3184204,225.753006
287.0102777777778,46.83010101,94.38739777,618.753418,239.781601
287.0436111111111,48.3995018,101.3823013,651.7827148,252.2313995
287.07694444444445,50.10570145,106.1958008,678.2124023,264.5309143
287.11027777777775,51.57749939,111.0050964,705.9545898,275.1755066
287.1436111111111,52.91410065,114.5795975,732.0089722,284.9110107
287.1769444444444,54.20840073,117.6177979,752.1912231,293.7720947
287.2102777777778,55.27270126,121.2278976,773.3856201,302.2322083
287.24361111111114,56.31000137,123.9456024,793.4244995,309.879303
287.27694444444444,57.31280136,126.9617996,810.7578735,316.9841003
287.3102777777778,58.09999847,129.4736938,827.2293091,323.6347961
287.3436111111111,59.02330017,132.0292969,840.4133911,329.3236084
287.37694444444446,59.68429947,133.8527069,855.5515137,334.7090149
287.41027777777776,60.39459991,136.4579926,867.1126709,339.9184875
287.4436111111111,61.11040115,137.9674988,878.7015991,344.5238953
287.4769444444444,61.67499924,139.6396027,889.0244751,348.7652893
287.5102777777778,62.27069855,141.2285004,898.7202148,352.6418152
287.5436111111111,62.67070007,142.928299,908.2227783,356.2532043
287.57694444444445,63.23939896,143.897995,915.8435059,359.7900085
287.61027777777775,63.51900101,145.1311951,923.3255005,362.7058105
287.6436111111111,64.02100372,146.2924042,930.8833008,365.7536011
287.6769444444444,64.34339905,147.1414032,936.7769165,368.1885071
287.7102777777778,64.74900055,148.4234924,943.1541138,370.5898132
287.74361111111114,65.10500336,148.9364929,948.7305908,372.7492981
287.77694444444444,65.27210236,149.9078064,953.6652832,374.7445984
287.8102777777778,65.54380035,150.6990051,958.2404175,376.677887
287.8436111111111,65.93959808,151.3408966,962.555481,378.3250122
287.87694444444446,66.12779999,151.9351044,966.1013794,380.0141907
287.91027777777776,66.26789856,152.6085052,970.0534058,381.3522034
287.9436111111111,66.49440002,153.1096039,973.5971069,382.938385
287.9769444444444,66.74669647,153.5178986,976.6541748,383.9760132
288.0102777777778,66.86260223,154.0673981,979.3632813,385.0946045
288.0436111111111,67.18409729,154.436203,981.8776245,386.2929077
288.07694444444445,67.22989655,154.803299,984.1846924,387.2720032
288.11027777777775,67.40979767,155.2140961,986.769104,388.1325989
288.1436111111111,67.61949921,155.6177979,988.7183228,389.0325928
288.1769444444444,67.53849792,155.6282043,990.1489258,389.670105
288.2102777777778,67.75849915,156.0858002,992.0043945,390.3919983
288.24361111111114,67.85949707,156.3274994,993.4940796,391.045105
288.27694444444444,67.99500275,156.5523987,994.8583984,391.633606
288.3102777777778,68.1516037,156.8184052,996.4119263,392.0812988
288.3436111111111,68.12560272,157.0234985,997.414978,392.6510925
288.37694444444446,68.24250031,157.1531982,998.9605713,393.1075134
288.41027777777776,68.3973999,157.2915955,999.7359009,393.5582886
288.4436111111111,68.43699646,157.4922028,1000.476685,393.9861145
288.4769444444444,68.41770172,157.6166992,1001.217529,394.3781128
288.5102777777778,68.54799652,157.5957947,1001.960388,394.7481079
288.5436111111111,68.55239868,157.9371948,1002.878723,394.9971008
288.57694444444445,68.6740036,158.0001984,1003.853088,395.2793884
288.61027777777775,68.7960968,158.0623016,1004.399292,395.4794006
288.6436111111111,68.56780243,158.2088928,1005.165283,395.8293152
288.6769444444444,68.85099792,158.2886047,1005.232788,396.1311035
288.7102777777778,68.86309814,158.4308014,1006.059082,396.2218933
288.74361111111114,69.02980042,158.4340057,1006.774902,396.442688
288.77694444444444,68.87529755,158.490097,1007.073792,396.5737915
288.8102777777778,69.01399994,158.615097,1007.534912,396.8268127
288.8436111111111,68.91719818,158.6502075,1007.653687,397.0545959
288.87694444444446,69.08080292,158.6338959,1007.638184,397.2372131
288.91027777777776,69.15180206,158.7566986,1008.299377,397.3330994
288.9436111111111,69.17299652,158.747406,1008.669312,397.4642944
288.9769444444444,69.23110199,158.789093,1009.061401,397.5498962
289.0102777777778,69.1713028,158.866394,1009.151001,397.718811
289.0436111111111,69.28410339,158.883194,1009.550903,397.8680115
289.07694444444445,69.3660965,158.9046936,1009.546082,398.0492859
289.11027777777775,69.50530243,158.9833069,1009.960815,397.9874878
289.1436111111111,69.44020081,159.027298,1010.141785,398.1502075
289.1769444444444,69.60970306,159.0379028,1010.469727,398.186615
289.2102777777778,69.42019653,159.0877991,1010.422119,398.2986145
289.24361111111114,69.45040131,159.0879974,1010.69873,398.388092
289.27694444444444,69.51319885,159.1112976,1010.912781,398.3739014
289.3102777777778,69.55169678,159.1907043,1011.114502,398.5293884
289.3436111111111,69.6835022,159.1557007,1011.222473,398.5976868
289.37694444444446,69.63819885,159.2122955,1011.318481,398.7114868
289.41027777777776,69.58769989,159.2077942,1011.332886,398.7279053
289.4436111111111,69.57730103,159.2055969,1011.344604,398.7504883
289.4769444444444,69.52819824,159.1977997,1011.244995,398.7213135
289.5102777777778,69.67299652,159.2566071,1011.807312,398.755188
289.5436111111111,69.80509949,159.3105011,1011.714294,398.7744141
289.57694444444445,69.78379822,159.2070007,1012.086914,398.8711853
289.61027777777775,62.32889938,135.5679016,916.046814,361.0939026
289.6436111111111,52.47829819,107.1880035,732.7770996,286.0498047
289.6769444444444,44.06539917,85.46070099,570.9113159,227.0247955
289.7102777777778,37.52529907,66.33670044,448.2745056,176.4420929
289.74361111111114,32.34619904,51.47890091,351.1351013,140.7590942
289.77694444444444,28.47920036,40.70069885,280.6922913,108.4157028
289.8102777777778,25.73240089,31.79660034,223.9850006,85.29799652
289.8436111111111,23.04310036,24.81550026,178.4243927,67.79139709
289.87694444444446,21.11109924,19.58979988,141.8950043,53.65449905
289.91027777777776,19.87750053,15.51270008,116.2076035,42.86500168
289.9436111111111,18.59880066,12.49009991,94.18730164,33.81710052
289.9769444444444,17.76469994,9.960800171,78.29039764,27.22340012
290.0102777777778,17.09980011,7.92110014,65.88379669,21.6406002
290.0436111111111,16.56719971,6.50180006,55.64390182,17.62179947
290.07694444444445,16.19949913,5.293600082,47.85580063,14.58679962
290.11027777777775,15.88099957,4.409200191,41.5279007,12.2020998
290.1436111111111,15.66160011,3.614200115,36.59579849,10.21640015
290.1769444444444,15.45040035,3.123899937,33.08639908,8.664400101
290.2102777777778,15.26980019,2.703099966,30.04809952,7.366000175
290.24361111111114,15.1651001,2.265500069,27.72800064,6.506000042
290.27694444444444,15.18620014,1.987200022,25.57710075,5.688199997
290.3102777777778,15.08940029,1.79279995,24.26569939,5.159100056
290.3436111111111,15.0781002,1.628399968,23.13339996,4.618199825
290.37694444444446,15.09350014,1.48300004,21.98200035,4.216800213
290.41027777777776,14.9744997,1.375699997,21.57550049,3.972300053
290.4436111111111,15.00290012,1.30219996,20.89310074,3.745399952
290.4769444444444,14.85029984,1.184200048,20.35000038,3.5631001
290.5102777777778,14.84920025,1.143300056,20.27449989,3.470200062
290.5436111111111,14.88099957,1.117900014,19.95439911,3.365799904
290.57694444444445,14.87689972,1.104300022,19.54089928,3.215199947
290.61027777777775,14.89239979,1.043900013,19.31669998,3.14989996
290.6436111111111,14.96490002,1.022799969,19.33329964,3.144200087
290.6769444444444,14.85519981,0.934099972,18.82629967,2.9454
290.7102777777778,14.90859985,1.02579999,18.99959946,2.986599922
290.74361111111114,15.02169991,0.983299971,18.89999962,2.902199984
290.77694444444444,14.92080021,0.930599988,18.68449974,2.853199959
290.8102777777778,14.99890041,0.920700014,18.6840992,2.852499962
290.8436111111111,14.95849991,0.914200008,18.35129929,2.706799984
290.87694444444446,14.95930004,0.847599983,18.48889923,2.768199921
290.91027777777776,15.09659958,0.856299996,18.20590019,2.734100103
290.9436111111111,15.09399986,0.931699991,18.28549957,2.6881001
290.9769444444444,15.03359985,0.889999986,18.10029984,2.667999983
291.0102777777778,15.11219978,0.839999974,18.08009911,2.666500092
291.0436111111111,15.05000019,0.859799981,17.95120049,2.601200104
291.07694444444445,15.06960011,0.851100028,17.92180061,2.558000088
291.11027777777775,15.1807003,0.889900029,17.79170036,2.585900068
291.1436111111111,15.08829975,0.84009999,18.03129959,2.629199982
291.1769444444444,15.14249992,0.927299976,18.00320053,2.642999887
291.2102777777778,15.18099976,0.931900024,18.09230042,2.585299969
291.24361111111114,15.13529968,0.866900027,17.94879913,2.580600023
291.27694444444444,15.13029957,0.878000021,17.82259941,2.615999937
291.3102777777778,15.19489956,0.907899976,17.97260094,2.525500059
291.3436111111111,15.15639973,0.871100008,17.9204998,2.591399908
291.37694444444446,15.22550011,0.893599987,17.63579941,2.553600073
291.41027777777776,15.24639988,0.91109997,17.66279984,2.546700001
291.4436111111111,15.2802,0.869000018,17.74110031,2.450999975
291.4769444444444,15.27939987,0.835900009,17.94540024,2.451800108
291.5102777777778,15.33580017,0.851000011,17.94650078,2.561000109
291.5436111111111,15.40439987,0.83039999,17.89789963,2.396100044
291.57694444444445,15.41779995,0.824599981,17.80109978,2.425499916
291.61027777777775,17.48049927,4.111000061,34.65840149,8.365799904
291.6436111111111,20.54520035,13.41889954,90.60780334,30.24670029
291.6769444444444,23.88809967,20.57859993,145.2955933,52.13209915
291.7102777777778,26.78619957,31.98940086,203.4496002,74.50319672
291.74361111111114,30.13759995,38.57960129,258.942688,97.68540192
291.77694444444444,33.1487999,48.39390182,314.0971069,117.9300995
291.8102777777778,35.87189865,54.39009857,366.910614,138.3939056
291.8436111111111,38.5094986,62.72430038,416.9623108,158.951004
291.87694444444446,41.14820099,71.75810242,462.1351929,175.5868988
291.91027777777776,43.49620056,77.58529663,504.6950073,193.454895
291.9436111111111,45.73970032,83.42939758,544.6843872,209.4344025
291.9769444444444,47.77280045,89.92890167,578.4780884,224.1080933
292.0102777777778,49.75590134,94.37619781,615.2650146,238.5516052
292.0436111111111,51.20569992,99.32129669,643.866272,250.3715973
292.07694444444445,52.85160065,104.8914032,673.5889893,262.8843994
292.11027777777775,54.23809814,108.3722992,700.0211182,272.7059937
292.1436111111111,55.55419922,113.5943985,724.1674805,283.2998962
292.1769444444444,56.81840134,116.1302032,748.1450806,292.5014038
292.2102777777778,57.98870087,119.3685989,769.5534058,300.9395142
292.24361111111114,59.05139923,122.4509964,787.0045166,308.1261902
292.27694444444444,60.03329849,126.2475967,805.4729004,314.7939148
292.3102777777778,60.94739914,128.235199,821.9716797,322.2052002
292.3436111111111,61.70959854,130.6208954,835.8295898,327.7055054
292.37694444444446,62.63439941,132.8312988,851.1082153,333.7041931
292.41027777777776,63.26509857,134.928299,862.9431152,338.5958862
292.4436111111111,64.02819824,136.3739014,875.0084229,343.3875122
292.4769444444444,64.81349945,138.2700043,885.3414917,347.5773926
292.5102777777778,65.09889984,140.1078949,895.2767944,351.4307861
292.5436111111111,65.47989655,141.4481049,904.2158813,355.0780029
292.57694444444445,66.12409973,142.6031036,912.8583984,358.5750122
292.61027777777775,66.3615036,143.8135986,919.8839722,361.7103882
292.6436111111111,66.94139862,145.002594,926.8831787,364.3616028
292.6769444444444,67.3423996,146.0307007,933.5767822,367.3543091
292.7102777777778,67.73970032,146.9830017,939.8845215,369.7732849
292.74361111111114,68.01830292,147.5124054,945.2650146,371.8894958
292.77694444444444,68.25930023,148.7140961,950.2199707,374.0103149
292.8102777777778,68.59020233,149.3748016,955.565918,375.8395081
292.8436111111111,68.72940063,150.0955048,959.3327026,377.8234863
292.8772222222222,69.0428009,150.677597,963.5244751,379.458313
292.91055555555556,69.35119629,151.4217987,967.3671875,380.797699
292.94388888888886,69.57279968,152.0164032,970.5200195,382.2352905
292.9772222222222,69.6855011,152.5052032,973.5675049,383.4999084
293.0105555555556,69.83080292,153.0003052,976.3457031,384.6365051
293.0438888888889,69.98179626,153.3065948,979.0401001,385.7970886
293.07722222222225,70.1568985,153.8338013,981.6962891,386.6737061
293.11055555555555,70.33480072,154.1539001,984.0131226,387.6247864
293.1438888888889,70.40470123,154.6069031,985.9364014,388.504303
293.1772222222222,70.55079651,154.7458038,987.7816772,389.3335876
293.2105555555556,70.64559937,155.088501,989.694519,390.001709
293.2438888888889,70.79789734,155.3863983,991.4586182,390.6300049
293.27722222222224,72.57160187,155.5207977,992.7271118,391.342804
293.31055555555554,71.28749847,155.6351013,994.2155151,391.8387146
293.3438888888889,71.3660965,156.0852051,995.4058838,392.4320984
293.3772222222222,71.4496994,156.2299042,996.680481,392.9021912
293.41055555555556,71.56999969,156.3246002,997.5197754,393.3804016
293.44388888888886,71.66719818,156.5028076,998.843689,393.8175964
293.4772222222222,71.71720123,156.6347046,1000.03363,394.1689148
293.5105555555556,71.76760101,156.9367981,1000.615723,394.6246033
293.5438888888889,71.73000336,156.9665985,1001.646729,394.890686
293.57722222222225,71.78669739,157.1622009,1001.569702,395.191803
293.61055555555555,71.89929962,157.1611023,1002.52533,395.4883118
293.6438888888889,72.06220245,157.296402,1003.023682,395.6023865
293.6772222222222,72.02680206,157.4136047,1003.817688,395.9838867
293.7105555555556,72.14160156,157.539093,1004.559021,396.2009888
293.7438888888889,72.13729858,157.7053986,1004.895203,396.3486023
293.77722222222224,72.11759949,157.740799,1005.779724,396.7065125
293.81055555555554,72.26879883,157.8437958,1006.275818,396.8406982
293.8438888888889,72.21730042,157.8670959,1006.873474,396.995697
293.8772222222222,72.34449768,157.9279022,1007.251587,397.1785889
293.91055555555556,72.43409729,157.9602051,1007.698792,397.3205872
293.94388888888886,72.42340088,158.1141968,1008.335876,397.3987122
293.9772222222222,72.38739777,158.1069946,1008.698914,397.524292
294.0105555555556,72.43209839,158.0153961,1008.713379,397.6484985
294.0438888888889,72.38770294,158.2057037,1009.065918,397.6543884
294.07722222222225,72.53939819,158.1688995,1009.543884,397.8526001
294.11055555555555,72.45770264,158.2129974,1009.764099,398.0440979
294.1438888888889,72.3687973,158.2779999,1010.3255,398.217804
294.1772222222222,72.49919891,158.2631989,1010.409729,398.315094
294.2105555555556,72.55419922,158.3184967,1010.568726,398.4177856
294.2438888888889,72.49369812,158.3919983,1010.88562,398.4874878
294.27722222222224,72.57029724,158.3260956,1011.097107,398.5303955
294.31055555555554,72.53099823,158.4134064,1011.219177,398.6539917
294.3438888888889,72.55190277,158.3977966,1011.512329,398.7878113
294.3772222222222,72.68009949,158.4221039,1011.530518,398.8499146
294.41055555555556,72.64050293,158.3825989,1011.903992,398.890686
294.44388888888886,72.81719971,158.4465027,1011.722412,398.868103
294.4772222222222,72.77050018,158.5052032,1011.975281,399.1521912
294.5105555555556,72.82730103,158.4134979,1011.946289,399.0783997
294.5438888888889,72.85279846,158.4685974,1012.051208,399.2036133
294.57722222222225,72.78309631,158.4532013,1012.103271,399.1928101
294.61055555555555,66.28130341,136.7229004,918.5006714,365.0434875
294.6438888888889,55.37730026,106.9016037,745.1375122,292.2055054
294.6772222222222,47.89110184,85.28179932,578.5316162,231.0460968
294.7105555555556,40.27310181,66.22679901,454.5126038,181.1347961
294.7438888888889,35.645401,51.94240189,361.9099121,144.7796936
294.77722222222224,31.56999969,40.46569824,284.069397,112.1514969
294.81055555555554,28.21610069,31.74160004,226.2630005,86.87069702
294.8438888888889,25.86470032,25.0659008,180.2126007,69.56950378
294.8772222222222,23.88209915,19.91900063,145.8484955,53.43930054
294.91055555555556,22.43230057,15.62419987,118.5149002,43.52489853
294.94388888888886,21.23839951,12.36330032,97.2983017,34.11759949
294.9772222222222,20.23320007,9.896699905,80.76450348,26.94529915
295.0105555555556,19.69440079,7.94080019,66.29850006,22.62420082
295.0438888888889,19.07150078,6.518700123,56.37149811,18.02249908
295.07722222222225,18.67770004,5.295700073,48.15050125,14.56770039
295.11055555555555,18.41430092,4.46089983,41.81760025,12.09879971
295.1438888888889,18.09620094,3.599999905,36.87549973,10.29370022
295.1772222222222,17.75209999,3.132600069,33.15119934,8.55589962
295.2105555555556,17.74920082,2.596400023,30.22480011,7.515100002
295.2438888888889,17.59110069,2.226999998,27.6989994,6.398200035
295.27722222222224,17.53429985,1.961400032,25.92679977,5.72879982
295.31055555555554,17.56069946,1.751299977,24.13769913,5.092000008
295.3438888888889,17.45389938,1.478399992,23.24690056,4.615200043
295.3772222222222,17.48760033,1.422099948,22.19239998,4.188399792
295.41055555555556,17.43899918,1.314100027,21.37439919,3.899800062
295.44388888888886,17.42020035,1.164199948,20.81089973,3.667099953
295.4772222222222,17.2628994,1.137799978,20.52949905,3.470499992
295.5105555555556,17.45420074,1.090399981,19.68840027,3.335900068
295.5438888888889,17.36129951,1.03550005,19.44980049,3.181499958
295.57722222222225,17.4416008,0.967899978,19.33200073,3.07130003
295.61055555555555,17.43350029,0.941900015,19.01720047,2.989200115
295.6438888888889,17.50230026,0.925000012,19.00760078,2.94720006
295.6772222222222,17.42110062,0.915799975,18.7322998,2.943300009
295.7105555555556,17.35079956,0.844099998,18.35740089,2.779999971
295.7438888888889,17.33410072,0.871100008,18.52099991,2.694700003
295.77722222222224,17.44029999,0.868799984,18.50359917,2.633500099
295.81055555555554,17.61919975,0.805400014,18.39609909,2.681299925
295.8438888888889,17.40279961,0.803799987,18.46509933,2.620100021
295.8772222222222,17.48410034,0.796199977,18.32279968,2.542099953
295.91055555555556,17.47410011,0.795000017,18.13080025,2.566499949
295.94388888888886,17.46109962,0.737299979,18.00979996,2.520400047
295.9772222222222,17.56119919,0.780200005,18.20560074,2.520900011
296.0105555555556,17.41239929,0.736800015,18.01819992,2.486299992
296.0438888888889,17.5163002,0.75150001,17.94680023,2.407099962
296.07722222222225,17.57139969,0.769999981,17.73189926,2.396199942
296.11055555555555,17.53660011,0.788399994,17.63199997,2.40199995
296.1438888888889,17.51079941,0.735599995,17.81599998,2.375
296.1772222222222,17.56469917,0.753199995,17.73180008,2.328500032
296.2105555555556,17.75559998,0.670599997,17.92110062,2.325000048
296.2438888888889,17.58869934,0.702799976,17.7057991,2.378400087
296.27722222222224,17.54360008,0.729799986,17.82589912,2.3598001
296.31055555555554,17.47060013,0.693099976,17.81229973,2.327300072
296.3438888888889,17.87199974,0.666199982,17.84009933,2.242599964
296.3772222222222,17.61660004,0.692600012,17.59399986,2.2651999
296.41055555555556,17.76549911,0.741299987,17.55750084,2.212500095
296.44388888888886,18.00110054,0.691500008,17.57839966,2.251399994
296.4772222222222,17.63640022,0.727699995,17.69379997,2.214999914
296.5105555555556,17.84210014,0.668200016,17.67469978,2.334599972
296.5438888888889,17.80750084,0.658999979,17.59869957,2.290800095
296.57722222222225,17.82349968,0.699199975,17.50869942,2.318099976
296.61055555555555,20.30929947,3.690799952,35.71640015,8.460399628
296.6438888888889,23.11459923,12.7961998,90.21959686,29.14030075
296.6772222222222,26.09950066,19.0007,146.9936066,52.08620071
296.7105555555556,29.22179985,31.06340027,202.8535004,74.89759827
296.7438888888889,32.7112999,39.7696991,258.7911987,97.03869629
296.77722222222224,35.30530167,48.06980133,315.8104858,119.0623016
296.81055555555554,38.3382988,54.85309982,368.2372131,137.8256073
296.8438888888889,41.16790009,62.01950073,413.8510132,157.3786926
296.8772222222222,43.39390182,70.01509857,461.2781067,176.9813995
296.91055555555556,45.8429985,77.8640976,503.5163879,194.2946014
296.94388888888886,48.53160095,83.40000153,542.3515015,210.0783997
296.9772222222222,50.03219986,88.89369965,581.8347168,225.274704
297.0105555555556,52.38690186,94.81780243,615.9552002,237.618103
297.0438888888889,53.81969833,98.65110016,648.1807861,251.6808014
297.07722222222225,55.27149963,103.5552979,675.0217896,263.2229919
297.11055555555555,56.89590073,108.2600021,702.2327271,273.7481995
297.1438888888889,58.38410187,112.6998978,727.1166992,283.9682007
297.1772222222222,59.7071991,116.2378006,750.0247192,293.0632019
297.2105555555556,60.93600082,119.7929001,772.380188,301.390686
297.2438888888889,62.13700104,122.864502,789.0775146,309.1946106
297.27722222222224,62.93059921,125.7911987,808.3618164,316.3822937
297.31055555555554,63.91249847,128.0671997,824.6135254,323.2557983
297.3438888888889,64.77339935,130.6334076,840.1367188,329.1679077
297.3772222222222,65.67870331,132.3742981,853.1257935,334.7409058
297.41055555555556,66.25869751,134.5373993,865.3040161,340.0278931
297.44388888888886,67.00779724,136.4107056,878.6641235,344.7054138
297.4772222222222,67.50050354,138.2980042,889.3632813,349.1007996
297.5105555555556,67.97589874,139.8410034,898.9224243,352.884491
297.5438888888889,68.40940094,141.1266022,908.4202881,356.6734009
297.57722222222225,68.79470062,142.3771973,916.6467285,359.966095
297.61055555555555,69.65930176,143.5814972,923.8203125,363.3205872
297.6438888888889,70.04290009,144.9228058,931.3057861,366.1411133
297.6772222222222,70.42269897,146.0381012,937.925293,368.7720032
297.7105555555556,70.74890137,146.9403076,943.9771118,371.157196
297.7438888888889,70.9552002,147.7046051,949.0523071,373.4666138
297.77722222222224,71.09790039,148.5715027,954.6323853,375.4975891
297.81055555555554,71.32610321,149.4264069,959.2230225,377.317688
297.8438888888889,71.57299805,149.7460938,963.5496826,379.2749023
297.8772222222222,71.90630341,150.8516998,967.3120117,380.7348938
297.91055555555556,72.08679962,151.3088989,970.5906982,382.2851868
297.94388888888886,72.1339035,151.7537994,974.1350708,383.5430908
297.9772222222222,72.48200226,152.1793976,977.8945923,384.8995972
298.0105555555556,72.55750275,152.6840057,979.9636841,386.0986023
298.0438888888889,72.91919708,153.1067047,982.8217163,386.9966125
298.07722222222225,72.95410156,153.555603,985.3217773,388.0627136
298.11055555555555,73.0911026,153.740799,987.6616821,388.8799133
298.1438888888889,73.2213974,154.1434021,989.8394775,389.8096924
298.1772222222222,73.47609711,154.4971924,991.8468018,390.5108948
298.2105555555556,73.45379639,154.8079987,993.6018066,391.193512
298.2438888888889,73.47029877,155.0175018,994.751709,391.9121094
298.27722222222224,73.770401,155.2872925,996.4974976,392.4500122
298.31055555555554,73.73609924,155.4615936,997.8132935,393.0267029
298.3438888888889,73.81230164,155.6723022,998.8856812,393.5256958
298.3772222222222,73.86799622,155.8713989,1000.234192,393.9873047
298.41055555555556,74.04129791,155.9694977,1001.429871,394.5058899
298.44388888888886,74.0963974,156.2411041,1002.590515,394.8534851
298.4772222222222,74.02980042,156.2987061,1003.374207,395.2632141
298.5105555555556,74.54100037,156.4994965,1004.008606,395.5979919
298.5438888888889,74.25980377,156.6121979,1004.815674,395.9646912
298.57722222222225,74.19539642,156.7644043,1005.769714,396.2680054
298.61055555555555,74.44760132,156.9082947,1006.577271,396.7109985
298.6438888888889,74.47879791,157.0644073,1006.963684,396.9205933
298.6772222222222,74.40570068,157.076004,1007.905701,397.1292114
298.7105555555556,74.67710114,157.0921021,1008.178589,397.3685913
298.7438888888889,74.58940125,157.2182007,1008.833191,397.5325012
298.77722222222224,74.57260132,157.3067017,1009.292908,397.7185059
298.81055555555554,74.61589813,157.3625031,1009.728088,397.8244019
298.8438888888889,74.59660339,157.414093,1010.131226,398.0038147
298.8772222222222,74.50060272,157.5054932,1010.551086,398.2048035
298.91055555555556,74.67819977,157.5045929,1010.86322,398.3771973
298.94388888888886,74.67649841,157.5491028,1011.070679,398.4238892
298.9772222222222,74.71479797,157.6072998,1011.475403,398.5297852
299.0105555555556,74.83869934,157.7133026,1011.479004,398.6365051
299.0438888888889,74.91529846,157.7781982,1011.996277,398.7524109
299.07722222222225,74.88529968,157.7469025,1012.132874,398.925293
299.11055555555555,74.94689941,157.8766937,1012.239197,398.9721985
299.1438888888889,75.03600311,157.8804016,1012.87323,399.2164917
299.1772222222222,74.86820221,157.9781952,1012.613525,399.2695923
299.2105555555556,75.20429993,157.8975067,1013.407898,399.3822937
299.2438888888889,75.20400238,157.9575958,1013.278381,399.3364868
299.27722222222224,75.16819763,157.951004,1013.440186,399.5625
299.31055555555554,75.31510162,158.0391998,1013.948975,399.5900879
299.3438888888889,75.09490204,157.9709015,1014.10199,399.5487976
299.3772222222222,75.13379669,158.0574036,1013.828979,399.776886
299.41055555555556,75.15809631,158.0415039,1014.020081,399.7591858
299.44388888888886,75.32839966,158.0724945,1014.124329,399.8656921
299.4772222222222,75.21450043,158.0930939,1014.426086,399.8640137
299.5105555555556,74.96440125,158.1692963,1014.537415,399.8456116
299.5438888888889,75.31310272,158.1546021,1014.447021,399.9573975
299.57722222222225,76.02420044,158.1985016,1014.737671,400.0386047
299.61055555555555,68.47489929,136.2604065,927.7089233,367.5138855
299.6438888888889,58.53969955,109.161499,739.3641968,302.0606995
299.6772222222222,49.84880066,85.38469696,586.3303833,238.1141968
299.7105555555556,43.27289963,68.19560242,458.2807922,178.907196
299.7438888888889,38.62269974,52.21080017,364.1193848,145.6481934
299.77722222222224,33.95809937,40.68999863,284.5798035,110.7703018
299.81055555555554,31.10149956,32.07600021,229.5491028,89.4559021
299.8438888888889,28.0121994,24.80870056,181.6528015,68.20500183
299.8772222222222,26.30870056,19.69210052,145.7216034,55.07389832
299.91055555555556,24.64679909,15.60760021,117.8209,42.42539978
299.94388888888886,23.65040016,12.22169971,95.61250305,33.9742012
299.9772222222222,22.94739914,9.855699539,79.65129852,27.12779999
300.0105555555556,22.21039963,7.801199913,66.51779938,21.78359985
300.0438888888889,21.50670052,6.510000229,56.19340134,17.64179993
300.07722222222225,20.96249962,5.255000114,48.29529953,14.40719986
300.11055555555555,20.87770081,4.238599777,41.94380188,12.07310009
300.1438888888889,20.57299995,3.522500038,36.45069885,10.02589989
300.1772222222222,20.3022995,2.988300085,33.13130188,8.540499687
300.2105555555556,20.13570023,2.588700056,29.64279938,7.188399792
300.2438888888889,20.05249977,2.183199883,27.375,6.305799961
300.27722222222224,19.96699905,1.884500027,25.6473999,5.558499813
300.31055555555554,19.88310051,1.592399955,24.0909996,5.015299797
300.3438888888889,19.91760063,1.439399958,23.0394001,4.549300194
300.3772222222222,19.69350052,1.296200037,22.09300041,4.081299782
300.41055555555556,19.83729935,1.217200041,21.42169952,3.782799959
300.44388888888886,19.77860069,1.165500045,20.32839966,3.53730011
300.4772222222222,19.81489944,1.012699962,20.05800056,3.356600046
300.5105555555556,19.78199959,1.030900002,19.87140083,3.174400091
300.5438888888889,19.71710014,1.051200032,19.43740082,3.037899971
300.57722222222225,19.73800087,0.942700028,19.29310036,2.948499918
300.61055555555555,19.86720085,0.904699981,19.17630005,2.906300068
300.6438888888889,19.73740005,0.87650001,19.08839989,2.748699903
300.6772222222222,19.77129936,0.852500021,18.74629974,2.770200014
300.7105555555556,19.79770088,0.815599978,18.75060081,2.667999983
300.7438888888889,19.7052002,0.834200025,18.58729935,2.58130002
300.77722222222224,19.75020027,0.844900012,18.59620094,2.595999956
300.81055555555554,19.81410027,0.773599982,18.3939991,2.541800022
300.8438888888889,19.83810043,0.7227,18.1868,2.430399895
300.8772222222222,19.75559998,0.700500011,18.18619919,2.488899946
300.91055555555556,19.88689995,0.743300021,18.21409988,2.420000076
300.94388888888886,19.85289955,0.697000027,17.97240067,2.45539999
300.9772222222222,19.80349922,0.699000001,18.14030075,2.463799953
301.0105555555556,19.95409966,0.718200028,18.10750008,2.494400024
301.0438888888889,20.13850021,0.704699993,18.12669945,2.401299953
301.07722222222225,19.72629929,0.675000012,18.19470024,2.427099943
301.11055555555555,20.17779922,0.692900002,18.12470055,2.436100006
301.1438888888889,19.94569969,0.699899971,18.20240021,2.419399977
301.1775,19.87560081,0.654600024,17.94199944,2.413800001
301.2108333333333,19.88269997,0.683399975,17.93560028,2.372400045
301.2441666666667,19.95540047,0.626399994,17.68050003,2.345700026
301.2775,19.92140007,0.601700008,17.72830009,2.262099981
301.31083333333333,20.11059952,0.584699988,17.45389938,2.360500097
301.3441666666667,20.02619934,0.647099972,17.72400093,2.32159996
301.3775,19.9822998,0.601000011,17.71559906,2.335400105
301.41083333333336,20.06819916,0.638000011,17.58289909,2.394000053
301.44416666666666,20.10090065,0.618099988,17.66480064,2.304500103
301.4775,20.08130074,0.659799993,17.70079994,2.272599936
301.5108333333333,20.09630013,0.600300014,17.43670082,2.237499952
301.5441666666667,20.0814991,0.574999988,17.64690018,2.255100012
301.5775,20.21240044,0.49059999,17.70170021,2.241100073
301.61083333333335,22.20929909,4.003099918,33.71870041,8.288700104
301.64416666666665,25.14649963,12.57139969,87.44490051,29.2689991
301.6775,28.65800095,21.2901001,147.6147003,52.72169876
301.7108333333333,32.11460114,30.87420082,204.6793976,74.94709778
301.7441666666667,35.15579987,37.61520004,262.3605042,97.45929718
301.7775,38.59700012,48.72240067,317.0364075,118.4540024
301.81083333333333,41.53749847,55.27909851,369.4674988,139.8647003
301.8441666666667,44.10229874,62.76860046,417.4684143,158.2028046
301.8775,46.8927002,70.20539856,465.1169128,178.8161011
301.91083333333336,49.1957016,76.13939667,507.3590088,194.9642944
301.94416666666666,51.32839966,83.42960358,545.2918701,210.8495026
301.9775,53.38899994,88.59950256,582.2512817,226.2834015
302.0108333333333,55.18130112,94.89330292,619.432373,239.7066956
302.0441666666667,57.11330032,99.55660248,648.7608032,252.3927002
302.0775,58.12620163,103.8778992,679.3950806,263.8196106
302.11083333333335,59.78179932,108.1753998,705.4837036,274.2911987
302.14416666666665,61.27149963,112.4862976,730.4830933,285.1978149
302.1775,62.16080093,116.2874985,753.491394,294.286499
302.2108333333333,63.42499924,119.2590027,773.9188232,302.5513
302.2441666666667,64.46040344,122.6763992,793.8670044,310.380188
302.2775,65.30349731,125.1959,811.2739868,317.8718872
302.31083333333333,66.43779755,127.9337997,828.7114868,324.0996094
302.3441666666667,67.20760345,130.4709015,843.211792,330.1517944
302.3775,68.13539886,132.2566071,855.7697754,335.515686
302.41083333333336,68.57119751,134.2214966,870.2211304,340.3887939
302.44416666666666,69.42120361,136.6224976,880.5908203,345.1151123
302.4775,69.96489716,137.6130981,892.3101807,349.5751953
302.5108333333333,70.45210266,139.616394,901.3057861,353.5072021
302.5441666666667,71.18710327,141.0458069,910.7908936,357.1556091
302.5775,71.51920319,142.4474945,919.1152954,360.206604
302.61083333333335,71.9611969,143.5487061,927.005188,363.6434937
302.64416666666665,72.18489838,144.4591064,933.7003174,366.425293
302.6775,73.19670105,145.5457001,940.5341187,368.9725952
302.7108333333333,73.65280151,146.3961945,946.694519,371.4395142
302.7441666666667,74.13210297,147.2001953,951.1989746,373.5396118
302.7775,74.93900299,148.1325073,956.4328003,375.6124878
302.81083333333333,75.5617981,148.8442993,961.2822876,377.4953003
302.8441666666667,75.70600128,149.467804,965.133728,379.219696
302.8775,75.95320129,150.0930939,969.1920166,380.8031921
302.91083333333336,76.07929993,150.7021027,972.6870728,382.3239136
302.94416666666666,76.36869812,151.4542999,976.0371094,383.6253052
302.9775,76.42870331,151.5825043,979.276001,384.709198
303.0108333333333,76.6678009,152.1053925,981.755127,386.0014038
303.0441666666667,76.81469727,152.5184937,984.0853882,387.0116882
303.0775,76.90440369,152.9947968,986.8120728,387.8999023
303.11083333333335,77.1085968,153.3170929,988.9232178,388.9735107
303.14416666666665,76.88189697,153.5243073,990.8674927,389.6913147
303.1775,76.55470276,153.845993,993.0786133,390.3641052
303.2108333333333,76.79550171,154.1508026,994.671814,391.1007996
303.2441666666667,77.34760284,154.4163971,996.2808228,391.7994995
303.2775,77.52690125,154.5346069,997.6740723,392.2367859
303.31083333333333,77.30039978,154.8623962,998.9069824,392.8590088
303.3441666666667,77.57160187,155.0366058,1000.135803,393.2279968
303.3775,77.99680328,155.1331024,1000.916016,393.8085938
303.41083333333336,77.54170227,155.2725067,1002.249573,394.2666931
303.44416666666666,77.40329742,155.5915985,1003.0354,394.5965881
303.4775,77.37870026,155.6374054,1003.877686,395.0603027
303.5108333333333,77.3585968,155.7176056,1004.656677,395.3251953
303.5441666666667,77.56990051,155.8887939,1005.31189,395.5314941
303.5775,77.65670013,156.0274963,1006.093384,395.8359985
303.61083333333335,77.59120178,156.1183014,1007.640381,396.2583923
303.64416666666665,77.65119934,156.2162933,1007.494202,396.5552063
303.6775,78.0338974,156.3009949,1008.181213,396.7255859
303.7108333333333,77.95909882,156.392807,1009.03949,397.0188904
303.7441666666667,78.05879974,156.4624023,1009.584473,397.0598145
303.7775,77.9756012,156.6170959,1009.310608,397.1760864
303.81083333333333,78.09750366,156.6210938,1009.28833,397.3891907
303.8441666666667,78.0243988,156.6569977,1009.586182,397.4301147
303.8775,78.31600189,156.7481995,1009.817017,397.5586853
303.91083333333336,78.14089966,156.7548065,1009.911804,397.6684875
303.94416666666666,78.12030029,156.8242035,1009.766174,397.6422119
303.9775,78.1914978,156.7465057,1010.140198,397.7463074
304.0108333333333,78.16069794,156.8011017,1010.295593,397.8093872
304.0441666666667,78.31559753,156.8816986,1010.102112,397.9529114
304.0775,78.18890381,156.8946991,1010.381226,397.8937073
304.11083333333335,78.24479675,156.8607025,1010.206604,397.8864136
304.14416666666665,78.22280121,156.8957977,1010.385925,398.0112915
304.1775,78.18890381,156.9113007,1010.220886,398.1080933
304.2108333333333,78.3289032,176.8296967,1010.435181,398.1679993
304.2441666666667,78.25579834,156.9205017,1010.073914,398.319397
304.2775,78.61039734,157.0579987,1010.614624,398.2442932
304.31083333333333,78.48020172,156.991394,1010.441284,398.2012939
304.3441666666667,78.35479736,157.0343018,1010.81189,398.3279114
304.3775,78.39579773,157.0003967,1011.239014,398.4638977
304.41083333333336,78.30840302,156.975296,1010.848206,398.4580994
304.44416666666666,78.4138031,157.0296021,1011.417114,398.4988098
304.4775,78.34850311,156.9577026,1011.405029,398.578186
304.5108333333333,78.41770172,157.0778046,1010.88501,398.5335999
304.5441666666667,78.44529724,157.1320953,1011.491516,398.6744995
304.5775,78.59339905,157.1735992,1011.414001,398.5950928
304.61083333333335,72.43609619,138.6002045,928.3383179,376.2526855
304.64416666666665,61.27730179,108.1942978,744.4489746,296.4010925
304.6775,52.55799866,86.03299713,589.0128174,231.2371979
304.7108333333333,45.79970169,66.3483963,463.1922913,184.3860931
304.7441666666667,40.90530014,51.41239929,362.3143005,148.7736969
304.7775,36.54740143,41.11240005,285.4130859,112.4787979
304.81083333333333,33.40090179,32.11399841,226.2160034,87.48439789
304.8441666666667,30.96680069,25.63400078,181.2976074,70.5931015
304.8775,28.94269943,20.24839973,146.3045959,55.79029846
304.91083333333336,27.45000076,15.52600002,117.846199,42.66859818
304.94416666666666,26.22680092,12.5085001,97.04160309,35.03649902
304.9775,25.31369972,10.10739994,79.43800354,28.32629967
305.0108333333333,24.6595993,8.078800201,66.64640045,22.84880066
305.0441666666667,24.08460045,6.718900204,55.95399857,18.44389915
305.0775,23.58580017,5.484200001,48.52600098,15.02460003
305.11083333333335,23.24839973,4.557600021,42.09820175,12.46090031
305.14416666666665,23.00930023,3.745100021,37.44540024,10.42420006
305.1775,22.67289925,3.218400002,33.36349869,8.767700195
305.2108333333333,22.54430008,2.801199913,30.3647995,7.749000072
305.2441666666667,22.52529907,2.439100027,27.94709969,6.651500225
305.2775,22.42289925,2.191200018,26.17860031,5.9302001
305.31083333333333,22.27400017,1.867200017,24.31229973,5.145400047
305.3441666666667,22.31089973,1.69509995,23.54750061,4.872399807
305.3775,22.02099991,1.584499955,22.47990036,4.505899906
305.41083333333336,22.28000069,1.49000001,21.64859962,4.140600204
305.44416666666666,22.25970078,1.376000047,21.0909996,3.880800009
305.4775,22.15649986,1.272600055,20.40279961,3.653599977
305.5108333333333,22.11910057,1.218400002,20.35339928,3.496700048
305.5441666666667,22.17499924,1.193099976,19.74760056,3.313800097
305.5775,22.10239983,1.172500014,19.63260078,3.265799999
305.61083333333335,22.06480026,1.083400011,19.41150093,3.169699907
305.64416666666665,22.06570053,1.09739995,18.98959923,3.18479991
305.6775,22.11879921,1.103399992,19.11330032,3.039400101
305.7108333333333,22.31539917,1.045099974,19.04859924,3.102299929
305.7441666666667,22.28639984,1.047399998,19.00699997,2.848400116
305.7775,22.22050095,1.021299958,19.10020065,2.862999916
305.81083333333333,22.14859962,0.949999988,18.61149979,2.844099998
305.8441666666667,22.17009926,0.957000017,18.65539932,2.91899991
305.8775,22.07290077,0.980499983,18.55470085,2.824700117
305.91083333333336,22.25769997,1.025500059,18.58340073,2.753900051
305.94416666666666,22.11639977,0.930299997,18.44569969,2.801700115
305.9775,22.23270035,0.938399971,18.51169968,2.710700035
306.0108333333333,22.22669983,0.977299988,18.51849937,2.683000088
306.0441666666667,22.26440048,0.987500012,18.21409988,2.685100079
306.0775,22.28230095,0.979900002,18.33359909,2.703200102
306.11083333333335,22.12220001,0.897700012,18.3458004,2.618299961
306.14416666666665,22.43610001,0.9296,18.18799973,2.57220006
306.1775,22.28639984,0.900099993,18.20689964,2.668200016
306.2108333333333,22.2954998,0.875500023,18.05080032,2.519999981
306.2441666666667,22.36599922,0.961300015,18.08209991,2.669399977
306.2775,22.35490036,0.980799973,17.90340042,2.549999952
306.31083333333333,22.3383007,0.932600021,18.06949997,2.481100082
306.3441666666667,22.33550072,0.935699999,17.96190071,2.613699913
306.3775,22.30480003,0.933799982,17.90850067,2.544699907
306.41083333333336,22.31769943,0.922200024,18.06690025,2.547600031
306.44416666666666,22.3321991,0.93809998,17.95120049,2.568099976
306.4775,22.32099915,0.951200008,18.15159988,2.505000114
306.5108333333333,22.23399925,0.842999995,17.71150017,2.489500046
306.5441666666667,22.25040054,0.908399999,17.50760078,2.438499928
306.5775,22.37050056,0.819899976,17.70599937,2.515300035
306.61083333333335,24.13240051,3.597599983,33.07820129,5.224199772
306.64416666666665,27.22470093,13.78999996,90.21579742,24.5625
306.6775,30.80859947,20.70739937,143.5482941,51.1487999
306.7108333333333,33.95029831,31.12879944,199.0534973,73.4213028
306.7441666666667,37.09609985,38.43930054,253.8271942,95.88970184
306.7775,39.94189835,46.07569885,311.732605,117.8410034
306.81083333333333,43.12580109,55.06620026,363.0314941,138.0112
306.8441666666667,45.7507019,62.06100082,413.4638977,158.0565033
306.8775,48.19049835,70.00499725,458.834198,175.9949036
306.91083333333336,50.69660187,75.50340271,499.6921082,192.5928955
306.94416666666666,52.79460144,82.20870209,541.1682129,209.2998962
306.9775,55.06240082,87.49500275,577.7310181,223.433197
307.0108333333333,56.83560181,92.5542984,611.7225952,237.3639984
307.0441666666667,58.46730042,98.89659882,643.8248901,250.5388031
307.0775,60.0760994,102.3721008,671.7191162,261.2463074
307.11083333333335,61.83440018,107.5241013,699.8430176,272.4555969
307.14416666666665,62.79499817,110.5803986,724.3453979,281.6560059
307.1775,63.7879982,115.1080017,746.5543213,289.7977905
307.2108333333333,65.36669922,117.6631012,767.0565796,297.8057861
307.2441666666667,66.77120209,120.7526016,786.9119263,306.8367004
307.2775,67.22499847,123.8582993,804.6812134,314.4758911
307.31083333333333,68.15869904,125.7723999,820.1934814,321.0462952
307.3441666666667,69.1309967,128.3800964,837.3491211,326.6777039
307.3775,69.86499786,130.5690002,848.0733032,331.4577942
307.41083333333336,70.45839691,132.7420044,861.7849731,336.8778992
307.44416666666666,71.32289886,134.6795959,873.8001709,341.4237976
307.4775,71.97070313,135.9933014,884.3040161,345.9573059
307.5108333333333,72.37210083,137.7704926,894.9915771,350.2669067
307.5441666666667,72.97260284,139.3067932,903.4511108,353.9773865
307.5775,73.40180206,139.8238068,911.9951782,356.3140869
307.61083333333335,73.94670105,141.5926971,919.1625977,358.752594
307.64416666666665,74.17430115,143.0,926.2769165,363.4614868
307.6775,74.5223999,143.7554932,933.0095825,365.635498
307.7108333333333,74.95539856,144.9037018,938.5012817,367.7608032
307.7441666666667,75.22769928,145.4942017,944.3406982,369.8920898
307.7775,75.42019653,146.5720978,949.5405884,373.0490112
307.81083333333333,75.80380249,147.3524017,953.6784058,374.369812
307.8441666666667,76.03790283,147.9971008,958.1558228,376.4844971
307.8775,76.32160187,148.4129028,962.4376221,377.2112122
307.91083333333336,76.48069763,149.0605011,965.828186,379.6178894
307.94416666666666,76.748703,149.7462006,968.7772827,380.6427002
307.9775,76.87850189,150.3036041,972.0114136,381.8883057
308.0108333333333,77.03720093,150.6564026,974.5358276,383.3232117
308.0441666666667,77.32540131,150.8881073,977.666626,384.2345886
308.0775,77.3789978,151.5579071,979.9605713,385.5669861
308.11083333333335,77.58129883,151.7837982,982.2402954,386.4368896
308.14416666666665,77.6312027,152.0630035,984.2086792,387.3617859
308.1775,77.70140076,152.3119049,986.1676025,388.0231934
308.2108333333333,77.73349762,152.6703949,987.8696899,388.6817932
308.2441666666667,77.93270111,152.8504944,989.4608154,389.6271973
308.2775,78.08760071,153.2523041,990.6889038,390.1205139
308.31083333333333,78.13839722,153.4479065,992.156189,390.8808899
308.3441666666667,78.28369904,153.9165955,993.6539917,391.3796997
308.3775,78.26399994,154.1385956,994.3433228,391.7915039
308.41083333333336,78.38780212,154.1813965,995.6447144,392.3508911
308.44416666666666,78.58000183,154.303299,996.7191162,392.790802
308.4775,78.31800079,154.4971924,997.4437256,393.0698853
308.5108333333333,78.60209656,154.5323029,998.2362061,393.4096985
308.5441666666667,78.54750061,154.6502991,999.3187866,393.8465881
308.5775,78.69920349,154.6869049,999.9411011,394.1120911
308.61083333333335,78.64530182,154.8862,1000.707397,394.217804
308.64416666666665,78.38059998,154.978302,1001.452515,394.6456909
308.6775,78.770401,155.0904999,1001.809082,394.9773865
308.7108333333333,78.8635025,155.2005005,1002.307007,394.9758911
308.7441666666667,78.91680145,155.2068939,1003.171814,395.3588867
308.7775,78.98619843,155.3103943,1003.278992,395.5592041
308.81083333333333,79.12889862,155.3751068,1003.978271,395.5935974
308.8441666666667,78.98149872,155.4557953,1004.036926,395.8602905
308.8775,79.17310333,155.5025024,1004.483276,395.9125977
308.91083333333336,79.05840302,155.553299,1004.946289,396.2080078
308.94416666666666,78.98470306,155.6197052,1004.929199,396.1841125
308.9775,79.13569641,155.6779022,1005.206909,396.4812012
309.0108333333333,79.17240143,155.7122955,1005.623779,396.5498047
309.0441666666667,79.25630188,155.6186981,1005.962097,396.7282104
309.0775,79.0114975,155.8209076,1006.185181,396.8294067
309.11083333333335,79.25869751,155.7156067,1006.195679,396.941803
309.14416666666665,79.17269897,155.7503052,1006.637695,396.960907
309.1777777777778,79.33879852,155.804306,1006.63501,396.987793
309.2111111111111,79.126297,155.8856049,1006.751892,397.1227112
309.24444444444447,79.6085968,155.8412018,1006.75061,397.2470093
309.27777777777777,79.9315033,155.855896,1007.076416,397.2309875
309.31111111111113,79.66159821,155.9154968,1006.980103,397.2887878
309.34444444444443,79.74490356,155.9980927,1007.205505,397.3937988
309.3777777777778,79.61640167,155.9915009,1007.413208,397.4431152
309.4111111111111,79.42639923,155.9447021,1007.503784,397.4733887
309.44444444444446,79.3789978,155.9517975,1007.644775,397.4993896
309.47777777777776,79.51889801,155.8945007,1007.977417,397.6332092
309.5111111111111,79.59010315,155.9868011,1007.643677,397.5802917
309.5444444444444,79.58450317,155.9824982,1007.828186,397.5954895
309.5777777777778,79.71949768,155.972702,1007.877502,397.6897888
309.6111111111111,74.11530304,138.9434967,929.310791,377.3714905
309.64444444444445,63.51549911,110.3246994,749.8471069,305.2449036
309.6777777777778,54.58110046,85.95839691,588.911377,234.960495
309.7111111111111,47.43040085,67.83550262,468.1494141,189.6625061
309.74444444444447,42.60210037,52.10969925,363.2030029,148.5251007
309.77777777777777,38.41519928,41.61439896,287.1203918,112.7608032
309.81111111111113,34.80530167,31.79080009,230.5130005,89.65869904
309.84444444444443,32.61569977,25.30080032,184.4611969,70.62409973
309.8777777777778,30.57010078,19.78680038,146.7653046,55.37350082
309.9111111111111,29.01140022,15.73270035,117.9327011,45.14820099
309.94444444444446,27.78630066,12.51480007,94.09059906,35.18280029
309.97777777777776,27.00499916,10.14630032,80.23860168,28.20689964
310.0111111111111,26.15159988,8.046999931,66.39790344,22.69869995
310.0444444444444,25.71170044,6.425600052,56.32899857,18.16830063
310.0777777777778,25.37249947,5.293900013,47.82460022,14.70730019
310.1111111111111,24.98349953,4.395800114,41.88669968,12.37639999
310.14444444444445,24.7310009,3.593899965,36.81000137,10.39089966
310.1777777777778,24.47999954,3.072999954,32.89179993,8.755800247
310.2111111111111,24.33519936,2.654700041,30.01950073,7.704299927
310.24444444444447,24.53140068,2.305599928,27.67410088,6.54460001
310.27777777777777,24.24449921,2.070600033,25.96299934,5.861999989
310.31111111111113,24.07579994,1.812399983,24.34129906,5.281099796
310.34444444444443,23.88240051,1.621600032,23.01799965,4.760099888
310.3777777777778,24.1826992,1.486999989,22.32349968,4.405799866
310.4111111111111,24.06329918,1.377900004,21.51440048,4.092599869
310.44444444444446,23.8010006,1.325500011,21.01469994,3.861799955
310.47777777777776,23.84600067,1.294399977,20.64220047,3.649600029
310.5111111111111,23.7901001,1.226300001,20.32959938,3.645200014
310.5444444444444,23.95800018,1.11740005,19.82159996,3.3822999
310.5777777777778,23.67230034,1.049700022,19.37639999,3.265399933
310.6111111111111,23.75239944,1.007200003,19.47599983,3.180500031
310.64444444444445,23.78249931,1.039700031,19.1583004,3.138099909
310.6777777777778,23.62870026,0.970200002,19.26530075,3.093300104
310.7111111111111,24.72089958,0.934899986,18.92580032,3.040600061
310.74444444444447,23.55760002,0.921199977,18.84189987,2.969199896
310.77777777777777,23.70829964,0.933499992,18.96529961,2.941699982
310.81111111111113,23.65360069,0.967100024,18.83799934,2.892199993
310.84444444444443,23.95129967,0.895500004,18.38899994,2.930799961
310.8777777777778,23.47890091,1.010599971,18.54570007,2.855499983
310.9111111111111,23.99799919,0.873700023,18.46190071,2.786600113
310.94444444444446,24.08720016,0.912299991,18.06200027,2.874500036
310.97777777777776,23.78689957,0.88410002,18.31949997,2.778199911
311.0111111111111,23.52280045,0.8495,18.08110046,2.747499943
311.0444444444444,23.56640053,0.886500001,18.28490067,2.75180006
311.0777777777778,23.81739998,0.88380003,18.20759964,2.695899963
311.1111111111111,23.86249924,0.882099986,18.18709946,2.681600094
311.14444444444445,24.15730095,0.878600001,18.1609993,2.65079999
311.1777777777778,23.73139954,0.833599985,17.98870087,2.62590003
311.2111111111111,24.10720062,0.815900028,18.14769936,2.582400084
311.24444444444447,24.14259911,0.828400016,18.04179955,2.707499981
311.27777777777777,23.90670013,0.886200011,17.92210007,2.681400061
311.31111111111113,23.95610046,0.809300005,18.02549934,2.744600058
311.34444444444443,23.9741993,0.81099999,18.05039978,2.621500015
311.3777777777778,23.99600029,0.813399971,17.8281002,2.632100105
311.4111111111111,24.3416996,0.788299978,17.95470047,2.601200104
311.44444444444446,24.44960022,0.740400016,17.98900032,2.664599895
311.47777777777776,24.24180031,0.789600015,17.90909958,2.617199898
311.5111111111111,23.82719994,0.83890003,17.85639954,2.525599957
311.5444444444444,23.83790016,0.806999981,17.67749977,2.541500092
311.5777777777778,24.19339943,0.818599999,17.80579948,2.509799957
311.6111111111111,26.30859947,4.739200115,31.4803009,5.404799938
311.64444444444445,29.06679916,11.66849995,85.10379791,25.34210014
311.6777777777778,32.75019836,22.03919983,145.9902954,46.85900116
311.7111111111111,35.78170013,30.64089966,200.7274017,70.29540253
311.74444444444447,38.88029861,39.22240067,254.5588989,90.97609711
311.77777777777777,41.48609924,47.29430008,310.3216858,114.9618988
311.81111111111113,44.44260025,52.82440186,361.7951965,134.5912018
311.84444444444443,47.26089859,62.69409943,412.4606018,154.069397
311.8777777777778,49.86619949,68.52189636,455.2518921,172.1873016
311.9111111111111,52.26789856,75.29560089,498.5284119,190.8516998
311.94444444444446,54.51100159,82.40190125,536.9631958,204.3950958
311.97777777777776,56.34809875,86.40339661,574.7338867,220.7194977
312.0111111111111,58.15829849,93.76280212,608.6776733,232.908493
312.0444444444444,59.83840179,97.77729797,640.4365845,248.1190033
312.0777777777778,61.78559875,102.2673035,670.310791,258.7658997
312.1111111111111,63.22109985,106.8293991,696.838501,271.9908142
312.14444444444445,64.03109741,110.8469009,720.5664063,281.2567139
312.1777777777778,65.75789642,114.0264969,743.5512085,287.9151917
312.2111111111111,66.63009644,117.3393021,767.5653076,298.015686
312.24444444444447,67.90039825,120.1748962,783.7468262,306.1014099
312.27777777777777,68.77850342,123.3118973,801.671814,313.8991089
312.31111111111113,69.85549927,125.1969986,818.1511841,320.1357117
312.34444444444443,70.79740143,127.5889969,831.4663696,326.5307922
312.3777777777778,71.6006012,129.9250946,846.4481812,332.5780945
312.4111111111111,72.10099792,132.0012054,859.7178955,336.1272888
312.44444444444446,72.57050323,133.7006073,871.5632935,341.8240051
312.47777777777776,73.51589966,135.319397,881.0803223,346.3434143
312.5111111111111,73.94120026,136.7342987,890.8513794,349.9585876
312.5444444444444,74.53780365,138.2171936,900.7451172,354.0114136
312.5777777777778,75.07309723,139.8171997,909.2495728,357.6303101
312.6111111111111,75.47840118,140.7386932,916.0603027,360.3049927
312.64444444444445,75.78549957,142.0744019,923.0582275,363.3900146
312.6777777777778,75.8792038,142.9407043,930.0181885,365.8301086
312.7111111111111,76.39499664,144.172699,936.0062256,368.5931091
312.74444444444447,76.94869995,144.9945068,940.6160889,370.4504089
312.77777777777777,76.89440155,145.8585968,946.3013916,373.0392151
312.81111111111113,77.29969788,146.5511017,950.947998,374.743988
312.84444444444443,77.58709717,146.854599,954.2885742,376.6061096
312.8777777777778,77.42610168,147.6842041,958.6148071,378.0783081
312.9111111111111,77.9477005,148.3188934,962.4404907,379.4997864
312.94444444444446,77.92620087,148.7689056,965.2852173,381.1283875
312.97777777777776,78.4865036,149.3993988,968.4644775,382.2365112
313.0111111111111,78.54350281,149.8569946,971.7166138,383.2287903
313.0444444444444,78.72090149,150.186203,974.1707153,384.6630859
313.0777777777778,78.65249634,150.6564026,976.5617065,385.5798035
313.1111111111111,79.03209686,150.8699036,978.8341064,386.4838867
313.14444444444445,78.90270233,151.260498,980.5463257,387.2499084
313.1777777777778,78.89589691,151.4963074,982.5410156,387.9901123
313.2111111111111,79.48760223,151.7191925,984.3403931,388.499115
313.24444444444447,80.83249664,152.1183929,985.5263062,389.2109985
313.27777777777777,79.50839996,152.2666931,987.4476929,389.9768066
313.31111111111113,79.82589722,152.5010986,989.236084,390.4576111
313.34444444444443,79.60620117,152.7518005,990.4973145,390.9031982
313.3777777777778,79.78009796,152.9221954,991.2799072,391.4772034
313.4111111111111,79.62220001,153.1522064,992.5303955,391.8908997
313.44444444444446,80.01799774,153.2277985,993.5629272,392.3265076
313.47777777777776,79.73449707,153.2902985,994.208374,392.620697
313.5111111111111,80.60209656,153.4134064,995.1665039,393.0297852
313.5444444444444,79.68219757,153.5671997,995.2609253,393.2453918
313.5777777777778,79.78119659,153.7644958,996.781189,393.660614
313.6111111111111,80.0141983,153.824295,997.3588867,393.8894958
313.64444444444445,80.10939789,153.8840942,997.7877808,394.083313
313.6777777777778,80.03369904,153.8414001,997.9067993,394.2647095
313.7111111111111,80.10649872,154.0384064,998.4246826,394.5163879
313.74444444444447,80.13890076,154.1320953,998.6348877,394.6705933
313.77777777777777,80.39179993,154.1398926,998.946106,394.8359985
313.81111111111113,79.9484024,154.0469055,999.4135742,394.9480896
313.84444444444443,79.93000031,154.1849976,999.774292,395.1437073
313.8777777777778,80.70359802,154.2386017,1000.050781,395.1113892
313.9111111111111,80.50319672,154.2882996,1000.4599,395.362915
313.94444444444446,80.41339874,154.3399048,1000.595398,395.3835144
313.97777777777776,80.29740143,154.3515015,1000.910889,395.619812
314.0111111111111,80.44100189,154.4624023,1001.221497,395.7432861
314.0444444444444,80.53220367,154.5202942,1002.063599,395.8327942
314.0777777777778,80.4178009,154.5200958,1001.921204,395.8973999
314.1111111111111,80.33070374,154.5733948,1001.875183,396.0982971
314.14444444444445,79.86560059,154.6461029,1002.155029,396.1550903
314.1777777777778,80.33309937,154.6087952,1002.343323,396.2145996
314.2111111111111,80.8321991,154.6564026,1002.375183,396.3263855
314.24444444444447,80.47619629,154.7498932,1002.739319,396.3602905
314.27777777777777,81.26170349,154.695694,1002.914124,396.5295105
314.31111111111113,80.34609985,154.7485046,1002.888794,396.5932922
314.34444444444443,80.68309784,154.7631989,1003.187012,396.6148071
314.3777777777778,80.42819977,154.7671967,1003.282471,396.6810913
314.4111111111111,81.20700073,154.7725067,1003.552979,396.7835999
314.44444444444446,80.64179993,154.8544006,1003.531006,396.7921143
314.47777777777776,80.2766037,154.8549042,1003.455811,396.8128967
314.5111111111111,80.37799835,154.8480072,1003.394897,396.7915039
314.5444444444444,80.92420197,154.8314056,1003.543396,396.8247986
314.5777777777778,80.56839752,154.8415985,1003.297302,396.84021
314.6111111111111,75.43440247,138.8565063,933.4741211,374.9287109
314.64444444444445,64.40779877,110.0469971,748.0109253,303.0628967
314.6777777777778,56.74000168,88.57299805,593.7078857,243.7640076
314.7111111111111,49.43569946,67.47119904,465.2178955,185.4474945
314.74444444444447,45.96569824,53.20479965,366.9992065,149.9868927
314.77777777777777,40.93170166,44.16210175,292.4374084,115.240799
314.81111111111113,36.56779861,33.14009857,231.9886932,91.23000336
314.84444444444443,35.25600052,26.18650055,185.9709015,73.60169983
314.8777777777778,33.63710022,20.46629906,150.991394,59.15190125
314.9111111111111,31.54770088,15.9946003,121.843399,45.01660156
314.94444444444446,30.81949997,12.74050045,100.5983963,37.04069901
314.97777777777776,30.05050087,10.14939976,81.63970184,29.45800018
315.0111111111111,29.08340073,8.185700417,68.29969788,23.51269913
315.0444444444444,27.63260078,6.687900066,57.50960159,19.16609955
315.0777777777778,27.72540092,5.556600094,49.20679855,15.25800037
315.1111111111111,27.00469971,4.530499935,43.14440155,12.94540024
315.14444444444445,26.74099922,3.841700077,37.61339951,10.7524004
315.1777777777778,26.13010025,3.231800079,33.60469818,9.518099785
315.2111111111111,25.98209953,2.744299889,30.61739922,7.784599781
315.24444444444447,26.76040077,2.325900078,28.25819969,6.764400005
315.27777777777777,27.70569992,2.123899937,26.55290031,6.049499989
315.31111111111113,26.4810009,1.848099947,24.60750008,5.481100082
315.34444444444443,26.44179916,1.737100005,23.50370026,5.012800217
315.3777777777778,26.31069946,1.4648,22.67869949,4.553100109
315.4111111111111,26.06739998,1.45630002,21.71229935,4.13710022
315.44444444444446,26.74329948,1.2852,20.99379921,3.860300064
315.47777777777776,26.17679977,1.245399952,20.78059959,3.716399908
315.5111111111111,26.24340057,1.123000026,20.19809914,3.503099918
315.5444444444444,27.04500008,1.14139998,19.76440048,3.370100021
315.5777777777778,25.5182991,1.005200028,19.5359993,3.23149991
315.6111111111111,25.99169922,1.011500001,19.38319969,3.214699984
315.64444444444445,26.30800056,0.996100008,19.26099968,3.134599924
315.6777777777778,27.62070084,0.99849999,18.9029007,3.133699894
315.7111111111111,27.11059952,0.96420002,18.95940018,3.012500048
315.74444444444447,26.8913002,0.958400011,18.54159927,2.923099995
315.77777777777777,26.62899971,0.986299992,18.76210022,2.951200008
315.81111111111113,25.72340012,0.968200028,18.73080063,2.878000021
315.84444444444443,25.8757,0.908200026,18.67099953,2.78579998
315.8777777777778,26.37619972,0.905900002,18.43110085,2.788700104
315.9111111111111,25.38439941,0.888700008,18.44820023,2.757699966
315.94444444444446,26.32900047,0.955200016,18.28120041,2.786099911
315.97777777777776,25.91430092,0.945599973,18.14189911,2.726700068
316.0111111111111,25.90559959,0.901499987,18.08620071,2.70510006
316.0444444444444,26.32719994,0.8301,18.20299911,2.696199894
316.0777777777778,26.60810089,0.853900015,18.10790062,2.656599998
316.1111111111111,26.12719917,0.902100027,17.92270088,2.684499979
316.14444444444445,26.22540092,0.836300015,17.8798008,2.644500017
316.1777777777778,26.27179909,0.879700005,18.08589935,2.65809989
316.2111111111111,26.2737999,0.8495,18.11190033,2.58739996
316.24444444444447,26.29260063,0.799700022,17.86319923,2.629899979
316.27777777777777,26.9769001,0.808600008,17.84620094,2.612799883
316.31111111111113,26.45549965,0.829900026,17.89139938,2.568099976
316.34444444444443,26.01000023,0.878300011,17.71190071,2.671799898
316.3777777777778,25.91259956,0.862600029,17.94330025,2.512399912
316.4111111111111,26.42959976,0.85799998,17.84670067,2.585599899
316.44444444444446,25.2942009,0.858500004,17.75989914,2.611399889
316.47777777777776,25.95289993,0.807600021,17.76350021,2.553900003
316.5111111111111,25.43560028,0.842100024,17.66270065,2.549299955
316.5444444444444,25.71380043,0.847299993,17.84029961,2.575799942
316.5777777777778,26.02599907,0.82889998,17.81450081,2.613100052
316.6111111111111,27.32679939,5.346199989,30.06130028,3.686700106
316.64444444444445,30.7560997,13.49260044,83.84600067,22.60890007
316.6777777777778,33.47520065,21.47610092,140.6190033,46.45289993
316.7111111111111,37.18719864,29.16729927,194.4261017,66.96990204
316.74444444444447,40.34030151,38.57820129,251.5140076,86.93370056
316.77805555555557,42.8606987,45.62060165,306.1140137,111.9681015
316.81138888888887,45.78770065,54.67639923,353.7727051,128.8641052
316.84472222222223,48.10760117,62.09140015,404.2565918,151.1667938
316.87805555555553,51.16120148,67.70690155,451.9092102,167.5214996
316.9113888888889,53.37490082,75.59020233,489.8581848,185.2823944
316.9447222222222,55.46220016,79.19360352,527.2706909,204.0926056
316.97805555555556,57.58539963,86.78050232,566.4683838,217.7281036
317.0113888888889,59.08710098,91.61119843,606.6849976,231.6896057
317.0447222222222,61.13489914,96.38490295,633.7686157,245.216507
317.0780555555556,62.61399841,101.0634995,662.7460938,255.491806
317.1113888888889,63.78279877,105.0158997,684.9816895,266.2466125
317.14472222222224,65.50830078,110.1199036,714.3195801,276.4736938
317.17805555555555,66.9382019,112.5794983,737.2542725,287.3309021
317.2113888888889,67.60790253,116.2990036,757.7427979,295.8658142
317.2447222222222,69.10350037,119.1856003,777.3280029,303.4845886
317.27805555555557,70.34230042,121.7087021,796.6240845,311.9130859
317.31138888888887,71.58329773,124.5766983,811.0640869,317.9206848
317.34472222222223,71.78530121,126.7483978,829.1911011,324.4263916
317.37805555555553,73.10030365,128.9604034,840.5612183,329.5957947
317.4113888888889,73.34290314,131.0579071,852.7374268,333.8190002
317.4447222222222,74.18659973,132.4463043,863.9515991,339.8685913
317.47805555555556,74.48549652,134.6018982,875.7142944,343.4502869
317.5113888888889,75.35030365,136.0117035,885.6826782,347.9606934
317.5447222222222,75.49099731,137.8135986,894.8469849,352.209198
317.5780555555556,76.56020355,139.1446991,903.4896851,355.8684998
317.6113888888889,76.94850159,140.352005,910.0313721,358.0971069
317.64472222222224,77.48079681,141.2444,916.5128174,360.7091064
317.67805555555555,77.37030029,142.1242065,923.4633179,364.5844116
317.7113888888889,77.60849762,143.1165924,929.5682983,366.4825134
317.7447222222222,78.98439789,144.1439972,934.8134766,368.8967896
317.77805555555557,78.43049622,144.9165039,939.4279175,370.4598999
317.81138888888887,78.14179993,145.6643982,945.0026245,372.251709
317.84472222222223,79.70729828,146.25,949.6306763,374.394989
317.87805555555553,78.936203,146.7086945,953.15979,376.3273926
317.9113888888889,79.76139832,147.3376007,956.9765015,377.8204041
317.9447222222222,79.78549957,147.9485016,960.6965942,379.2763062
317.97805555555556,79.86340332,148.4418945,963.8895874,380.6845093
318.0113888888889,79.92520142,149.168396,966.9846802,381.4952087
318.0447222222222,80.56240082,149.5608978,969.4127197,382.7391052
318.0780555555556,81.16840363,149.9091034,971.3511963,383.9220886
318.1113888888889,80.72889709,150.4122925,973.8466797,384.9118042
318.14472222222224,81.38349915,150.5863953,975.5333252,385.901001
318.17805555555555,79.73560333,150.9945984,977.7875977,386.5766907
318.2113888888889,81.64949799,151.240799,979.5084229,387.0492859
318.2447222222222,81.82430267,151.4382935,980.5053711,387.8749084
318.27805555555557,81.54879761,151.7073059,981.8723145,388.5593872
318.31138888888887,81.18669891,151.9588928,983.4038086,388.7305908
318.34472222222223,81.60140228,152.1358948,984.4562988,389.3577881
318.37805555555553,81.35189819,152.2597961,986.1801147,390.0315857
318.4113888888889,81.12339783,152.4277954,986.7772217,390.4070129
318.4447222222222,82.82790375,152.5796967,987.72052,390.8693848
318.47805555555556,80.83560181,152.7209015,988.9351196,391.3205872
318.5113888888889,82.16860199,152.8791962,990.0322266,391.703186
318.5447222222222,81.46389771,152.9891968,990.6658936,392.1142883
318.5780555555556,81.47049713,153.1535034,991.3912964,392.3756104
318.6113888888889,81.9763031,153.2554932,991.9237061,392.4284058
318.64472222222224,81.55490112,153.3213959,992.5010986,392.7991943
318.67805555555555,81.56069946,153.4485016,992.9234009,392.844696
318.7113888888889,83.1934967,153.6338959,993.3964844,393.373291
318.7447222222222,81.48480225,153.6719971,993.708313,393.5245972
318.77805555555557,81.19689941,153.7816925,994.1826172,393.7239075
318.81138888888887,81.21219635,153.8536072,994.8032837,393.8042908
318.84472222222223,81.22619629,153.9284058,995.1616821,394.0784912
318.87805555555553,81.83399963,153.9328003,996.2501831,394.2445068
318.9113888888889,83.06140137,154.0429993,996.1721802,394.3854065
318.9447222222222,80.66439819,154.0601044,996.7341919,394.4007874
318.97805555555556,81.12879944,154.1609039,996.5559082,394.5751953
319.0113888888889,83.15429688,154.0865936,996.8712769,394.7417908
319.0447222222222,82.60449982,154.3262024,997.1364746,394.6831055
319.0780555555556,82.96040344,154.1929932,996.9448853,394.8699951
319.1113888888889,84.28769684,154.3233032,997.56073,395.0145874
319.14472222222224,83.50769806,154.339798,997.6047974,395.1037903
319.17805555555555,82.72219849,154.3300934,997.6785278,395.1494141
319.2113888888889,84.43019867,154.3914948,997.9586792,395.219696
319.2447222222222,82.93910217,154.3977051,998.3374023,395.3734131
319.27805555555557,81.42520142,154.5061035,997.9758301,395.3752136
319.31138888888887,82.33049774,154.4848938,998.5021973,395.4153137
319.34472222222223,82.6934967,154.5254974,998.4639282,395.4537964
319.37805555555553,82.39759827,154.5187073,998.7888794,395.5692139
319.4113888888889,82.22290039,154.4974976,998.8731079,395.6657104
319.4447222222222,81.77799988,154.6013031,998.52948,395.6329041
319.47805555555556,81.86100006,154.6047974,999.0858154,395.7110901
319.5113888888889,82.66739655,154.588501,999.1384888,395.943512
319.5447222222222,83.47260284,154.6013031,999.1428223,395.8819885
319.5780555555556,82.94309998,154.7308044,999.5300293,395.7896118
319.6113888888889,77.08110046,138.0576019,939.520874,376.5593872
319.64472222222224,70.94470215,110.9173965,759.3856812,308.550415
319.67805555555555,60.58349991,88.25610352,601.0253906,240.4933014
319.7113888888889,52.67900085,68.44219971,472.0116882,193.326004
319.7447222222222,48.20819855,53.71319962,374.3490906,153.8952942
319.77805555555557,43.19960022,42.08819962,299.0857849,116.8082962
319.81138888888887,39.43650055,33.88729858,239.5213013,95.73760223
319.84472222222223,37.4382019,26.60779953,192.172699,74.9701004
319.87805555555553,34.85139847,20.93429947,154.4562073,59.01210022
319.9113888888889,33.72589874,17.00810051,125.1224976,46.01119995
319.9447222222222,31.87680054,13.29039955,102.4455032,37.70769882
319.97805555555556,31.93160057,10.76710033,85.96690369,29.48209953
320.0113888888889,30.81529999,8.6729002,70.43000031,24.78709984
320.0447222222222,29.61650085,7.105700016,59.72409821,20.05200005
320.0780555555556,30.00729942,5.679900169,50.91999817,16.50149918
320.1113888888889,28.98119926,4.738200188,44.12689972,13.40970039
320.14472222222224,28.86599922,3.996999979,38.73609924,11.54129982
320.17805555555555,29.18950081,3.355400085,34.5943985,9.519800186
320.2113888888889,28.88689995,2.860399961,31.14609909,8.063199997
320.2447222222222,27.73649979,2.539700031,28.61969948,7.067900181
320.27805555555557,28.24329948,2.149499893,26.44879913,6.156000137
320.31138888888887,28.08060074,1.926699996,24.66740036,5.483399868
320.34472222222223,27.19499969,1.804800034,23.38089943,4.881999969
320.37805555555553,28.03619957,1.620000005,22.45509911,4.528999805
320.4113888888889,28.70249939,1.427899957,21.6515007,4.2354002
320.4447222222222,27.84350014,1.362200022,20.96759987,3.911999941
320.47805555555556,27.8362999,1.271700025,20.39949989,3.645200014
320.5113888888889,27.78019905,1.138000011,19.6637001,3.461800098
320.5447222222222,26.99279976,1.053300023,19.34309959,3.169100046
320.5780555555556,27.45319939,1.094400048,19.03630066,3.166399956
320.6113888888889,26.99749947,1.03550005,18.89690018,3.052200079
320.64472222222224,26.97559929,1.013900042,18.61709976,3.075099945
320.67805555555555,26.5326004,0.984200001,18.58839989,2.992199898
320.7113888888889,26.66810036,0.947899997,18.26580048,2.851399899
320.7447222222222,27.6189003,0.91839999,18.26930046,2.686800003
320.77805555555557,27.31380081,0.962800026,18.26129913,2.824599981
320.81138888888887,27.69269943,0.898100019,18.0678997,2.824700117
320.84472222222223,27.28849983,0.909699976,18.27389908,2.724299908
320.87805555555553,27.27569962,0.874800026,18.20079994,2.594000101
320.9113888888889,27.14039993,0.878099978,18.15060043,2.756799936
320.9447222222222,27.2507,0.860899985,17.97229958,2.659100056
320.97805555555556,27.84329987,0.814800024,17.57769966,2.623899937
321.0113888888889,27.36339951,0.834699988,17.7045002,2.570800066
321.0447222222222,27.54590034,0.847199976,17.57309914,2.579299927
321.0780555555556,27.99580002,0.764299989,17.60820007,2.539099932
321.1113888888889,27.66300011,0.789300025,17.60269928,2.506999969
321.14472222222224,27.24150085,0.824100018,17.47859955,2.534300089
321.17805555555555,27.39410019,0.805999994,17.71409988,2.523999929
321.2113888888889,28.67650032,0.860400021,17.67550087,2.498500109
321.2447222222222,27.91519928,0.821099997,17.62280083,2.476500034
321.27805555555557,27.63669968,0.782800019,17.57480049,2.456500053
321.31138888888887,26.98559952,0.799300015,17.68799973,2.51850009
321.34472222222223,28.32320023,0.810400009,17.58259964,2.428999901
321.37805555555553,28.1595993,0.778199971,17.66480064,2.462500095
321.4113888888889,28.74080086,0.800800025,17.57220078,2.449800014
321.4447222222222,27.34799957,0.776199996,17.54750061,2.407799959
321.47805555555556,27.25419998,0.693799973,17.36129951,2.465500116
321.5113888888889,28.67889977,0.757000029,17.16110039,2.386899948
321.5447222222222,27.67410088,0.780499995,17.30610085,2.430399895
321.5780555555556,27.69379997,0.756799996,17.52210045,2.352799892
321.6113888888889,29.9836998,4.138800144,28.28569984,3.824300051
321.64472222222224,32.91320038,12.98079967,83.57740021,25.03450012
321.67805555555555,34.88999939,20.78109932,135.0056,46.50799942
321.7113888888889,38.01279831,28.89159966,190.0243073,66.32260132
321.7447222222222,41.84220123,37.51449966,249.457901,89.69210052
321.77805555555557,44.74319839,45.50569916,306.9762878,111.8368988
321.81138888888887,47.62329865,53.66059875,347.6293945,129.7581024
321.84472222222223,50.50289917,60.1515007,396.360199,151.1427002
321.87805555555553,51.98099899,66.02490234,444.2525024,169.0877075
321.9113888888889,55.25130081,73.46389771,485.4017944,186.2709045
321.9447222222222,56.43389893,80.21710205,524.3997192,202.2061005
321.97805555555556,58.75139999,86.54599762,561.359314,215.9185944
322.0113888888889,60.86899948,91.28910065,594.4550781,231.8719025
322.0447222222222,63.15570068,95.51560211,625.9276733,242.4985962
322.0780555555556,63.76720047,99.47920227,655.4071045,255.4618988
322.1113888888889,64.84120178,104.7005005,679.5430298,265.7909851
322.14472222222224,66.31210327,108.9403,706.3817749,275.7254028
322.17805555555555,67.96920013,111.8079987,728.1229858,284.9606018
322.2113888888889,69.04589844,114.6961975,749.8828125,293.2742004
322.2447222222222,70.73139954,117.7878036,769.3300781,301.3891907
322.27805555555557,70.95570374,120.6513977,786.7276001,309.2737122
322.31138888888887,72.04299927,123.2557983,803.7349243,315.4046936
322.34472222222223,72.88600159,125.8333969,818.315979,321.7554016
322.37805555555553,75.91889954,128.4221954,832.3804932,327.4216003
322.4113888888889,75.96040344,129.5708008,846.1185913,333.1976013
322.4447222222222,77.0861969,131.9631958,858.0137939,337.1878052
322.47805555555556,78.2378006,133.7917938,868.5938721,341.4992981
322.5113888888889,77.95970154,135.322403,878.8712769,346.2836914
322.5447222222222,78.67749786,136.8610992,887.5239868,350.0492859
322.5780555555556,78.89009857,138.2787018,895.8063965,353.5266113
322.6113888888889,79.51290131,139.1309052,903.9354248,356.4165955
322.64472222222224,79.84970093,140.4723053,911.2282715,359.9230957
322.67805555555555,79.89089966,141.3497925,918.2034302,362.699707
322.7113888888889,80.8125,142.5406036,924.1574097,364.4543152
322.7447222222222,80.83329773,143.2812958,929.4351196,367.4711914
322.77805555555557,81.88289642,144.3146057,934.4135132,369.4382019
322.81138888888887,81.73719788,144.9167023,939.8311157,371.5429993
322.84472222222223,81.8852005,145.647995,944.0117798,373.2966919
322.87805555555553,81.78510284,146.3258057,947.9321289,375.0603027
322.9113888888889,82.14109802,146.7711945,951.9716797,376.5031128
322.9447222222222,82.51080322,147.2429962,955.4360962,377.8757935
322.97805555555556,82.71360016,147.7993927,958.980896,379.1517944
323.0113888888889,82.83329773,148.1264038,961.4658203,380.5697937
323.0447222222222,82.94270325,148.7810059,964.5064697,381.7374878
323.0780555555556,83.00959778,149.1407928,967.2122192,382.8992004
323.1113888888889,83.29329681,149.5404053,969.0198975,383.7807922
323.14472222222224,82.86470032,149.8563995,971.7207031,384.5646973
323.17805555555555,83.43930054,150.0733948,973.6644287,385.4782104
323.2113888888889,83.53450012,150.5115051,975.177002,386.283905
323.2447222222222,84.09149933,150.5482025,977.0709229,386.789093
323.27805555555557,82.94249725,151.003006,978.3463135,387.605011
323.31138888888887,84.00250244,151.030899,979.6915283,388.1683044
323.34472222222223,83.90000153,151.3874969,980.7543945,388.7247925
323.37805555555553,84.0970993,151.4815063,982.7755737,389.2940063
323.4113888888889,84.28240204,151.7541962,983.6005859,389.8194885
323.4447222222222,84.3946991,151.9481964,984.7297974,390.0849915
323.47805555555556,84.21720123,151.972702,985.8364868,390.6729126
323.5113888888889,83.92669678,152.2017059,986.6984863,390.9627075
323.5447222222222,84.18699646,152.3887939,987.0756836,391.4621887
323.5780555555556,84.40950012,152.4844055,987.9425049,391.6402893
323.6113888888889,84.47650146,152.6392059,988.4064941,391.8399048
323.64472222222224,84.76560211,152.7572937,989.5427856,392.1953125
323.67805555555555,84.73010254,152.8385925,990.4586792,392.5715942
323.7113888888889,84.67289734,152.953598,990.8875732,392.8158875
323.7447222222222,84.65029907,153.0220032,991.5322876,393.0646973
323.77805555555557,84.76779938,153.1291046,991.8555908,393.1925964
323.81138888888887,84.65039825,153.0933075,992.5673218,393.4012146
323.84472222222223,84.8404007,153.2832031,992.5059814,393.4491882
323.87805555555553,84.74369812,153.3417969,992.9708862,393.6413879
323.9113888888889,84.99859619,153.3477936,993.4550171,393.8356018
323.9447222222222,84.64099884,153.4279022,993.6577759,393.8729858
323.97805555555556,84.65260315,153.3455963,994.1135864,394.1308899
324.0113888888889,84.74150085,153.469696,994.060791,394.2860107
324.0447222222222,84.87930298,153.5715942,994.2037964,394.3508911
324.0780555555556,85.08450317,153.6054993,994.7098999,394.4797058
324.1113888888889,84.96430206,153.612793,995.0026855,394.4682007
324.14472222222224,85.12619781,153.6645966,995.2495117,394.631012
324.17805555555555,84.76029968,153.6235046,995.1636963,394.7098999
324.2113888888889,85.08899689,153.7335052,995.5297852,394.8334045
324.2447222222222,84.86830139,153.8220062,995.65802,394.8572998
324.27805555555557,84.80000305,153.7731934,995.7901001,394.9349976
324.31138888888887,85.23390198,153.835907,995.8765259,395.0743103
324.34472222222223,84.96630096,153.8437042,996.3071899,395.0892944
324.37805555555553,85.07839966,153.8782043,996.3878784,395.1774902
324.4113888888889,85.17970276,153.8567047,996.7235107,395.2543945
324.445,85.11869812,153.8744965,996.9862061,395.3528137
324.47833333333335,85.21839905,153.9409027,996.9797974,395.3796082
324.51166666666666,84.99440002,153.9075012,997.0432739,395.3323059
324.545,85.00749969,153.7772064,997.0697021,395.3554077
324.5783333333333,85.39279938,153.9815979,996.7072754,395.431488
324.6116666666667,80.78029633,137.6829987,948.9464111,380.1919861
324.645,69.86620331,110.6186981,763.6588135,311.5830994
324.67833333333334,61.28139877,86.81199646,602.7716064,243.8863983
324.71166666666664,54.34680176,68.94740295,476.5385132,189.8807068
324.745,48.46419907,53.45600128,375.78479,152.8937988
324.7783333333333,44.45429993,42.29169846,297.9075928,119.5007019
324.81166666666667,41.37540054,32.92480087,238.3876038,92.86029816
324.845,38.6446991,25.70949936,187.4694977,72.7901001
324.87833333333333,36.91849899,20.57010078,151.9093018,60.51639938
324.9116666666667,35.06010056,16.20269966,122.7697983,46.11330032
324.945,34.06309891,13.0291996,99.77719879,36.26190186
324.97833333333335,33.09590149,10.38099957,82.72660065,30.81209946
325.01166666666666,32.2356987,8.172300339,68.95980072,23.70210075
325.045,31.70960045,6.764200211,57.5284996,19.47050095
325.0783333333333,31.38290024,5.491000175,49.60649872,15.67409992
325.1116666666667,30.96529961,4.42110014,43.03150177,13.01089954
325.145,30.20770073,3.717000008,37.74629974,11.17000008
325.17833333333334,30.4382,3.150500059,33.67419815,9.106300354
325.21166666666664,30.21800041,2.664299965,30.37369919,7.676199913
325.245,30.18860054,2.306799889,27.88559914,7.007800102
325.2783333333333,29.86599922,2.010499954,25.94440079,5.976399899
325.31166666666667,29.90810013,1.800400019,24.24060059,5.314899921
325.345,29.91559982,1.599900007,22.90130043,4.911499977
325.37833333333333,29.61910057,1.441499949,21.95369911,4.424600124
325.4116666666667,29.88599968,1.309700012,21.20700073,4.139900208
325.445,29.68309975,1.2773,20.47410011,3.696000099
325.47833333333335,29.61090088,1.107200027,19.72500038,3.530699968
325.51166666666666,29.73080063,1.05219996,19.68079948,3.378000021
325.545,29.6833992,1.053300023,19.4034996,3.245699883
325.5783333333333,29.74259949,1.021100044,18.91189957,2.985100031
325.6116666666667,29.52149963,0.940199971,18.88759995,2.901599884
325.645,29.70459938,0.912199974,18.49550056,2.872499943
325.67833333333334,29.43889999,0.916000009,18.42670059,2.879199982
325.71166666666664,29.47249985,0.886799991,18.52199936,2.769799948
325.745,29.71820068,0.8829,18.05190086,2.735100031
325.7783333333333,29.65609932,0.870800018,18.03510094,2.746599913
325.81166666666667,29.8015995,0.915700018,18.11160088,2.634900093
325.845,29.73450089,0.805100024,17.78230095,2.611200094
325.87833333333333,29.45569992,0.75999999,17.53129959,2.576400042
325.9116666666667,29.46949959,0.801100016,17.67180061,2.621500015
325.945,29.81769943,0.820500016,17.72130013,2.581500053
325.97833333333335,29.96339989,0.8301,17.86289978,2.533400059
326.01166666666666,29.7397995,0.761900008,17.67849922,2.47939992
326.045,29.93479919,0.748700023,17.56870079,2.509200096
326.0783333333333,29.86709976,0.82950002,17.61219978,2.51850009
326.1116666666667,29.86499977,0.804899991,17.45770073,2.486900091
326.145,29.94980049,0.804099977,17.74379921,2.428600073
326.17833333333334,29.76269913,0.737800002,17.5576992,2.438999891
326.21166666666664,29.49480057,0.796199977,17.29080009,2.400099993
326.245,29.75250053,0.725700021,17.54229927,2.443399906
326.2783333333333,29.6019001,0.707400024,17.6072998,2.503700018
326.31166666666667,30.37800026,0.757099986,17.47940063,2.439599991
326.345,29.57920074,0.767199993,17.35440063,2.388200045
326.37833333333333,29.80870056,0.738399982,17.25189972,2.337599993
326.4116666666667,29.65449905,0.70599997,17.23360062,2.249599934
326.445,29.55080032,0.708199978,17.29109955,2.245599985
326.47833333333335,29.33009911,0.72359997,17.31830025,2.303800106
326.51166666666666,29.76609993,0.725399971,17.22820091,2.283200026
326.545,29.14150047,0.739700019,17.41090012,2.36529994
326.5783333333333,29.68519974,0.743900001,17.18169975,2.312299967
326.6116666666667,31.5114994,4.022099972,26.94750023,5.10860014
326.645,34.66049957,11.79730034,80.02269745,23.63489914
326.67833333333334,38.0646019,19.45849991,137.5388031,46.4530983
326.71166666666664,40.89139938,30.23940086,196.8356018,71.45680237
326.745,44.11240005,35.91159821,253.5872955,91.86859894
326.7783333333333,46.84069824,45.65309906,304.5245056,111.9826965
326.81166666666667,49.82450104,53.07300186,357.6993103,130.2722015
326.845,52.4817009,61.37990189,400.6108093,154.7185974
326.87833333333333,54.72779846,67.66490173,447.2471924,169.4306946
326.9116666666667,57.4958992,74.09390259,488.3562927,182.6186066
326.945,59.50180054,80.65480042,529.9216919,202.7124023
326.97833333333335,61.41680145,85.4559021,564.7987061,217.9217987
327.01166666666666,63.4076004,91.13999939,597.2109985,231.776001
327.045,65.09020233,96.0687027,627.7880859,244.5205994
327.0783333333333,66.78849792,100.3089981,657.8718872,255.8130035
327.1116666666667,68.13749695,104.0979004,684.6486206,267.4241943
327.145,69.4539032,107.7115021,709.2396851,276.6690063
327.17833333333334,70.57510376,110.6402969,731.8953247,285.7543945
327.21166666666664,71.63359833,113.9203033,751.8886719,294.3075867
327.245,73.10230255,117.7890015,771.1862183,303.7329102
327.2783333333333,74.08679962,120.7166977,788.060791,309.844696
327.31166666666667,74.80509949,123.452301,803.7949829,315.9845886
327.345,75.4957962,125.8697968,819.3798828,322.4901123
327.37833333333333,76.49810028,126.9176025,834.2463989,327.1283875
327.4116666666667,77.18399811,129.8441925,846.2180786,333.2168884
327.445,78.19339752,131.5269012,857.9890137,338.607605
327.47833333333335,78.4197998,133.177597,870.0969849,342.9190063
327.51166666666666,79.62879944,134.9759064,881.355896,346.9112854
327.545,79.8289032,136.6672058,888.4180298,350.8420105
327.5783333333333,80.46140289,137.470993,898.0103149,354.1174011
327.6116666666667,80.75180054,138.769104,904.7573853,357.9211121
327.645,80.9835968,140.3526001,912.3637085,360.414093
327.67833333333334,80.91719818,141.2108002,918.9473877,363.3440857
327.71166666666664,81.93740082,141.9257965,925.6658936,365.9649963
327.745,82.08769989,142.5410004,930.9620972,368.1711121
327.7783333333333,82.20600128,143.5968018,935.612793,369.6712036
327.81166666666667,82.95749664,144.5926971,940.5482178,372.0761108
327.845,82.97709656,144.8652954,944.803772,374.0259094
327.87833333333333,82.99590302,145.8451996,948.9052734,375.664093
327.9116666666667,82.88310242,146.3692932,952.3535156,377.1317139
327.945,83.49060059,146.9644012,955.694397,378.4649963
327.97833333333335,83.63629913,147.3885956,958.6132813,379.7203064
328.01166666666666,83.78479767,147.9474945,961.2894287,380.8396912
328.045,83.96869659,148.1063995,963.9716797,381.7930908
328.0783333333333,83.89910126,148.6560059,966.1005859,382.3475952
328.1116666666667,84.1977005,149.0511932,968.5477295,383.7406921
328.145,84.10250092,149.3838959,970.531189,384.3829041
328.17833333333334,84.32749939,149.5868073,972.43927,385.4607849
328.21166666666664,84.56159973,149.9087982,974.1035156,386.1210938
328.245,84.67849731,150.1401978,976.2606812,386.6708069
328.2783333333333,84.77130127,150.3639069,977.5446777,387.4237061
328.31166666666667,84.86849976,150.6766052,978.4837036,387.7939148
328.345,84.71440125,150.8569031,980.5861206,388.3929138
328.37833333333333,85.01529694,151.0561066,981.2490845,388.8938904
328.4116666666667,84.83260345,151.190506,982.0424805,389.3599854
328.445,85.22170258,151.3283997,982.8168945,389.8093872
328.47833333333335,85.43229675,151.4674072,983.6868286,390.0038147
328.51166666666666,85.35389709,151.5449982,984.8574829,390.4798889
328.545,85.25769806,151.7476959,985.7747803,390.9049988
328.5783333333333,85.62290192,151.8784027,986.343689,391.259613
328.6116666666667,85.34760284,151.9559021,987.2362061,391.4646912
328.645,85.57630157,151.9813995,987.6508789,391.6376953
328.67833333333334,85.50479889,152.1300049,988.0960083,391.8806152
328.71166666666664,85.55570221,152.1555939,988.9215088,392.2496033
328.745,85.54859924,152.2702026,989.3222046,392.497406
328.7783333333333,85.65339661,152.4611969,989.5701904,392.5664063
328.81166666666667,85.23449707,152.4320984,989.9638062,392.7825928
328.845,85.48840332,152.509201,990.829895,392.9920959
328.87833333333333,85.68740082,152.581604,991.1414185,393.2153015
328.9116666666667,85.87159729,152.7109985,991.4229126,393.2601929
328.945,85.5089035,152.6398926,991.8474121,393.3234863
328.97833333333335,85.65570068,152.713501,991.8314819,393.4171143
329.01166666666666,85.5164032,152.7631989,992.1378174,393.6817932
329.045,85.770401,152.7684021,992.6697998,393.6744995
329.0783333333333,85.58029938,152.8182983,992.4602051,393.7723083
329.1116666666667,85.63839722,152.8023987,992.8917847,393.7842102
329.145,85.92769623,152.9031067,993.1818848,393.9619141
329.17833333333334,85.95610046,152.8609009,993.4760742,393.973114
329.21166666666664,85.88610077,152.938797,993.567688,394.0073853
329.245,85.84870148,153.0113068,993.5026855,394.1572876
329.2783333333333,85.6812973,153.0256958,993.6591187,394.3001099
329.31166666666667,86.11660004,153.0771027,993.4794922,394.3456116
329.345,85.96730042,153.0776978,993.8566895,394.3019104
329.37833333333333,85.77179718,153.0381927,993.932312,394.3352051
329.4116666666667,86.15399933,153.0139008,993.8643188,394.4869995
329.445,85.81800079,153.0547943,994.1964722,394.4289856
329.47833333333335,86.37419891,153.1148071,993.8270874,394.4385986
329.51166666666666,86.21900177,153.1589966,994.5040894,394.6372986
329.545,86.38629913,153.1230011,994.5032959,394.6872864
329.5783333333333,85.90709686,153.0910034,994.5410156,394.7037964
329.6116666666667,81.4131012,138.5984955,938.7797852,378.1314087
329.645,70.86579895,111.1929016,756.144104,311.4749146
329.67833333333334,62.53630066,87.83229828,604.6699829,245.1495056
329.71166666666664,55.39550018,68.7276001,480.0455017,190.6414948
329.745,50.47900009,53.270401,369.3786926,153.2445984
329.7783333333333,45.67570114,41.8445015,297.4258118,117.001503
329.81166666666667,42.81159973,32.87960052,237.0043945,92.31169891
329.845,39.82320023,25.80579948,190.5733032,75.00930023
329.87833333333333,38.01589966,20.69169998,152.6486053,59.91939926
329.9116666666667,36.40029907,16.35709953,123.1838989,45.71590042
329.945,34.97999954,13.09459972,101.0997009,36.87419891
329.97833333333335,33.98180008,10.48279953,83.25969696,29.88559914
330.01166666666666,33.4294014,8.389300346,69.42919922,23.99690056
330.045,32.71070099,6.926400185,58.49089813,19.36779976
330.0783333333333,32.45289993,5.546599865,49.90449905,15.94620037
330.1116666666667,31.9951992,4.652999878,43.23870087,13.30109978
330.145,31.85680008,3.915100098,38.06700134,11.05379963
330.17833333333334,31.64870071,3.220099926,34.11470032,9.33259964
330.21166666666664,31.50620079,2.821199894,30.58440018,8.303799629
330.245,31.2276001,2.413199902,28.08379936,6.980700016
330.2783333333333,31.45870018,2.088900089,26.14170074,6.110799789
330.31166666666667,30.96680069,1.881100059,24.5734005,5.580599785
330.345,31.01409912,1.706699967,23.39839935,4.851099968
330.37833333333333,31.03009987,1.50150001,22.32789993,4.489699841
330.4116666666667,31.15460014,1.429100037,21.47629929,4.316400051
330.445,31.23959923,1.319399953,20.65320015,3.939199924
330.47833333333335,30.91279984,1.241099954,20.19149971,3.704699993
330.51166666666666,30.79129982,1.153699994,19.80879974,3.457900047
330.545,31.05789948,1.090399981,19.38800049,3.38319993
330.5783333333333,30.80900002,1.083999991,19.27519989,3.198699951
330.6116666666667,31.14430046,1.049499989,18.93160057,3.211999893
330.645,30.69269943,1.043200016,18.73520088,3.109899998
330.67833333333334,30.71990013,1.029199958,18.53790092,3.006700039
330.71166666666664,30.94499969,0.975000024,18.41860008,2.983200073
330.745,30.81439972,0.98269999,18.3220005,2.91230011
330.7783333333333,31.01029968,0.972299993,18.30550003,2.848099947
330.81166666666667,31.02330017,0.91869998,18.00919914,2.853399992
330.845,30.96080017,0.906700015,18.01269913,2.774199963
330.87833333333333,30.96339989,0.922500014,17.9673996,2.721699953
330.9116666666667,31.23489952,0.897499979,18.0951004,2.690399885
330.945,30.84269905,0.8398,17.79829979,2.710900068
330.97833333333335,30.85910034,0.901799977,17.8682003,2.690099955
331.01166666666666,30.79700089,0.845200002,18.01040077,2.700799942
331.045,30.87719917,0.862999976,17.79050064,2.627000093
331.0783333333333,30.86580086,0.830799997,17.88730049,2.578999996
331.1116666666667,31.09469986,0.789200008,17.7390995,2.627300024
331.145,30.7451992,0.836499989,17.6590004,2.540699959
331.17833333333334,30.93400002,0.850099981,17.38800049,2.493000031
331.21166666666664,30.94379997,0.814199984,17.54120064,2.508399963
331.245,31.09880066,0.823199987,17.56069946,2.461499929
331.2783333333333,30.95890045,0.787199974,17.31830025,2.485500097
331.31166666666667,31.03230095,0.785099983,17.30470085,2.433599949
331.345,31.00849915,0.777999997,17.38159943,2.512200117
331.37833333333333,31.14069939,0.825500011,17.29780006,2.372900009
331.4116666666667,31.07480049,0.745999992,17.36219978,2.394599915
331.445,31.08760071,0.746500015,17.62280083,2.422600031
331.47833333333335,30.80150032,0.8574,17.59550095,2.534300089
331.51166666666666,30.82119942,0.797699988,17.23749924,2.528700113
331.545,30.8173008,0.815699995,17.48810005,2.517999887
331.5783333333333,31.22629929,0.849900007,17.16460037,2.433799982
331.6116666666667,33.03269958,3.250099897,23.33849907,4.120900154
331.645,35.97430038,12.10820007,79.39379883,22.28639984
331.67833333333334,38.69029999,20.67180061,133.4689026,42.65380096
331.71166666666664,41.96530151,28.93429947,190.1705933,65.47059631
331.745,44.98699951,36.33589935,246.0659943,88.1332016
331.7783333333333,47.86029816,44.13570023,295.6867981,109.2767029
331.81166666666667,50.8362999,52.69240189,346.0698853,129.9589996
331.845,53.4015007,59.98020172,396.1658936,150.0200043
331.87833333333333,55.86439896,66.34750366,443.9841003,167.3233032
331.9116666666667,58.24369812,73.19090271,482.5385132,184.0285034
331.945,60.71870041,79.77919769,525.0891113,198.592804
331.97833333333335,62.83100128,86.28919983,560.6751709,216.8562012
332.01166666666666,64.46199799,90.415802,593.5651855,229.8816071
332.045,65.90260315,95.81629944,626.5012817,243.4723053
332.0783333333333,67.62760162,100.3094025,653.5145874,255.4620056
332.1116666666667,69.01809692,103.759201,680.8004761,266.2744141
332.145,70.44309998,107.7441025,706.2891846,276.2637024
332.17833333333334,71.77570343,110.5459976,729.2216187,285.0712891
332.21166666666664,73.25469971,114.3992996,752.8696289,294.181488
332.245,73.93509674,116.4243011,768.1503296,301.7720032
332.2783333333333,75.18160248,119.5134964,786.5137939,308.9780884
332.31166666666667,75.69950104,122.0963974,801.5634155,315.2228088
332.345,76.43009949,124.6220016,817.7390137,320.6064148
332.37833333333333,77.63349915,126.8320999,831.0841064,327.4016113
332.4116666666667,77.90470123,128.8199005,842.4553223,332.398407
332.445,78.75080109,130.6475983,854.0670776,336.2063904
332.47833333333335,79.67900085,131.8135071,864.8776245,342.5256042
332.51166666666666,80.11340332,133.7534027,877.9783936,346.3139038
332.545,80.32579803,135.3643951,885.9979248,350.1424866
332.5783333333333,80.59079742,136.4477997,894.2285156,353.5321045
332.6119444444444,81.38279724,137.9559021,901.7592163,355.3604126
332.6452777777778,81.5707016,138.8383026,909.3500977,358.1773071
332.67861111111114,82.54810333,139.9297028,916.1525269,362.0255127
332.71194444444444,82.91369629,140.8336029,921.7615967,364.1148071
332.7452777777778,83.21980286,141.9832001,926.6350098,366.6536865
332.7786111111111,83.22769928,142.6443024,931.6339111,368.5097046
332.81194444444446,83.91130066,143.2973022,936.7603149,370.6366882
332.84527777777777,83.38729858,143.9472961,940.9440918,372.5220947
332.8786111111111,83.69000244,144.6334991,944.8909302,374.3623047
332.91194444444443,84.67350006,145.2180023,948.963501,375.3504944
332.9452777777778,84.16629791,145.6264954,952.3555298,377.167511
332.9786111111111,84.52449799,146.0567017,955.5037231,378.1487122
333.01194444444445,84.69239807,146.6161041,958.3400879,379.5603943
333.04527777777776,85.06759644,147.1009979,961.2019043,380.7538147
333.0786111111111,84.41929626,147.600296,964.199707,381.7903137
333.1119444444444,85.15550232,147.9676971,966.0089111,382.8919983
333.1452777777778,85.26399994,148.0966034,968.2681274,383.7879944
333.17861111111114,85.45410156,148.5426025,970.0512695,384.6770935
333.21194444444444,85.66880035,148.8289948,971.9840698,385.3745117
333.2452777777778,85.79799652,149.0782013,973.6826172,386.0722046
333.2786111111111,85.67749786,149.3937988,975.1253052,386.3309937
333.31194444444446,86.17230225,149.4160004,976.2357788,387.4605103
333.34527777777777,85.91600037,149.7539978,977.6473999,387.8293152
333.3786111111111,86.19550323,149.9102936,978.7160034,388.3580017
333.41194444444443,86.12149811,150.1114044,979.8890991,388.8776855
333.4452777777778,86.23000336,150.0957947,981.0161743,389.1982117
333.4786111111111,86.31739807,150.302002,981.7686157,389.5809937
333.51194444444445,86.25350189,150.4387054,982.4926758,389.8800964
333.54527777777776,85.95079803,151.4425964,983.555481,390.2927856
333.5786111111111,85.84590149,151.0948029,984.2606812,390.4737854
333.6119444444444,86.05940247,150.8267059,984.3261719,390.8569031
333.6452777777778,86.2059021,150.8867035,985.2407837,391.0361938
333.67861111111114,86.54750061,150.8005981,986.2653198,391.3128967
333.71194444444444,86.54920197,151.1634979,986.5286255,391.6759033
333.7452777777778,86.79350281,151.2012939,986.996582,391.8790894
333.7786111111111,86.7661972,151.3054962,987.7124023,392.10849
333.81194444444446,86.49289703,151.4365997,987.7357178,392.2676086
333.84527777777777,86.52390289,151.4311066,988.2216187,392.433197
333.8786111111111,86.68379974,151.427002,988.6309814,392.5874023
333.91194444444443,86.84329987,151.5182037,988.9147949,392.7103882
333.9452777777778,86.56569672,151.6006012,989.2039185,392.8835144
333.9786111111111,86.792099,151.6246033,989.6343994,392.9827881
334.01194444444445,86.53179932,151.7344971,989.9785767,393.0474854
334.04527777777776,86.82050323,151.7185974,990.2036743,393.0891113
334.0786111111111,86.69450378,151.8381042,990.170105,393.3380127
334.1119444444444,86.66850281,151.8858032,990.3416138,393.4642029
334.1452777777778,86.99770355,151.884201,990.6195068,393.651001
334.17861111111114,86.56189728,151.8390045,991.0518799,393.6033936
334.21194444444444,87.1493988,151.9324951,991.046814,393.7709045
334.2452777777778,86.79260254,151.9362946,991.1931763,393.8201904
334.2786111111111,86.97720337,151.9864044,991.3651733,393.8414001
334.31194444444446,86.75630188,151.9797058,991.3782959,393.9985962
334.34527777777777,86.81030273,152.0036011,991.9628906,394.1684875
334.3786111111111,86.73860168,152.0623932,992.093811,394.1669006
334.41194444444443,86.96170044,152.1168976,992.0521851,394.2767029
334.4452777777778,87.1384964,152.1338043,992.3815918,394.2940063
334.4786111111111,86.74960327,152.1311951,992.6760864,394.2879028
334.51194444444445,87.13729858,152.134903,992.7979736,394.3517151
334.54527777777776,86.74150085,152.1681061,992.8444214,394.5172119
334.5786111111111,87.3030014,152.1918945,992.5292969,394.5064087
334.6119444444444,83.12770081,140.3697052,947.7567139,386.7911072
334.6452777777778,72.76779938,112.2891006,773.3615112,314.7726135
334.67861111111114,64.22450256,86.99710083,608.6040039,252.5175018
334.71194444444444,57.31230164,70.80400085,486.1553955,200.6934052
334.7452777777778,51.68719864,54.47629929,382.994812,151.1618042
334.7786111111111,47.67760086,42.30879974,304.9916077,120.6896973
334.81194444444446,44.42440033,33.86510086,242.3746033,97.49739838
334.84527777777777,41.43330002,27.09659958,197.3462982,77.39759827
334.8786111111111,39.51679993,20.95700073,157.0113068,61.40729904
334.91194444444443,37.60620117,16.81139946,126.8663025,49.23320007
334.9452777777778,36.50669861,13.53670025,104.354599,39.2016983
334.9786111111111,35.69839859,11.15629959,86.12059784,31.90719986
335.01194444444445,34.38809967,8.934000015,71.96040344,26.31760025
335.04527777777776,34.63130188,7.230400085,60.86500168,20.9090004
335.0786111111111,33.81499863,5.933100224,51.604599,16.83300018
335.1119444444444,33.10409927,4.996600151,44.83250046,13.68099976
335.1452777777778,33.23759842,4.053599834,39.28409958,11.97859955
335.17861111111114,32.82350159,3.442500114,34.99480057,9.76060009
335.21194444444444,32.40739822,3.082299948,31.56419945,8.376600266
335.2452777777778,32.43790054,2.522300005,28.90200043,7.404600143
335.2786111111111,32.23920059,2.260900021,26.83379936,6.512300014
335.31194444444446,32.51269913,2.079900026,24.98520088,5.707699776
335.34527777777777,32.33599854,1.805600047,23.4239006,5.070799828
335.3786111111111,32.11899948,1.603099942,22.69269943,4.694200039
335.41194444444443,31.81579971,1.58039999,21.53610039,4.424699783
335.4452777777778,32.12549973,1.433400035,20.96450043,4.164700031
335.4786111111111,32.13560104,1.387500048,20.35050011,3.828900099
335.51194444444445,32.08050156,1.214300036,19.95849991,3.75270009
335.54527777777776,32.0243988,1.234899998,19.72990036,3.485699892
335.5786111111111,31.80340004,1.09739995,19.13540077,3.398900032
335.6119444444444,31.8784008,1.086099982,19.01250076,3.218100071
335.6452777777778,31.98670006,1.163200021,18.65509987,3.213999987
335.67861111111114,32.01549911,1.096199989,18.62080002,3.010099888
335.71194444444444,31.94529915,1.030300021,18.35020065,3.005800009
335.7452777777778,31.94210052,1.040300012,18.34379959,3.000200033
335.7786111111111,32.1230011,1.021900058,18.56539917,2.885099888
335.81194444444446,32.04059982,1.064599991,18.20479965,2.91260004
335.84527777777777,32.03699875,0.993799984,18.08580017,2.794300079
335.8786111111111,32.03319931,0.972000003,17.90629959,2.761800051
335.91194444444443,31.87000084,1.000699997,17.92300034,2.721299887
335.9452777777778,31.97430038,0.961799979,17.88150024,2.712599993
335.9786111111111,31.95630074,0.977299988,17.81399918,2.62409997
336.01194444444445,32.44319916,0.922500014,17.99990082,2.616300106
336.04527777777776,31.96500015,0.896000028,17.71870041,2.678200006
336.0786111111111,31.87849998,0.906499982,17.72260094,2.631400108
336.1119444444444,31.89909935,0.919200003,17.55800056,2.65809989
336.1452777777778,32.01639938,0.940199971,17.44689941,2.647200108
336.17861111111114,31.79240036,0.915799975,17.58090019,2.591599941
336.21194444444444,32.09109879,0.906700015,17.39069939,2.47329998
336.2452777777778,32.1291008,0.89230001,17.5571003,2.582099915
336.2786111111111,31.9605999,0.9023,17.68429947,2.603800058
336.31194444444446,32.06679916,0.934599996,17.59799957,2.589999914
336.34527777777777,32.09080124,0.891600013,17.51709938,2.493299961
336.3786111111111,31.8465004,0.898699999,17.5182991,2.500200033
336.41194444444443,32.06650162,0.871699989,17.58930016,2.575700045
336.4452777777778,32.0163002,0.922200024,17.42099953,2.577399969
336.4786111111111,32.35409927,0.896099985,17.31189919,2.405699968
336.51194444444445,32.24269867,0.897099972,17.10820007,2.397500038
336.54527777777776,32.24290085,0.935100019,17.28300095,2.399300098
336.5786111111111,32.1739006,0.869400024,17.51650047,2.45539999
336.6119444444444,33.70119858,3.134000063,24.40369987,3.837100029
336.6452777777778,36.57960129,10.78779984,77.74520111,22.36070061
336.67861111111114,39.92050171,19.43849945,129.6477051,41.31579971
336.71194444444444,42.8429985,28.27179909,187.0545959,63.80770111
336.7452777777778,45.97790146,37.12749863,240.315094,87.57569885
336.7786111111111,49.23199844,43.95650101,295.6658936,109.6359024
336.81194444444446,52.00709915,51.11299896,347.1913147,130.0034027
336.84527777777777,54.44869995,60.59719849,393.6357117,149.6333008
336.8786111111111,57.11520004,65.36650085,441.1434937,167.2532959
336.91194444444443,59.5163002,71.69709778,483.5058899,185.1634064
336.9452777777778,61.5381012,78.87470245,526.2894287,201.7290955
336.9786111111111,63.49399948,84.60070038,557.6912231,215.9624023
337.01194444444445,64.81400299,90.2609024,590.8076172,229.9118042
337.04527777777776,67.08920288,94.44090271,622.5930786,242.9797058
337.0786111111111,68.48940277,98.52580261,655.1334839,254.7113037
337.1119444444444,70.30960083,102.6259003,678.5795898,265.6390076
337.1452777777778,71.08640289,105.8091965,703.494873,275.8794861
337.17861111111114,72.74700165,110.0522003,726.4644775,284.9708862
337.21194444444444,73.87270355,113.5102997,747.7592163,294.1272888
337.2452777777778,74.90589905,116.5613022,766.1489868,301.3847046
337.2786111111111,76.11129761,119.4328003,782.8364868,308.7164001
337.31194444444446,77.04759979,121.564003,799.7404175,315.4401855
337.34527777777777,78.01820374,124.1824036,817.6237183,321.2970886
337.3786111111111,78.59269714,126.3486023,828.9124756,326.8431091
337.41194444444443,79.12020111,128.2931976,842.0979004,332.5349121
337.4452777777778,79.37590027,129.5137024,853.9780884,337.6362915
337.4786111111111,80.48809814,131.6493073,864.0651855,341.3091125
337.51194444444445,81.07219696,133.2816925,874.2637939,345.125
337.54527777777776,81.5428009,134.6004944,883.7794189,349.4509888
337.5786111111111,81.93340302,135.912796,891.854126,352.4270935
337.6119444444444,82.37660217,137.033493,899.9353027,356.4171143
337.6452777777778,82.8065033,138.3307953,907.022583,358.8467102
337.67861111111114,83.50250244,139.1730957,914.5870972,362.0791931
337.71194444444444,83.8321991,139.8253021,919.8599243,364.3727112
337.7452777777778,83.78109741,141.0722046,925.057373,366.7932129
337.7786111111111,83.95580292,141.9822998,931.6278076,368.5549927
337.81194444444446,84.51580048,142.6318054,935.3098145,370.9334106
337.84527777777777,84.4464035,143.2866058,939.5598145,372.7322083
337.8786111111111,84.97270203,143.7375946,943.3455811,374.2797852
337.91194444444443,84.93419647,144.5095978,947.3236084,375.6803894
337.9452777777778,85.27189636,144.9503021,951.5462036,377.3406982
337.9786111111111,85.24539948,145.4053955,953.8853149,378.4616089
338.01194444444445,85.47290039,145.9073944,957.2446899,379.7307129
338.04527777777776,85.76920319,146.2707977,959.5167847,380.8320923
338.0786111111111,85.70400238,146.763504,961.7719116,381.810791
338.1119444444444,86.00189972,147.0579987,963.8319092,382.7875061
338.1452777777778,86.11969757,147.1773987,965.9620972,383.3279114
338.17861111111114,86.33180237,147.642395,967.8641968,384.0103149
338.21194444444444,86.05930328,147.9586945,969.9857788,384.9197083
338.2452777777778,86.69159698,148.1329041,971.8049927,385.7408142
338.2786111111111,87.36620331,148.4981995,973.0092163,386.3251953
338.31194444444446,86.70439911,148.6183014,974.5460815,386.927002
338.34527777777777,86.43520355,148.858902,975.6143188,387.5035095
338.3786111111111,86.47640228,149.1069031,976.8457031,388.0067139
338.41194444444443,86.74299622,149.2850037,977.4849243,388.4067078
338.4452777777778,87.28130341,149.4309998,978.4215698,388.8494873
338.4786111111111,86.86049652,149.5756989,979.9968872,389.2625122
338.51194444444445,86.90480042,149.677597,980.2468872,389.459198
338.54527777777776,86.69999695,149.8217926,981.1586304,389.8617859
338.5786111111111,86.99710083,149.9134979,982.2769165,390.2851868
338.6119444444444,87.15319824,149.9940033,982.7167969,390.5192871
338.6452777777778,86.92259979,150.1708984,983.6975098,390.922699
338.67861111111114,87.20490265,150.2929993,984.5223999,391.1411133
338.71194444444444,87.06710052,150.3925934,984.7877808,391.3055115
338.7452777777778,86.91439819,150.5110016,985.3397827,391.6138
338.7786111111111,86.99069977,150.5789032,985.9102783,391.9081116
338.81194444444446,87.37819672,150.634903,986.2553101,392.0613098
338.84527777777777,87.34819794,150.7335968,986.8745117,392.2732849
338.8786111111111,87.1595993,150.748703,987.3140869,392.467804
338.91194444444443,87.2213974,150.8327942,987.6627808,392.6184082
338.9452777777778,87.13349915,150.9421997,988.0794067,392.7280884
338.9786111111111,87.50170135,150.9720001,988.3842163,392.953186
339.01194444444445,87.6085968,151.0193024,988.6842041,392.9768066
339.04527777777776,87.42900085,151.0966034,988.7144165,393.1499023
339.0786111111111,87.18319702,151.1029053,988.8308716,393.1039124
339.1119444444444,87.48519897,151.074707,989.192688,393.3543091
339.1452777777778,87.37760162,151.1784058,989.4157104,393.4244995
339.17861111111114,87.38040161,151.1506958,989.651001,393.6990051
339.21194444444444,87.35089874,151.2064972,989.8026733,393.6809082
339.2452777777778,87.29640198,151.2413025,989.8599243,393.6171875
339.2786111111111,87.58209991,151.2787018,990.1942139,393.8331909
339.31194444444446,87.58709717,151.2958984,990.1361084,393.7756042
339.34527777777777,87.52320099,151.2955017,990.199707,393.8559875
339.3786111111111,87.35410309,151.3457031,990.2802124,393.853302
339.41194444444443,87.35430145,151.3291931,990.6063843,393.7738037
339.4452777777778,87.3289032,151.3988037,990.7114868,393.9519043
339.4786111111111,87.33180237,151.3704987,990.8101196,394.0722961
339.51194444444445,87.97879791,151.3482971,990.897522,394.2065125
339.54527777777776,87.58029938,151.3522034,991.1442871,394.2052002
339.5786111111111,87.81999969,151.453598,991.3364868,394.1968994
339.6119444444444,84.95220184,140.1618958,957.2609863,382.4431152
339.6452777777778,74.35150146,112.5902023,772.1854248,316.6095886
339.67861111111114,65.19490051,88.0388031,613.4835815,250.1094055
339.71194444444444,58.13489914,69.89779663,488.5140991,196.9680939
339.7452777777778,53.6882019,54.69210052,386.8858032,157.5469971
339.7786111111111,48.15119934,42.84579849,305.2525024,121.8663025
339.81194444444446,44.8891983,33.83940125,243.162796,95.89980316
339.84527777777777,42.39759827,26.46179962,197.0923004,75.96040344
339.8786111111111,40.14310074,21.14039993,156.8937988,59.82300186
339.9122222222222,38.57239914,17.38100052,127.0914993,48.95830154
339.94555555555553,37.43239975,13.95839977,105.0998001,39.29499817
339.9788888888889,36.60100174,10.98250008,85.94439697,30.82979965
340.01222222222225,35.61230087,8.850099564,71.71980286,24.84760094
340.04555555555555,35.18019867,7.227900028,60.6108017,20.53829956
340.0788888888889,34.21369934,5.996099949,51.66109848,16.66020012
340.1122222222222,34.03340149,4.938000202,44.84339905,14.76809978
340.1455555555556,33.65879822,4.062200069,39.3288002,11.75899982
340.1788888888889,33.61270142,3.429699898,34.75590134,9.82159996
340.21222222222224,33.4632988,2.988300085,31.42519951,8.302599907
340.24555555555554,33.16790009,2.596400023,28.70999908,7.140699863
340.2788888888889,33.39519882,2.305299997,27.05050087,6.301400185
340.3122222222222,33.36259842,1.998000026,25.11980057,5.79090023
340.34555555555556,32.84970093,1.808899999,23.52779961,4.988599777
340.37888888888887,32.82780075,1.624300003,22.39819908,4.577499866
340.4122222222222,33.20100021,1.521900058,21.61240005,4.333300114
340.44555555555553,33.20100021,1.411599994,20.80150032,4.067399979
340.4788888888889,32.72869873,1.372499943,20.60029984,3.987600088
340.51222222222225,32.19680023,1.282699943,20.07769966,3.704699993
340.54555555555555,32.34619904,1.22329998,19.8166008,3.423000097
340.5788888888889,33.20740128,1.212200046,19.38059998,3.336800098
340.6122222222222,32.59740067,1.161499977,18.87739944,3.227400064
340.6455555555556,32.73910141,1.07159996,18.87470055,2.980700016
340.6788888888889,32.8409996,1.062299967,18.61219978,2.972700119
340.71222222222224,32.83069992,1.006000042,18.43799973,2.896899939
340.74555555555554,32.92979813,1.000499964,18.33009911,2.898099899
340.7788888888889,32.00790024,1.064800024,18.09219933,2.930799961
340.8122222222222,32.85169983,1.012699962,18.38619995,2.817199945
340.84555555555556,31.77249908,0.9824,18.09980011,2.872800112
340.87888888888887,33.00479889,0.986500025,18.17469978,2.790199995
340.9122222222222,32.96360016,0.996599972,18.05970001,2.799499989
340.94555555555553,32.58449936,0.965600014,17.96109962,2.647599936
340.9788888888889,32.84360123,0.952000022,18.17810059,2.68569994
341.01222222222225,32.95500183,0.993300021,17.97240067,2.701400042
341.04555555555555,32.50170135,0.970499992,17.85460091,2.758599997
341.0788888888889,32.46989822,0.941900015,17.85630035,2.623600006
341.1122222222222,32.45819855,0.930499971,18.00699997,2.607599974
341.1455555555556,32.81370163,0.905799985,17.85280037,2.607599974
341.1788888888889,32.72710037,0.966000021,17.91469955,2.63319993
341.21222222222224,32.61759949,0.916599989,17.88829994,2.767800093
341.24555555555554,32.17710114,0.932299972,17.80820084,2.71449995
341.2788888888889,32.49420166,0.882300019,17.81970024,2.596100092
341.3122222222222,32.85419846,0.938000023,17.36969948,2.513000011
341.34555555555556,32.77420044,0.901199996,17.52260017,2.578299999
341.37888888888887,32.44049835,0.88440001,17.48259926,2.527899981
341.4122222222222,32.5644989,0.95539999,17.63260078,2.508399963
341.44555555555553,32.71379852,0.878000021,17.45120049,2.594799995
341.4788888888889,32.76689911,0.927900016,17.68309975,2.548500061
341.51222222222225,32.55950165,0.889599979,17.57869911,2.560100079
341.54555555555555,32.88740158,0.838500023,17.3871994,2.522000074
341.5788888888889,32.43330002,0.910899997,17.47380066,2.546700001
341.6122222222222,33.97320175,2.876300097,23.2451992,2.830699921
341.6455555555556,37.0257988,10.92539978,74.8125,17.20949936
341.6788888888889,39.74010086,19.3572998,127.6578979,41.95299911
341.71222222222224,43.04460144,26.05870056,187.1230011,66.30000305
341.74555555555554,46.16790009,36.4919014,241.4924927,84.48760223
341.7788888888889,49.05270004,42.62099838,294.1474915,107.2576981
341.8122222222222,52.01839828,51.0544014,342.5852966,129.3222046
341.84555555555556,54.55350113,57.90219879,392.8781128,148.0240021
341.87888888888887,57.63209915,63.86220169,435.1854858,166.6609039
341.9122222222222,59.80149841,72.07430267,477.1514893,183.9600983
341.94555555555553,61.94309998,77.34130096,516.5870972,198.0254059
341.9788888888889,63.9272995,83.8914032,555.4343872,215.6387024
342.01222222222225,66.11209869,88.5821991,588.3051147,227.6082001
342.04555555555555,67.82289886,92.73100281,621.444397,242.7566986
342.0788888888889,69.69989777,97.77210236,649.0358887,253.7333984
342.1122222222222,70.67900085,102.0287018,676.9235229,263.6390991
342.1455555555556,72.23709869,106.3360977,701.7664795,274.8269958
342.1788888888889,73.46600342,109.858902,724.1356812,284.65271
342.21222222222224,74.75830078,113.0784988,744.5247803,293.1682129
342.24555555555554,75.90730286,115.2680969,765.621521,301.0725098
342.2788888888889,76.65329742,117.9778976,782.7581787,308.5036011
342.3122222222222,76.98010254,121.1625977,799.1832275,314.48349
342.34555555555556,78.27880096,123.1947021,815.47229,320.927002
342.37888888888887,78.8812027,125.4692001,830.0670166,326.9371033
342.4122222222222,79.34140015,127.4991989,841.140625,332.2565002
342.44555555555553,80.24369812,129.6304016,852.5811768,336.3547058
342.4788888888889,81.08260345,130.7438965,864.1422119,342.2341919
342.51222222222225,81.35820007,132.7608948,874.569519,345.9624939
342.54555555555555,82.06390381,134.0166016,884.0056152,348.885498
342.5788888888889,82.45059967,135.2250977,892.133606,353.0076904
342.6122222222222,83.16210175,136.5041046,899.9332275,356.7531128
342.6455555555556,82.94999695,137.6443024,906.7548218,359.8317871
342.6788888888889,83.65809631,138.5135956,913.444519,362.4584961
342.71222222222224,83.71479797,139.5061951,919.0526123,364.1978149
342.74555555555554,84.31559753,140.378006,925.482605,367.2338867
342.7788888888889,84.96230316,141.0233002,929.6300049,369.4666138
342.8122222222222,84.94750214,141.7926025,935.3734131,371.2096863
342.84555555555556,85.30960083,142.6439972,939.0397949,372.9870911
342.87888888888887,85.51830292,143.2512054,943.3347168,374.5820923
342.9122222222222,85.79789734,144.0979004,947.2650146,376.47229
342.94555555555553,86.03070068,144.4893951,951.1937256,377.9002075
342.9788888888889,86.35449982,145.1880035,953.7778931,379.0299988
343.01222222222225,86.40209961,145.5646057,957.1242065,380.4726868
343.04555555555555,86.77780151,145.8925018,959.8781738,381.1568909
343.0788888888889,86.41110229,146.2978058,962.1912842,382.2786865
343.1122222222222,86.68560028,146.777298,965.3013916,383.4077148
343.1455555555556,86.83119965,146.9707947,966.9025269,384.060791
343.1788888888889,87.04470062,147.2400055,968.9697266,384.9841003
343.21222222222224,87.08789825,147.5088959,971.0203857,385.8392029
343.24555555555554,87.35289764,147.8775024,972.9002075,386.6574097
343.2788888888889,87.32959747,148.1121979,974.2290039,387.2573853
343.3122222222222,87.50559998,148.4328003,975.6917114,388.0252075
343.34555555555556,87.2539978,148.7322998,977.2756958,388.4382935
343.37888888888887,87.73940277,148.7689056,978.5161133,389.0857849
343.4122222222222,87.80149841,149.0115051,979.4852905,389.6223145
343.44555555555553,87.55370331,149.1295013,981.0739136,390.1109009
343.4788888888889,87.80169678,149.2942963,981.7078247,390.4715881
343.51222222222225,87.97380066,149.4181976,983.151123,390.9020996
343.54555555555555,88.02690125,149.6808014,983.6312866,391.3405151
343.5788888888889,88.02960205,149.7743073,984.5806885,391.6924133
343.6122222222222,88.52629852,149.7884979,985.4207764,391.9761963
343.6455555555556,87.97940063,149.8946075,986.0095215,392.1983032
343.6788888888889,88.52749634,150.0435028,986.4694214,392.4779968
343.71222222222224,87.77020264,150.0043945,987.1071167,392.7661133
343.74555555555554,88.23760223,150.2113037,987.5458984,392.9223938
343.7788888888889,88.60209656,150.2675018,988.3197021,393.1473999
343.8122222222222,87.78659821,151.1331024,988.8665771,393.4891052
343.84555555555556,88.50109863,150.0939941,989.2067261,393.5494995
343.87888888888887,88.31310272,153.1096039,989.6832275,393.8996887
343.9122222222222,88.49559784,151.1748962,990.0806274,393.8251953
343.94555555555553,88.42510223,41.21319962,990.2052002,393.9466858
343.9788888888889,88.60310364,142.3199005,990.833313,394.2257996
344.01222222222225,88.93569946,152.4100952,991.0961914,394.2573853
344.04555555555555,88.78430176,151.4152985,991.6428833,394.5364075
344.0788888888889,88.64109802,149.8831024,991.6091919,394.7872925
344.1122222222222,89.01460266,147.2960968,992.0125732,394.7612
344.1455555555556,89.07029724,155.5552979,992.2805786,394.9242859
344.1788888888889,88.99549866,153.6307983,992.6146851,395.006897
344.21222222222224,89.00559998,152.669693,992.6552734,395.0870056
344.24555555555554,89.05290222,154.8495026,993.180481,395.1848145
344.2788888888889,88.69580078,156.7117004,993.4594727,395.223114
344.3122222222222,88.22070313,149.7080994,993.6436157,395.2919006
344.34555555555556,88.78420258,153.9111023,993.5678101,395.3573914
344.37888888888887,88.76850128,153.6278076,993.7145996,395.4930115
344.4122222222222,89.02400208,149.0511932,993.9105225,395.4767151
344.44555555555553,89.32050323,152.5440979,993.9008179,395.5195923
344.4788888888889,88.52890015,154.8448029,993.9157104,395.5480957
344.51222222222225,88.85389709,153.9192047,994.6342163,395.614502
344.54555555555555,89.00299835,153.4857025,994.2421265,395.7297974
344.5788888888889,89.61239624,156.9268951,994.6016846,395.7608032
344.6122222222222,85.71140289,146.1790009,961.7421875,387.0444946
344.6455555555556,75.87249756,111.7229004,780.507019,318.8493042
344.6788888888889,66.02079773,92.56230164,618.2005005,258.3790894
344.71222222222224,59.13619995,57.91889954,496.3255005,199.9100952
344.74555555555554,53.94530106,62.32730103,394.4668884,161.9403076
344.7788888888889,49.47880173,44.06600189,309.7416992,124.0439987
344.8122222222222,45.78639984,34.78329849,245.0670929,98.52549744
344.84555555555556,43.32460022,27.54039955,194.9989014,76.52510071
344.87888888888887,40.79800034,22.01889992,159.7866974,62.22579956
344.9122222222222,39.56510162,17.00469971,130.2872009,50.59560013
344.94555555555553,38.53120041,13.81639957,106.4725037,39.2358017
344.9788888888889,37.66889954,10.85070038,87.33670044,31.66609955
345.01222222222225,36.4632988,8.734900475,72.44309998,25.04170036
345.04555555555555,35.86899948,7.323599815,61.52769852,20.73360062
345.0788888888889,35.60179901,5.972300053,52.16320038,17.0359993
345.1122222222222,35.25019836,4.859200001,45.3091011,13.87559986
345.1455555555556,34.88800049,4.034900188,39.31750107,11.66720009
345.1788888888889,35.03340149,3.341799974,35.05400085,9.654700279
345.21222222222224,34.33959961,4.028600216,31.80800056,8.581100464
345.24555555555554,34.16490173,3.178600073,28.95129967,7.369800091
345.2788888888889,34.42689896,2.756000042,26.45260048,6.256599903
345.3122222222222,34.39709854,1.938799977,24.96509933,6.218400002
345.34555555555556,34.27349854,2.432600021,23.36429977,5.196100235
345.37888888888887,34.17369843,2.131000042,22.47299957,4.481800079
345.4122222222222,34.20729828,5.524000168,21.78569984,4.139400005
345.44555555555553,33.86380005,3.665199995,20.99909973,3.892400026
345.4788888888889,33.69829941,1.414499998,20.40600014,3.781399965
345.51222222222225,33.89279938,1.167099953,19.78969955,3.535000086
345.54555555555555,34.06809998,1.069300056,19.6378994,3.286000013
345.5788888888889,33.82490158,0.980400026,19.20070076,3.234999895
345.6122222222222,34.87179947,2.367199898,18.90110016,3.190900087
345.6455555555556,34.52619934,1.648300052,18.79100037,2.989000082
345.6788888888889,33.61339951,1.465600014,18.41889954,2.942399979
345.71222222222224,33.86600113,-8.574199677,18.55620003,2.808099985
345.74555555555554,34.29460144,5.324399948,18.50830078,2.889699936
345.7788888888889,33.81809998,1.872900009,18.17630005,2.826800108
345.8122222222222,33.85089874,20.36560059,17.94860077,2.742000103
345.84555555555556,34.53929901,2.029299974,18.07010078,2.571399927
345.87888888888887,34.58739853,1.153100014,17.84189987,2.614599943
345.9122222222222,34.64889908,0.944500029,17.98340034,2.540299892
345.94555555555553,34.07350159,0.953400016,17.68420029,2.530800104
345.9788888888889,34.34270096,1.557000041,17.86610031,2.586800098
346.01222222222225,34.22779846,0.517400026,17.65929985,2.468300104
346.04555555555555,34.52999878,0.867900014,17.44199944,2.433500051
346.0788888888889,34.2038002,3.211199999,17.79770088,2.431600094
346.1122222222222,34.19800186,1.367200017,17.41349983,2.326200008
346.1455555555556,34.36000061,0.86589998,17.37630081,2.406800032
346.1788888888889,34.09880066,1.012400031,17.27020073,2.396100044
346.21222222222224,34.31349945,0.109300002,17.27910042,2.373399973
346.24555555555554,34.29460144,-0.260899991,17.41939926,2.350800037
346.2788888888889,34.39160156,-1.30400002,17.22089958,2.309299946
346.3122222222222,34.44200134,3.397099972,17.34729958,2.324100018
346.34555555555556,34.18930054,-6.584199905,17.5951004,2.328000069
346.37888888888887,34.18080139,-12.80720043,17.41640091,2.306200027
346.4122222222222,34.11190033,0.317699999,17.26619911,2.242599964
346.44555555555553,34.16400146,1.654999971,17.17180061,2.325099945
346.4788888888889,34.07320023,77.26930237,17.22489929,2.226000071
346.5125,34.1841011,1.284000039,17.4545002,2.306999922
346.54583333333335,34.73339844,-2.029900074,17.2269001,2.279799938
346.57916666666665,34.13650131,-8.466300011,17.04210091,2.266200066
346.6125,35.84840012,8.846099854,21.23340034,2.697000027
346.6458333333333,38.59970093,11.08600044,75.76709747,20.54059982
346.6791666666667,42.45610046,18.76600075,132.9286041,44.20970154
346.7125,44.98659897,41.2480011,187.177002,67.55370331
346.74583333333334,48.45050049,41.65159988,238.9136047,87.37200165
346.77916666666664,51.04320145,51.45249939,294.3988037,108.9093018
346.8125,53.98830032,46.03350067,343.4244995,130.0146027
346.84583333333336,56.21279907,57.03290176,392.9016113,149.9664001
346.87916666666666,58.7961998,68.66100311,437.0263977,166.8558044
346.9125,61.28369904,76.74469757,477.8421021,181.7154999
346.9458333333333,63.78659821,83.35600281,520.5991211,195.3522949
346.9791666666667,65.6486969,89.19329834,558.3956909,215.1878052
347.0125,67.58560181,87.79109955,588.9620972,230.0319061
347.04583333333335,69.70089722,80.7457962,620.2000122,240.9667969
347.07916666666665,70.97869873,104.1965027,647.9796753,253.729599
347.1125,72.44689941,104.3991013,677.0466919,265.9685974
347.1458333333333,73.47599792,114.0972977,703.1956177,275.3181152
347.1791666666667,74.74490356,115.4503021,724.3192749,283.6816101
347.2125,76.4803009,116.6477966,746.3927002,293.5105896
347.24583333333334,77.50530243,121.9341965,764.7910767,301.0535889
347.27916666666664,78.53790283,115.0201035,783.0974731,307.4699097
347.3125,78.55190277,119.3651962,798.5601807,315.8866882
347.34583333333336,80.00229645,133.9647064,815.2523804,321.5007019
347.37916666666666,80.3085022,82.64969635,829.3911743,327.4648132
347.4125,81.39219666,133.6446991,842.7191162,333.3688049
347.4458333333333,82.12129974,143.4284973,855.1060181,337.1091919
347.4791666666667,82.87409973,137.8598022,866.2941284,342.2177124
347.5125,82.89949799,140.4985046,875.9500122,345.7048035
347.54583333333335,83.85890198,144.585907,884.897522,351.2679138
347.57916666666665,84.48429871,148.9438934,893.9865112,353.3967896
347.6125,84.79219818,143.2201996,901.6624146,357.0185852
347.6458333333333,84.99369812,149.3777008,908.8505859,360.1925964
347.6791666666667,85.48480225,139.1074066,916.0999756,363.1243896
347.7125,85.94879913,142.6860046,921.6942139,365.5419922
347.74583333333334,86.28140259,148.3759003,927.6469116,367.762085
347.77916666666664,86.57939911,154.7857971,932.9406738,370.0479126
347.8125,87.23739624,128.0384979,938.7319946,372.0957947
347.84583333333336,87.16950226,148.353302,942.694397,373.9754944
347.87916666666666,87.49849701,142.4443054,946.4542847,375.1875
347.9125,87.75389862,151.3827972,950.7769775,377.4367065
347.9458333333333,87.70449829,149.9624939,954.4782715,378.6827087
347.9791666666667,88.04570007,151.8995972,957.2866821,380.2041931
348.0125,88.07299805,150.3847961,960.3847046,381.566803
348.04583333333335,88.30870056,141.6309052,963.4830933,382.6261902
348.07916666666665,88.145401,154.6847992,966.1566162,383.2627869
348.1125,88.58370209,154.2003937,968.7999878,384.8671875
348.1458333333333,88.68000031,154.8677063,971.177124,385.718689
348.1791666666667,88.71859741,150.9264984,973.2352905,386.6784973
348.2125,88.83650208,155.8997955,975.2376099,387.2471924
348.24583333333334,89.11620331,152.9810944,976.7747192,388.0675049
348.27916666666664,89.32129669,154.6286011,978.503418,388.6841125
348.3125,89.48439789,150.1674042,980.0474854,389.5878906
348.34583333333336,89.53379822,155.5325012,981.5244141,390.0675964
348.37916666666666,89.67469788,154.887207,982.4915161,390.4417114
348.4125,89.92680359,153.5982971,983.9061279,391.0993958
348.4458333333333,89.76039886,154.2743988,985.1400757,391.5230103
348.4791666666667,89.65239716,155.0043945,985.8986206,391.8640137
348.5125,89.67960358,151.885498,986.798584,392.0624084
348.54583333333335,89.60109711,152.7256927,987.8574829,392.5432129
348.57916666666665,89.88529968,153.4342957,988.1002808,392.918396
348.6125,90.04759979,154.9618988,989.2401123,393.1099854
348.6458333333333,89.90910339,155.7239075,989.6433716,393.5173035
348.6791666666667,89.97450256,155.4232941,990.6948853,393.7713928
348.7125,89.81950378,155.1694946,991.0908813,393.9429932
348.74583333333334,89.80940247,156.1013947,991.0692749,394.1408997
348.77916666666664,90.26860046,156.6446075,991.7717285,394.3497925
348.8125,90.06739807,156.1188049,992.4138794,394.6424866
348.84583333333336,90.18309784,156.6712952,993.0327148,394.7692871
348.87916666666666,90.00749969,156.615097,993.1721191,394.9559021
348.9125,89.80130005,156.5850983,993.8734131,395.1723022
348.9458333333333,90.19869995,156.6716003,993.9876709,395.3764038
348.9791666666667,90.70709991,156.1374054,994.3314209,395.4768066
349.0125,89.79399872,156.5261993,994.5266724,395.4761963
349.04583333333335,90.32839966,156.4640961,994.4727173,395.5372925
349.07916666666665,89.96050262,156.7109985,994.4744873,395.6062012
349.1125,90.13749695,156.8238983,994.5449829,395.6955872
349.1458333333333,90.29450226,157.0157013,994.5646973,395.7893066
349.1791666666667,90.29530334,158.1118927,994.8781738,395.8656006
349.2125,90.33940125,156.7171936,994.9949951,395.9171143
349.24583333333334,90.22989655,157.1425934,995.5037842,396.0711975
349.27916666666664,90.2786026,156.9515991,995.7969971,396.1694031
349.3125,90.21679688,156.6472015,996.2747192,396.3193054
349.34583333333336,90.26519775,157.6107941,996.392395,396.3609009
349.37916666666666,90.59980011,175.6233063,996.5211182,396.4838867
349.4125,90.49220276,164.6138,996.458374,396.4960022
349.4458333333333,90.39810181,161.3041992,996.4556885,396.6131897
349.4791666666667,90.50170135,159.4338989,996.9459839,396.7060852
349.5125,90.62870026,160.1315002,996.7714844,396.6875
349.54583333333335,90.31340027,163.7682037,997.0587158,396.6870117
349.57916666666665,90.45899963,162.4799957,997.010498,396.8832092
349.6125,87.61990356,151.110199,966.5501099,385.8518982
349.6458333333333,77.17389679,120.7246017,789.6419067,327.7261047
349.6791666666667,68.2542038,102.3667984,632.0067749,257.3974915
349.7125,60.96340179,71.51180267,493.542511,206.8193054
349.74583333333334,55.28779984,60.44219971,394.3955994,166.2332001
349.77916666666664,51.20289993,55.89020157,314.468689,128.5056
349.8125,47.89289856,27.21050072,248.4122009,99.27490234
349.84583333333336,44.78910065,31.46120071,201.3430939,79.67639923
349.87916666666666,42.69940186,21.32349968,161.6524048,64.13729858
349.9125,40.95280075,22.91690063,132.0832977,50.47119904
349.9458333333333,39.61899948,18.12899971,106.8488007,40.09579849
349.9791666666667,38.52920151,15.31739998,87.36329651,31.17679977
350.0125,38.27389908,14.07909966,72.88729858,26.19000053
350.04583333333335,37.21450043,10.48320007,61.45069885,21.29140091
350.07916666666665,36.83499908,12.44929981,52.17250061,17.32329941
350.1125,36.36959839,7.307300091,45.6291008,14.67380047
350.1458333333333,36.2737999,5.826700211,39.88330078,11.69009972
350.1791666666667,35.66590118,3.804899931,35.08929825,9.963399887
350.2125,35.75500107,2.884799957,31.73800087,8.427599907
350.24583333333334,35.60779953,2.523799896,28.83819962,7.223499775
350.27916666666664,35.74520111,3.466200113,26.8946991,6.447800159
350.3125,35.55690002,-0.506900012,24.79920006,6.059100151
350.34583333333336,35.32590103,2.119800091,23.37100029,5.159100056
350.37916666666666,35.46039963,3.483999968,22.44890022,4.70179987
350.4125,35.36759949,-1.420400023,21.58419991,4.227600098
350.4458333333333,35.72370148,-9.182600021,20.86149979,3.940399885
350.4791666666667,35.4776001,8.671099663,20.70709991,3.627500057
350.5125,35.44309998,1.69630003,20.04360008,3.532900095
350.54583333333335,35.68239975,1.92990005,19.67930031,3.583699942
350.57916666666665,35.36000061,1.226199985,19.30859947,3.158900023
350.6125,35.29449844,-2.166100025,18.78420067,3.128700018
350.6458333333333,35.37490082,0.776799977,18.32579994,3.008899927
350.6791666666667,35.3465004,1.593600035,18.3553009,2.878299952
350.7125,34.96170044,2.262399912,18.50849915,2.888799906
350.74583333333334,35.27909851,0.886500001,18.30459976,2.823199987
350.77916666666664,35.1310997,3.161799908,18.01849937,2.763400078
350.8125,35.25019836,-0.087700002,18.0034008,2.614700079
350.84583333333336,35.11109924,7.508500099,18.03089905,2.642800093
350.87916666666666,34.90399933,1.768599987,17.61989975,2.505500078
350.9125,35.54949951,2.944200039,17.83909988,2.539200068
350.9458333333333,34.89929962,-7.018599987,17.53009987,2.526599884
350.9791666666667,35.09579849,5.178100109,17.625,2.511600018
351.0125,35.41120148,-0.056000002,17.51009941,2.523499966
351.04583333333335,34.93759918,8.660099983,17.43120003,2.519500017
351.07916666666665,35.20460129,-3.202800035,17.32600021,2.384799957
351.1125,36.00049973,-3.188600063,17.58639908,2.468100071
351.1458333333333,35.22140121,-9.261300087,17.32130051,2.380399942
351.1791666666667,35.09690094,5.605500221,17.49650002,2.429399967
351.2125,35.33330154,0.567200005,17.30610085,2.355499983
351.24583333333334,35.1853981,2.194499969,17.47999954,2.354300022
351.27916666666664,34.75680161,0.574999988,17.3743,2.39109993
351.3125,35.31740189,0.281399995,17.59860039,2.477699995
351.34583333333336,34.8266983,0.185900003,17.37080002,2.352600098
351.37916666666666,35.1507988,5.503399849,17.43729973,2.401299953
351.4125,36.03639984,-2.194200039,17.17379951,2.407700062
351.4458333333333,36.00510025,2.487799883,17.29050064,2.277800083
351.4791666666667,35.45729828,0.424299985,17.28160095,2.29550004
351.5125,35.27389908,0.395999998,17.3090992,2.263200045
351.54583333333335,35.13259888,5.753600121,17.31550026,2.24000001
351.57916666666665,35.68889999,3.769200087,17.25860023,2.246900082
351.6125,36.65800095,1.294399977,20.23410034,2.911499977
351.6458333333333,40.26670074,10.64799976,73.74359894,21.36020088
351.6791666666667,43.02399826,20.23800087,130.9519958,41.48559952
351.7125,46.75479889,27.75740051,190.3173981,62.42259979
351.74583333333334,49.45650101,28.87389946,245.1660004,89.29399872
351.77916666666664,52.59640121,48.99079895,296.0137939,109.2542038
351.8125,55.26570129,54.96409988,352.4050903,132.7174072
351.84583333333336,57.78519821,57.65470123,399.881012,152.3497009
351.87916666666666,60.73180008,68.44879913,452.4872131,170.800293
351.9125,62.94459915,73.01529694,495.6510925,187.6851044
351.9458333333333,65.063797,77.77919769,530.4953003,206.093399
351.9791666666667,67.73010254,89.87779999,570.5911255,220.3706055
352.0125,69.30570221,93.26450348,605.934021,234.1829987
352.04583333333335,71.06780243,102.2587967,637.8120117,246.7754974
352.07916666666665,72.6690979,94.75540161,660.0114136,258.0132141
352.1125,74.12409973,105.6270981,687.5697021,268.9609985
352.1458333333333,75.58580017,111.3610992,711.9625854,278.4751892
352.1791666666667,76.3973999,110.5716019,734.260376,288.8375854
352.2125,77.90419769,113.9633026,755.7384033,297.2854919
352.24583333333334,79.00469971,112.0268021,774.935791,304.9283142
352.27916666666664,79.83439636,121.6791,794.1677856,312.0484924
352.3125,81.36340332,131.2306061,811.4102173,319.0629883
352.34583333333336,82.40570068,123.6407013,824.6975708,325.432312
352.37916666666666,82.81800079,131.8925018,837.0947266,330.7788086
352.4125,83.45729828,133.2093964,849.8353882,335.9154968
352.4458333333333,84.29730225,134.8824005,862.3399048,341.0270996
352.4791666666667,84.96929932,136.2039032,873.0510864,345.1953125
352.5125,85.53340149,138.0406036,882.9318237,349.0986938
352.54583333333335,86.4394989,139.5406952,892.1204224,353.1445007
352.57916666666665,86.61389923,140.7084961,900.4052734,356.4284058
352.6125,87.26989746,141.5157928,908.0372925,359.8027039
352.6458333333333,87.93299866,143.0791931,915.4423828,362.4045105
352.6791666666667,87.90329742,144.4082947,921.147522,365.2791138
352.7125,87.90149689,145.348999,928.4320068,367.750885
352.74583333333334,88.48570251,146.3164978,933.7192993,370.3833008
352.77916666666664,89.1167984,147.1931,938.1450195,372.1416016
352.8125,89.04460144,148.2742004,943.3496094,374.055603
352.84583333333336,89.62280273,149.2886047,947.5050049,375.8764954
352.87916666666666,89.14289856,150.6824951,951.7808838,377.7114868
352.9125,89.99590302,151.0187073,955.512085,379.0592957
352.9458333333333,90.01789856,152.6764984,958.5698242,380.5704956
352.9791666666667,90.22460175,154.4777985,961.5855103,381.5280151
353.0125,90.13580322,153.7523956,963.9782715,382.5794983
353.04583333333335,90.16429901,153.7223969,966.3441162,383.7134094
353.07916666666665,90.5582962,153.3636017,968.2114868,384.6560974
353.1125,90.32489777,157.933197,970.3848267,385.5314941
353.1458333333333,90.57050323,162.8479004,972.4533081,386.3595886
353.1791666666667,90.86119843,157.3424988,974.284729,386.9845886
353.2125,91.03679657,157.620697,976.3416138,387.8539124
353.24583333333334,91.07450104,157.4579926,978.2197876,388.6018066
353.27916666666664,92.01319885,180.7111969,979.7858887,389.3247986
353.3125,91.29149628,175.8361969,981.2056885,389.9223022
353.34583333333336,91.3927002,184.1275024,982.9020996,390.5046082
353.37916666666666,91.25849915,173.8605957,984.0587769,391.0813904
353.4125,91.75050354,155.1641998,985.1835938,391.4364929
353.4458333333333,92.09410095,155.1692047,985.994873,392.0510864
353.4791666666667,91.60250092,156.3683014,987.0418091,392.5168152
353.5125,91.78970337,156.3768005,988.0510864,392.6531982
353.54583333333335,91.77899933,162.863205,988.8502808,393.1720886
353.57916666666665,92.22080231,147.6473999,989.6334839,393.4772949
353.6125,91.89009857,166.0684052,990.2678833,393.8581848
353.6458333333333,91.49089813,159.5776062,991.3947144,394.0414124
353.6791666666667,91.79429626,157.3114014,991.8181763,394.4348145
353.7125,92.10540009,156.1855011,992.2825928,394.7293091
353.74583333333334,91.8986969,157.6891022,993.1461792,394.8554993
353.77916666666664,91.49690247,158.0424042,993.9362183,395.0788879
353.8125,92.25920105,158.0337982,994.2943726,395.2161865
353.84583333333336,92.22149658,159.5447998,994.4298706,395.3775024
353.87916666666666,91.89830017,159.1544037,994.809021,395.6478882
353.9125,92.1493988,159.7960052,995.4024048,395.8996887
353.9458333333333,92.04589844,160.4842987,995.8391113,395.8609009
353.9791666666667,92.61810303,159.9273987,995.9871826,396.0820007
354.0125,91.72350311,160.7375031,996.2984009,396.2084961
354.04583333333335,92.09609985,163.0753021,996.4760132,396.4130859
354.07916666666665,92.42449951,162.0653076,996.8416138,396.2933044
354.1125,92.28649902,182.4400024,997.189209,396.5862122
354.1458333333333,92.12740326,178.3350067,997.0131226,396.5869141
354.1791666666667,92.51589966,167.1242981,997.5349121,396.7455139
354.2125,92.23789978,171.3123016,997.3284912,396.8786926
354.24583333333334,92.92250061,174.7008057,997.9833984,396.8619995
354.27916666666664,92.35140228,177.4264984,997.9390259,397.0586853
354.3127777777778,92.36740112,,998.4882202,397.1953125
354.3461111111111,92.25170135,,998.5083008,397.1671143
354.37944444444446,92.42939758,,998.560791,397.2442932
354.41277777777776,92.94270325,179.0832977,998.7484741,397.2633057
354.4461111111111,92.83979797,168.0523987,998.8704834,397.2778015
354.4794444444444,92.80079651,164.1511993,999.0418701,397.4010925
354.5127777777778,92.41739655,,999.185791,397.4341125
354.5461111111111,92.83110046,,999.1051025,397.5293884
354.57944444444445,91.79689789,197.1790009,999.3060303,397.6018066
354.61277777777775,90.03620148,178.092804,977.3369141,395.9442139
354.6461111111111,78.70130157,139.3419952,798.5916138,339.3739014
354.67944444444447,70.35099792,,637.1936035,266.8457031
354.7127777777778,63.38710022,,502.6788025,211.8471069
354.74611111111113,57.47069931,,399.0990906,165.434906
354.77944444444444,52.25080109,72.66490173,318.6785889,130.092804
354.8127777777778,49.11220169,67.11730194,255.1867981,103.6537018
354.8461111111111,46.44649887,46.05799866,201.444397,82.9477005
354.87944444444446,44.39970016,100.5093002,163.1130981,64.17890167
354.91277777777776,42.50049973,,134.6766968,51.19839859
354.9461111111111,41.38050079,,109.4156036,41.64920044
354.9794444444444,40.12250137,132.8081055,88.94059753,32.27460098
355.0127777777778,39.44229889,,74.17890167,26.91679955
355.0461111111111,38.08209991,,62.3830986,21.31150055
355.07944444444445,38.50920105,,53.19869995,17.35890007
355.11277777777775,37.60910034,,46.0807991,14.45689964
355.1461111111111,37.45899963,,40.42070007,12.02960014
355.17944444444447,37.59809875,,35.44169998,9.958000183
355.2127777777778,36.83169937,,32.08760071,8.679699898
355.24611111111113,36.79460144,99.34600067,29.38319969,7.415599823
355.27944444444444,36.86510086,,26.95940018,6.466400146
355.3127777777778,36.86999893,,24.89290047,5.69080019
355.3461111111111,36.21260071,,23.50370026,5.074500084
355.37944444444446,36.43830109,47.0381012,22.56119919,4.60340023
355.41277777777776,36.08929825,,21.81049919,4.129899979
355.4461111111111,36.1391983,,21.09939957,3.91079998
355.4794444444444,36.55039978,31.76129913,20.60790062,3.557699919
355.5127777777778,36.3987999,25.13199997,19.82530022,3.319200039
355.5461111111111,36.57239914,12.01869965,19.49799919,3.279999971
355.57944444444445,35.69820023,17.9477005,19.13330078,3.120399952
355.61277777777775,36.41619873,13.45600033,18.87190056,2.961600065
355.6461111111111,35.67829895,28.21549988,18.60750008,2.874900103
355.67944444444447,36.69100189,5.714700222,18.65589905,2.868799925
355.7127777777778,36.16579819,0.929700017,18.4612999,2.766299963
355.74611111111113,36.29299927,147.3786926,18.05879974,2.697400093
355.77944444444444,36.24689865,,18.11000061,2.696399927
355.8127777777778,36.5442009,2.762599945,17.96890068,2.485199928
355.8461111111111,35.64500046,4.405799866,18.15379906,2.457900047
355.87944444444446,36.27590179,10.56840038,17.91889954,2.493599892
355.91277777777776,35.70539856,16.00620079,17.97940063,2.521100044
355.9461111111111,35.55070114,5.892000198,18.16990089,2.522000074
355.9794444444444,35.81570053,7.21449995,17.96800041,2.476300001
356.0127777777778,35.62440109,14.68019962,17.9239006,2.39199996
356.0461111111111,35.72019958,21.76910019,17.89550018,2.382200003
356.07944444444445,35.55080032,19.26729965,17.55200005,2.328799963
356.11277777777775,35.41719818,19.24799919,17.52729988,2.409499884
356.1461111111111,35.88700104,11.30650043,17.77479935,2.380199909
356.17944444444447,36.04059982,39.50490189,17.46719933,2.312799931
356.2127777777778,35.64149857,16.68300056,17.35820007,2.350600004
356.24611111111113,36.22539902,1.400599957,17.3348999,2.246599913
356.27944444444444,35.68659973,1.553599954,17.24869919,2.278300047
356.3127777777778,34.91419983,0.756500006,16.97220039,2.229899883
356.3461111111111,35.48609924,3.687700033,17.1916008,2.231600046
356.37944444444446,35.61780167,7.171199799,17.34219933,2.325400114
356.41277777777776,35.51129913,5.522500038,17.2935009,2.143100023
356.4461111111111,36.05730057,8.397399902,17.2609005,2.162199974
356.4794444444444,35.26110077,9.109600067,17.23629951,2.212800026
356.5127777777778,36.21120071,10.38479996,17.18700027,2.218899965
356.5461111111111,35.95149994,7.070300102,17.14069939,2.191499949
356.57944444444445,35.91289902,13.91460037,17.29540062,2.199199915
356.61277777777775,36.76539993,9.254899979,18.27219963,2.123899937
356.6461111111111,40.5965004,43.41139984,71.56220245,16.72559929
356.67944444444447,43.39720154,35.16239929,130.4322968,40.1908989
356.7127777777778,46.27750015,173.941803,187.2570953,59.57400131
356.74611111111113,50.3995018,44.29259872,240.7388,87.91410065
356.77944444444444,52.94100189,77.40019989,296.7554016,109.1941986
356.8127777777778,55.83069992,84.80529785,344.0087891,129.6728973
356.8461111111111,58.35419846,111.8103027,399.4567871,150.7915039
356.87944444444446,61.11589813,109.4964981,448.0440063,170.6725006
356.91277777777776,64.22930145,81.3234024,485.100708,186.0101013
356.9461111111111,66.92120361,,528.9038086,201.1430054
356.9794444444444,68.11389923,,563.6715698,217.5104065
357.0127777777778,69.17189789,,606.0452271,231.8536072
357.0461111111111,71.44450378,,629.3555298,242.3854065
357.07944444444445,72.7111969,,660.3693848,257.3646851
357.11277777777775,74.29930115,,686.1586304,267.2774963
357.1461111111111,76.59159851,,711.0491943,277.8293152
357.17944444444447,77.55999756,,732.4498291,286.9419861
357.2127777777778,78.72239685,,756.2061768,296.3933105
357.24611111111113,79.56410217,,772.3380737,303.9519958
357.27944444444444,81.06400299,,792.4699097,309.963501
357.3127777777778,79.99009705,,809.0513916,318.2550049
357.3461111111111,82.62830353,,823.4537964,324.5513916
357.37944444444446,82.44059753,,837.7838135,329.467804
357.41277777777776,83.32990265,,851.5363159,335.6412048
357.4461111111111,83.72509766,,863.8256836,340.8194885
357.4794444444444,85.7696991,,874.3140869,345.2280884
357.5127777777778,84.5223999,,884.3565063,349.5567017
357.5461111111111,86.05529785,,893.2755127,353.1947021
357.57944444444445,86.32430267,,901.6193237,356.9237061
357.61277777777775,87.70480347,,909.3280029,359.0748901
357.6461111111111,86.33999634,,915.9840088,362.716095
357.67944444444447,87.32250214,,922.7045898,365.6943054
357.7127777777778,88.7888031,,928.7598267,367.9590149
357.74611111111113,90.64320374,,934.3018799,370.0697021
357.77944444444444,89.79930115,,940.1063843,372.5799866
357.8127777777778,89.20439911,,944.8206787,374.8323059
357.8461111111111,88.96209717,,949.0682983,376.185791
357.87944444444446,89.73329926,,953.553894,377.8720093
357.91277777777776,92.03929901,,957.0095825,379.3146973
357.9461111111111,90.22689819,,960.2089233,380.9544067
357.9794444444444,90.72270203,,963.8237305,382.3020935
358.0127777777778,90.47290039,,966.2346191,383.658905
358.0461111111111,92.23680115,,968.9838257,384.5032043
358.07944444444445,90.98110199,,971.5543823,385.6124878
358.11277777777775,91.19419861,,973.9647827,386.5256042
358.1461111111111,92.93910217,,975.8405762,387.3398132
358.17944444444447,92.18599701,,977.7056885,388.2608032
358.2127777777778,91.81520081,,979.8018188,389.0885925
358.24611111111113,92.18080139,,981.7857056,389.9486084
358.27944444444444,91.44609833,,983.2655029,390.4819031
358.3127777777778,92.01709747,,984.833374,391.0628052
358.3461111111111,92.39029694,,986.156311,391.4599915
358.37944444444446,91.001297,,986.7495728,392.1401978
358.41277777777776,91.79660034,,988.0126953,392.5577087
358.4461111111111,91.90119934,,989.078186,392.9021912
358.4794444444444,92.51799774,,990.6273193,393.4096069
358.5127777777778,92.79910278,,991.1312866,393.7296143
358.5461111111111,92.52899933,,992.0244751,393.9646912
358.57944444444445,93.63860321,,993.2368164,394.5275879
358.61277777777775,91.52159882,183.114502,993.7003784,394.6221924
358.6461111111111,91.16840363,172.967804,994.5335083,394.9674988
358.67944444444447,91.78179932,168.206604,995.3297119,395.1834106
358.7127777777778,89.39289856,171.6463928,995.6734009,395.3912048
358.74611111111113,88.98100281,167.8052979,996.210022,395.6463928
358.77944444444444,89.28469849,173.5780029,996.8328857,395.7793884
358.8127777777778,88.97859955,171.4176941,997.2637939,396.0405884
358.8461111111111,89.46620178,167.8975067,997.7211304,396.1513062
358.87944444444446,89.24710083,167.3408966,998.0579834,396.3918152
358.91277777777776,92.16190338,173.6867981,998.65979,396.5056152
358.9461111111111,91.54129791,160.5193939,998.7973022,396.7432861
358.9794444444444,91.14520264,172.460495,999.0744019,396.8194885
359.0127777777778,89.84049988,168.952301,998.7056885,396.9573975
359.0461111111111,89.87400055,173.4243927,999.3991089,397.0246887
359.07944444444445,89.9539032,170.9983978,999.6538696,397.1383972
359.11277777777775,91.18969727,171.7481995,999.2957764,397.0914001
359.1461111111111,88.21749878,172.6488953,999.2318726,397.1720886
359.17944444444447,90.27980042,156.2595062,999.6953125,397.2987061
359.2127777777778,89.71910095,171.5424042,999.9815063,397.3257141
359.24611111111113,90.61070251,166.3379974,1000.434387,397.3536987
359.27944444444444,91.26139832,172.947998,1000.55658,397.5567932
359.3127777777778,90.58899689,170.3110046,1000.627319,397.6004028
359.3461111111111,90.70240021,173.4593048,1000.773621,397.728302
359.37944444444446,91.0510025,168.4613037,1001.069885,397.7836914
359.41277777777776,91.83640289,169.4550934,1001.082581,397.8009033
359.4461111111111,90.28289795,173.2550049,1001.564209,398.0456848
359.4794444444444,90.28489685,171.2357025,1001.361694,398.0284119
359.5127777777778,90.09220123,171.4835052,1001.49231,398.0844116
359.5461111111111,89.81189728,169.8860016,1002.007629,398.1665039
359.57944444444445,91.16390228,172.398407,1001.978882,398.2038879
359.61277777777775,87.45860291,162.3479004,978.6588135,396.6871948
359.6461111111111,76.39589691,130.5605927,799.99823,332.4281006
359.67944444444447,68.34500122,107.3015976,634.6538086,264.3828125
359.7127777777778,60.70600128,89.88619995,514.2653198,210.1954956
359.74611111111113,54.67290115,70.24369812,402.4491882,164.7503967
359.77944444444444,49.20299911,58.08610153,315.7478027,129.2709045
359.8127777777778,46.17720032,48.38010025,250.0009003,101.141098
359.8461111111111,43.92259979,41.19139862,200.0915985,79.4138031
359.87944444444446,42.14920044,34.85860062,159.1378937,63.17499924
359.91277777777776,40.08190155,30.92620087,130.5957031,50.40679932
359.9461111111111,38.17959976,25.95490074,106.8205032,40.4701004
359.9794444444444,37.38679886,23.98189926,88.43260193,32.20410156
360.0127777777778,36.66090012,23.0739994,72.96199799,25.88730049
360.0461111111111,35.90390015,22.90449905,62.00619888,20.79509926
360.07944444444445,35.88029861,20.84210014,52.4695015,17.25909996
360.11277777777775,35.41460037,19.14749908,45.43320084,14.04629993
360.1461111111111,36.04000092,21.39590073,39.56710052,11.59290028
360.17944444444447,34.36040115,16.69680023,34.88240051,10.17000008
360.2127777777778,34.66059875,16.27409935,31.09070015,8.725299835
360.24611111111113,35.62969971,16.27459908,28.56110001,7.160299778
360.27944444444444,34.18849945,17.06710052,26.76040077,6.413599968
360.3127777777778,33.97859955,29.8885994,24.93180084,5.536499977
360.3461111111111,37.22460175,28.89139938,23.46439934,4.858399868
360.37944444444446,34.84700012,20.55249977,22.1140995,4.539299965
360.41277777777776,34.00970078,11.77429962,21.61009979,4.058100224
360.4461111111111,33.70970154,22.99790001,20.87940025,3.834500074
360.4794444444444,33.99829865,28.1711998,20.24990082,3.459300041
360.5127777777778,33.75320053,33.68479919,20.0041008,3.335900068
360.5461111111111,36.8891983,19.99440002,19.68400002,3.161299944
360.57944444444445,33.10969925,21.47290039,19.27540016,3.061800003
360.61277777777775,35.29600143,24.87490082,18.96269989,2.946799994
360.6461111111111,33.59220123,24.09840012,18.75900078,2.829999924
360.67944444444447,33.14360046,21.38019943,18.67200089,2.743200064
360.7127777777778,33.89160156,24.64889908,18.38809967,2.666500092
360.74611111111113,34.03319931,26.15970039,18.20240021,2.722199917
360.77944444444444,33.60760117,23.66559982,17.92770004,2.568200111
360.8127777777778,33.79349899,27.5632,17.92889977,2.53399992
360.8461111111111,33.96149826,22.29199982,17.94540024,2.454200029
360.87944444444446,34.18000031,19.94199944,17.83740044,2.454200029
360.91277777777776,33.94739914,22.67959976,17.99160004,2.402299881
360.9461111111111,34.36520004,21.66690063,17.54700089,2.355499983
360.9794444444444,32.98260117,18.02779961,17.66250038,2.348799944
361.0127777777778,34.02339935,23.49990082,17.71030045,2.3276999
361.0461111111111,32.25680161,28.02890015,17.66539955,2.341799974
361.07944444444445,32.58000183,24.46170044,17.78949928,2.326800108
361.11277777777775,33.49000168,24.19239998,17.65609932,2.379199982
361.1461111111111,32.43379974,20.04330063,17.77820015,2.231600046
361.17944444444447,34.12200165,19.6970005,17.58060074,2.332299948
361.2127777777778,33.30540085,17.61249924,17.82990074,2.308300018
361.24611111111113,34.12319946,24.79579926,17.59090042,2.354000092
361.27944444444444,34.37680054,25.0333004,17.44020081,2.271699905
361.3127777777778,33.95600128,29.2682991,17.67270088,2.312200069
361.3461111111111,34.06340027,35.16139984,17.53630066,2.235899925
361.37944444444446,36.39599991,29.92259979,17.38710022,2.290999889
361.41277777777776,34.95059967,29.1079998,17.375,2.364799976
361.4461111111111,34.05789948,34.19540024,17.21829987,2.339799881
361.4794444444444,33.83190155,34.47249985,17.46780014,2.304800034
361.5127777777778,34.50289917,38.33190155,17.3980999,2.32249999
361.5461111111111,33.94070053,33.84189987,17.42869949,2.287899971
361.57944444444445,33.78369904,37.27109909,17.31430054,2.240099907
361.61277777777775,35.28789902,39.60480118,18.40130043,2.37409997
361.6461111111111,39.62509918,45.22159958,70.05449677,19.68370056
361.67944444444447,40.44110107,52.75799942,126.2491989,41.25640106
361.7127777777778,45.78630066,61.07590103,181.9179993,63.60609818
361.74611111111113,47.11669922,68.70330048,235.6347961,83.51930237
361.77944444444444,51.03329849,78.88459778,306.0192871,107.2335968
361.8127777777778,50.98889923,84.5318985,340.2561951,128.536499
361.8461111111111,56.81119919,97.30039978,390.432312,149.0305939
361.87944444444446,59.61380005,127.0166016,442.1051025,166.5596008
361.91277777777776,60.7798996,144.2870941,484.0372925,184.6822052
361.9461111111111,63.24940109,,523.4476929,199.9187012
361.9794444444444,65.33280182,163.7987061,560.0983887,216.5034027
362.0127777777778,66.8348999,111.5876999,594.3430786,229.5487976
362.0461111111111,68.22720337,136.7781067,625.8295288,243.8327026
362.07944444444445,70.11540222,144.0639038,657.3270264,255.3677063
362.11277777777775,71.66200256,170.5113068,691.3148193,266.5734863
362.1461111111111,73.18650055,157.1170044,709.7097778,277.7698059
362.17944444444447,74.62490082,162.3688049,733.5847168,286.4764099
362.2127777777778,75.22979736,154.5865936,755.3201294,296.1167908
362.24611111111113,81.26540375,161.9085999,774.7575073,304.1221924
362.27944444444444,77.81980133,166.7476044,791.6071777,311.2348938
362.3127777777778,78.76660156,163.9467926,808.7836914,318.2124023
362.3461111111111,79.36450195,165.0182037,825.0189209,324.3226929
362.37944444444446,82.10679626,181.2411041,837.5057983,330.0556946
362.41277777777776,79.75270081,160.9761047,851.1989136,335.8826904
362.4461111111111,82.03610229,160.095993,864.0432739,340.5845947
362.4794444444444,83.24420166,158.2976074,875.0346069,345.2558899
362.5127777777778,84.78289795,168.3101959,885.524292,349.2886047
362.5461111111111,84.13970184,157.8778076,893.7315063,353.2651978
362.57972222222224,84.96289825,157.1360931,902.2042847,356.5343018
362.61305555555555,85.0664978,156.4564972,910.9788818,360.0220947
362.6463888888889,84.86309814,149.8231964,919.4393921,363.0979919
362.6797222222222,85.24459839,170.8253021,923.8850098,365.5385132
362.71305555555557,86.16970062,159.1349945,931.5253906,368.5390015
362.7463888888889,87.30760193,156.9700928,936.4752197,370.6058044
362.77972222222223,87.00650024,174.3851013,941.4246826,372.6420898
362.81305555555554,87.33570099,167.7519073,947.2481079,375.5447083
362.8463888888889,87.33280182,172.8583984,951.1873779,376.5805054
362.8797222222222,87.43000031,162.9367065,955.0891113,378.2305908
362.91305555555556,88.688797,172.1873016,959.2670898,379.5769958
362.94638888888886,88.70040131,169.2606049,961.9904175,381.235199
362.9797222222222,88.66040039,167.8551025,967.3621216,382.3268127
363.0130555555556,88.53900146,159.2657013,970.121582,383.6594849
363.0463888888889,89.74269867,171.7980957,972.4000854,384.7867126
363.07972222222224,89.19950104,168.2039032,973.8895874,385.7535095
363.11305555555555,89.37650299,168.1824951,975.5432129,386.6730957
363.1463888888889,88.53359985,171.9317932,977.269104,387.5091858
363.1797222222222,89.26820374,169.1183014,979.4495239,388.2898865
363.21305555555557,89.16290283,161.7590027,981.067688,389.1736145
363.2463888888889,89.20870209,165.6757965,983.0817261,389.9176025
363.27972222222223,89.54940033,166.1322021,984.4290161,390.5505066
363.31305555555554,88.94519806,165.6278992,985.9644775,391.0405884
363.3463888888889,89.59230042,166.6540985,987.2947998,391.5378113
363.3797222222222,90.38569641,167.7348022,988.7404785,392.1010132
363.41305555555556,89.3035965,167.7767944,989.6801758,392.6098938
363.44638888888886,90.46910095,164.9351959,990.8745117,392.9809875
363.4797222222222,89.9858017,165.4371948,991.4396973,393.3670044
363.5130555555556,88.771698,164.2250061,992.9744263,393.7432861
363.5463888888889,90.44680023,165.7424927,993.531311,394.0010071
363.57972222222224,90.21440125,167.520401,994.0692139,394.495697
363.61305555555555,89.79810333,167.322403,995.088501,394.807312
363.6463888888889,89.49510193,168.4039001,995.8568115,394.9862976
363.6797222222222,89.73339844,169.0894928,996.6182251,395.3122864
363.71305555555557,90.53099823,166.0467987,996.9683838,395.5884094
363.7463888888889,90.00669861,162.7574005,997.7498779,395.6766052
363.77972222222223,90.28749847,169.8650055,998.0974121,395.9157104
363.81305555555554,89.79640198,166.5514069,998.7487793,396.2018127
363.8463888888889,90.34760284,169.7971954,999.5385742,396.4202881
363.8797222222222,89.79810333,168.9338989,999.6040039,396.5787964
363.91305555555556,90.05709839,162.7534027,999.9417114,396.6744995
363.94638888888886,90.94920349,169.0137024,1000.636597,396.96521
363.9797222222222,91.40010071,166.0014038,1001.007202,397.131012
364.0130555555556,89.34130096,166.6286926,1000.805115,397.1162109
364.0463888888889,90.17299652,164.3930054,1001.136475,397.2549133
364.07972222222224,90.26930237,168.8979034,1001.366699,397.2420044
364.11305555555555,90.27970123,173.248703,1001.819885,397.3096924
364.1463888888889,93.8289032,165.4485931,1002.043579,397.4959106
364.1797222222222,85.57250214,169.5722961,1002.015381,397.6329041
364.21305555555557,91.44059753,168.8721008,1002.393494,397.8131104
364.2463888888889,90.77390289,164.8148041,1002.563171,397.7395935
364.27972222222223,90.78839874,166.589798,1002.568726,397.8517151
364.31305555555554,90.77300262,173.321106,1002.786316,397.8493958
364.3463888888889,90.78489685,168.9347992,1002.895813,397.9241943
364.3797222222222,91.42489624,165.6080933,1003.535217,397.8833008
364.41305555555556,93.98560333,166.9046021,1002.979919,398.0678101
364.44638888888886,90.58409882,166.7229004,1002.885071,398.107605
364.4797222222222,91.61650085,168.2942047,1003.210388,398.1654053
364.5130555555556,90.87490082,165.1076965,1003.181274,398.2088013
364.5463888888889,91.10410309,165.6107941,1003.517578,398.1789856
364.57972222222224,92.59410095,165.1213074,1003.494995,398.2597046
364.61305555555555,88.13349915,157.6044006,980.9266968,397.0752869
364.6463888888889,78.61499786,129.756897,810.3380127,340.6306152
364.6797222222222,70.23149872,104.3039017,642.5877075,268.5874939
364.71305555555557,61.90439987,84.66799927,510.3666992,213.8547058
364.7463888888889,57.75559998,67.57630157,405.3695984,168.0514984
364.77972222222223,51.50040054,56.16040039,319.1077881,134.1802979
364.81305555555554,48.56000137,47.94340134,253.3417053,105.0742035
364.8463888888889,47.9742012,41.15890121,203.6921997,81.123703
364.8797222222222,43.16699982,35.625,164.987793,62.74169922
364.91305555555556,41.12580109,26.04100037,133.7552948,51.47159958
364.94638888888886,39.37360001,23.43050003,109.189003,40.70529938
364.9797222222222,39.60369873,21.7696991,90.31890106,33.31769943
365.0130555555556,40.05680084,19.79050064,74.45020294,26.84370041
365.0463888888889,38.40000153,18.72159958,62.17959976,21.79210091
365.07972222222224,37.27679825,17.60309982,53.59049988,17.58189964
365.11305555555555,36.77859879,13.16889954,45.68500137,14.61349964
365.1463888888889,35.99750137,17.12999916,40.05189896,11.98359966
365.1797222222222,35.88700104,16.8314991,35.61750031,10.15470028
365.21305555555557,34.99219894,14.60779953,32.08660126,8.471199989
365.2463888888889,34.77510071,11.32260036,29.48730087,7.434100151
365.27972222222223,37.0279007,9.652899742,26.92490005,6.265900135
365.31305555555554,34.74409866,11.17749977,25.23069954,5.524300098
365.3463888888889,36.15359879,14.61120033,23.76250076,4.924799919
365.3797222222222,34.24420166,14.81400013,22.36910057,4.372600079
365.41305555555556,34.30599976,12.51159954,21.68180084,4.010000229
365.44638888888886,34.50939941,15.95470047,20.77840042,3.773299932
365.4797222222222,35.03099823,9.503899574,20.3288002,3.578900099
365.5130555555556,34.91609955,11.96959972,19.99710083,3.288599968
365.5463888888889,34.42869949,12.11550045,19.41449928,3.167999983
365.57972222222224,34.90750122,12.67500019,19.21660042,2.975600004
365.61305555555555,35.42589951,10.39719963,18.86310005,2.879499912
365.6463888888889,34.73680115,11.11050034,18.92639923,2.88470006
365.6797222222222,34.70280075,12.68019962,18.4076004,2.626499891
365.71305555555557,34.58250046,8.393899918,18.37229919,2.593499899
365.7463888888889,35.07929993,11.63599968,18.25090027,2.529099941
365.77972222222223,35.44279861,11.60680008,17.91430092,2.434400082
365.81305555555554,34.81190109,16.4993,17.88010025,2.383899927
365.8463888888889,35.57360077,10.08100033,17.65530014,2.510099888
365.8797222222222,31.82019997,11.50160027,17.77210045,2.36619997
365.91305555555556,36.16070175,13.1892004,17.79389954,2.322099924
365.94638888888886,35.53390121,7.532999992,17.89380074,2.297399998
365.9797222222222,35.11249924,16.35650063,17.78849983,2.345099926
366.0130555555556,35.40340042,33.69430161,17.75790024,2.255599976
366.0463888888889,35.6230011,15.65229988,17.60470009,2.340199947
366.07972222222224,35.67990112,11.47340012,17.5571003,2.247499943
366.11305555555555,34.1507988,,17.57659912,2.200799942
366.1463888888889,34.5279007,,17.5258007,2.167700052
366.1797222222222,34.58179855,,17.65699959,2.174200058
366.21305555555557,33.35969925,,17.60250092,2.244400024
366.2463888888889,35.3708992,,17.23679924,2.179699898
366.27972222222223,34.25519943,,17.3166008,2.037499905
366.31305555555554,35.04790115,,17.29680061,2.098999977
366.3463888888889,34.40510178,,17.38430023,2.03489995
366.3797222222222,34.49890137,,17.24349976,2.109100103
366.41305555555556,35.33229828,,17.23189926,2.072799921
366.44638888888886,35.49290085,,16.90019989,2.042200089
366.4797222222222,35.58729935,,16.99430084,2.12229991
366.5130555555556,36.29840088,,17.32189941,2.091200113
366.5463888888889,35.07229996,,17.19499969,2.077199936
366.57972222222224,34.95009995,,17.1257,2.08310008
366.61305555555555,35.21210098,,19.17180061,2.0151999
366.6463888888889,38.88840103,,67.53309631,17.73590088
366.6797222222222,42.71989822,,119.6576996,39.03659821
366.71305555555557,45.54859924,,183.9384003,63.38650131
366.7463888888889,48.35509872,,236.5426941,84.22789764
366.77972222222223,51.65660095,,288.668396,100.3516998
366.81305555555554,54.05730057,,346.1719055,126.9720001
366.8463888888889,58.34379959,,390.3974915,148.759201
366.8797222222222,60.24480057,,439.9085999,165.5765076
366.91305555555556,63.32049942,,483.4580994,184.162796
366.94638888888886,65.55660248,,523.5800171,201.0036926
366.9797222222222,65.73390198,,564.9880981,215.3009033
367.0130555555556,66.90779877,,598.6571045,229.8439026
367.0463888888889,69.71019745,,629.4157104,244.1325073
367.07972222222224,71.50769806,,663.7598877,255.7297058
367.11305555555555,73.417099,,686.6010742,267.3913879
367.1463888888889,75.0632019,,712.7432251,274.8996887
367.1797222222222,76.07330322,,735.0322266,286.8316956
367.21305555555557,77.33049774,,757.2800293,295.6990051
367.2463888888889,78.26480103,,774.6414185,304.0928955
367.27972222222223,79.47299957,,794.0274048,311.3937073
367.31305555555554,81.26270294,,810.6488037,318.6171875
367.3463888888889,81.25350189,,825.9882202,324.7069092
367.3797222222222,82.11730194,,840.9343872,331.2929077
367.41305555555556,82.50550079,,853.9697266,336.3504028
367.44638888888886,82.86319733,,866.7279053,341.4920044
367.4797222222222,84.29759979,,877.6555786,345.8929138
367.5130555555556,84.69480133,,888.18573,351.1528015
367.5463888888889,87.68489838,,897.1984863,353.8370972
367.57972222222224,85.95320129,,905.9838867,357.3904114
367.61305555555555,87.16490173,,913.6334229,360.7450867
367.6463888888889,86.89009857,,921.0053711,363.6684875
367.6797222222222,87.1964035,,927.1171875,366.4916992
367.71305555555557,86.82499695,,933.5654297,368.7466125
367.7463888888889,87.63339996,,938.3858032,371.3024902
367.77972222222223,87.90699768,,943.9522095,373.2362061
367.81305555555554,87.93209839,,948.4331055,375.2251892
367.8463888888889,87.76460266,,952.9030151,377.1075134
367.8797222222222,90.834198,,957.2398071,378.7932129
367.91305555555556,90.8640976,,961.2357178,380.3656006
367.94638888888886,88.54309845,,964.1832275,381.8158875
367.9797222222222,89.5617981,,967.5187988,383.1166077
368.0130555555556,87.87580109,,970.4846191,384.4576111
368.0463888888889,88.04429626,,972.8233032,385.4006958
368.07972222222224,89.65480042,,975.49823,386.4432983
368.11305555555555,90.06359863,,977.4578857,387.3771973
368.1463888888889,90.42179871,,979.8549805,388.1010132
368.1797222222222,89.46260071,,981.3905029,389.010498
368.21305555555557,90.00209808,,984.3317261,389.7137146
368.2463888888889,88.12969971,,985.9995728,390.4269104
368.27972222222223,90.17060089,,987.1708984,390.9360046
368.31305555555554,90.30989838,,988.6260986,391.6648865
368.3463888888889,91.37740326,,990.8220825,392.2684021
368.3797222222222,90.60389709,,990.9953003,392.7795105
368.41305555555556,90.9720993,,992.2764893,393.1260986
368.44638888888886,92.19499969,,993.3217773,393.5412903
368.4797222222222,92.26879883,,994.1403198,394.0217896
368.5130555555556,89.39640045,,995.4069824,394.3764038
368.5463888888889,91.56020355,,996.1188965,394.7119141
368.57972222222224,90.14969635,,996.1218262,394.9887085
368.61305555555555,90.73670197,,997.2943115,395.3851013
368.6463888888889,91.78669739,,997.7971191,395.5707092
368.6797222222222,91.96320343,,998.5615845,395.7832031
368.71305555555557,92.34819794,,999.1760254,395.9768982
368.7463888888889,89.68959808,,999.8546753,396.2073975
368.77972222222223,92.01069641,,999.7822876,396.4815979
368.81305555555554,91.80020142,,1000.501587,396.5646057
368.8463888888889,91.17810059,,1000.781677,396.813385
368.8797222222222,91.20210266,,1001.177979,396.9401855
368.91305555555556,91.37390137,,1001.60083,397.0716858
368.94638888888886,90.59130096,,1002.086609,397.1671143
368.9797222222222,91.93710327,,1001.864502,397.2626038
369.0130555555556,92.2539978,,1002.00177,397.2800903
369.0463888888889,91.42350006,,1002.066711,397.3591919
369.07972222222224,91.58869934,,1002.36792,397.4606018
369.11305555555555,91.60099792,,1002.344421,397.5549011
369.1463888888889,91.85230255,,1002.343384,397.5474854
369.1797222222222,91.08470154,,1002.591919,397.7406006
369.21305555555557,90.81919861,,1002.882507,397.7015991
369.2463888888889,91.68530273,,1003.336609,397.8284912
369.27972222222223,91.20909882,,1003.548279,397.9262085
369.31305555555554,91.48320007,,1003.560486,398.0567932
369.3463888888889,91.55200195,,1003.761292,398.249115
369.3797222222222,91.05329895,,1003.889893,398.2471008
369.41305555555556,93.13480377,,1004.160522,398.3121948
369.44638888888886,90.83740234,,1004.57312,398.3926086
369.4797222222222,92.46089935,,1004.2995,398.615387
369.5130555555556,90.34929657,,1004.596985,398.4953003
369.5463888888889,92.5196991,,1004.517822,398.4725952
369.57972222222224,92.04589844,,1004.926086,398.5887146
369.61305555555555,90.18190002,,992.4995117,397.8893127
369.6463888888889,80.15840149,,809.4072876,339.5292969
369.6797222222222,71.2303009,,640.847229,264.5206909
369.71305555555557,63.49470139,,507.2333984,209.7810059
369.7463888888889,56.87419891,,402.4223022,168.1291046
369.77972222222223,53.18730164,,319.0646057,131.2234039
369.81305555555554,49.22679901,,252.0868073,101.7032013
369.8463888888889,48.13290024,,203.6609955,82.10340118
369.8797222222222,43.92139816,,163.216095,63.8506012
369.91305555555556,43.11169815,,132.236496,50.88000107
369.94638888888886,41.39690018,,107.9251022,42.38510132
369.9797222222222,41.30369949,,89.01820374,32.07659912
370.0130555555556,40.04090118,,73.27390289,26.6704998
370.0463888888889,38.24549866,,61.34870148,20.66010094
370.07972222222224,39.76990128,,52.96009827,17.3010006
370.11305555555555,37.63180161,,44.76580048,14.42140007
370.1463888888889,41.16419983,,39.91899872,12.00520039
370.1797222222222,38.48949814,,35.19269943,9.706100464
370.21305555555557,38.23300171,,32.02270126,8.182800293
370.2463888888889,37.82229996,,28.89240074,7.00579977
370.27972222222223,38.63619995,,26.63969994,6.318699837
370.31305555555554,38.19459915,,24.9416008,5.359600067
370.3463888888889,37.12340164,,23.54019928,4.711599827
370.3797222222222,36.18420029,,22.35339928,4.329699993
370.41305555555556,37.73820114,,21.33819962,4.007999897
370.44638888888886,38.4231987,,20.81329918,3.707700014
370.4797222222222,34.79109955,,20.36380005,3.362600088
370.5130555555556,35.68130112,,19.7147007,3.130599976
370.5463888888889,37.23680115,,19.50090027,3.116899967
370.57972222222224,36.77259827,,19.34950066,2.929399967
370.61305555555555,36.51440048,,18.93880081,2.864099979
370.64666666666665,36.91220093,,18.56839943,2.708699942
370.68,37.33280182,,18.77459908,2.610199928
370.7133333333333,34.22819901,,18.42510033,2.701400042
370.74666666666667,35.60699844,,18.22389984,2.521399975
370.78,35.70589828,,18.21929932,2.510200024
370.81333333333333,36.20650101,,18.05730057,2.520400047
370.8466666666667,35.91899872,,18.1522007,2.413300037
370.88,36.66199875,,17.85960007,2.460000038
370.91333333333336,35.79449844,,17.67900085,2.509599924
370.94666666666666,36.06190109,,17.8560009,2.363600016
370.98,36.03419876,,17.58320045,2.293400049
371.0133333333333,36.7195015,,17.57509995,2.285000086
371.0466666666667,37.20460129,,17.56959915,2.288700104
371.08,36.01810074,,17.72030067,2.296299934
371.11333333333334,37.65119934,,17.81229973,2.43930006
371.14666666666665,36.85229874,,17.36860085,2.278700113
371.18,36.22249985,,17.52470016,2.197000027
371.2133333333333,36.67470169,,17.59480095,2.196199894
371.24666666666667,36.93069839,,17.30470085,2.232800007
371.28,36.75640106,,17.3423996,2.243299961
371.31333333333333,36.85929871,39.94810104,17.45030022,2.211899996
371.3466666666667,37.34420013,25.09110069,17.25749969,2.170399904
371.38,35.3404007,51.53319931,17.20280075,2.299999952
371.41333333333336,36.00479889,23.88170052,17.41320038,2.166100025
371.44666666666666,37.56610107,13.37310028,17.5135994,2.22239995
371.48,36.35889816,33.51380157,17.56299973,2.178999901
371.5133333333333,36.18230057,71.16359711,17.59029961,2.197000027
371.5466666666667,37.19820023,-7.708099842,17.25979996,2.202899933
371.58,37.25749969,15.56499958,17.46120071,2.208899975
371.61333333333334,38.37779999,-4.836900234,22.33250046,2.123100042
371.64666666666665,41.50630188,22.37319946,69.47879791,17.75860023
371.68,44.27320099,35.63430023,125.1964035,39.65060043
371.7133333333333,47.22060013,20.08589935,182.8522949,61.3689003
371.74666666666667,49.90719986,50.18450165,235.9207001,84.13729858
371.78,54.61199951,,288.4406128,106.2181015
371.81333333333333,55.78160095,,342.1767883,126.7994995
371.8466666666667,60.59080124,,398.1964111,146.8751984
371.88,63.08349991,,444.6234131,167.9671936
371.91333333333336,62.88410187,,482.3875122,183.7830048
371.94666666666666,66.08110046,,525.7335815,200.4293976
371.98,68.46949768,,563.307312,215.6027069
372.0133333333333,70.94329834,126.9949036,602.4199829,230.3027039
372.0466666666667,72.42289734,,630.817688,243.4347992
372.08,74.35669708,,658.1315918,256.1980896
372.11333333333334,75.86840057,,687.5319214,266.939209
372.14666666666665,75.73750305,,714.5338135,277.800293
372.18,78.12030029,,737.6563721,286.8764038
372.2133333333333,78.64170074,155.3699036,755.6824951,296.0400085
372.24666666666667,80.69599915,,776.6668701,304.4118958
372.28,82.61859894,,794.3729248,311.4612122
372.31333333333333,81.97100067,,814.0471191,318.9240112
372.3466666666667,84.9457016,,828.2182007,324.8322144
372.38,84.12719727,,842.5925903,330.5704041
372.41333333333336,85.78029633,,855.9398804,335.8075867
372.44666666666666,86.46299744,,868.3662109,341.405304
372.48,86.5236969,,877.2362061,345.4663086
372.5133333333333,85.52780151,,886.770874,350.0183105
372.5466666666667,87.53170013,,897.6577759,353.7337952
372.58,86.8431015,,906.9492798,357.2593994
372.61333333333334,87.48000336,,913.1273193,360.6221008
372.64666666666665,88.55940247,,921.2681885,363.6141968
372.68,89.07959747,,927.5783081,366.3864136
372.7133333333333,88.50479889,,933.6333008,368.7485962
372.74666666666667,89.61270142,,940.078125,371.134491
372.78,90.32640076,,944.3206787,373.3575134
372.81333333333333,91.65699768,,949.0151978,375.3328857
372.8466666666667,91.08280182,,954.6677246,377.0859985
372.88,91.46800232,,958.0098877,378.7322998
372.91333333333336,91.72200012,,961.1345825,380.328186
372.94666666666666,91.56539917,,964.4263916,381.5853882
372.98,92.30439758,,967.6361084,382.8127136
373.0133333333333,89.6190033,,970.7249146,384.0144043
373.0466666666667,91.66169739,,972.4946899,385.0950928
373.08,91.10119629,,975.5800781,386.1211853
373.11333333333334,91.2594986,,977.1870117,386.9259949
373.14666666666665,89.8470993,,979.0131836,387.7419128
373.18,92.62590027,,981.0811157,388.5667114
373.2133333333333,93.37830353,,982.6062012,389.2612
373.24666666666667,91.72149658,,984.0067749,389.8465881
373.28,92.18440247,,985.6437988,390.6395874
373.31333333333333,92.4367981,,987.1594238,391.2762146
373.3466666666667,92.18489838,,988.4315186,391.8735046
373.38,92.20059967,,989.9688721,392.3074036
373.41333333333336,94.67150116,,991.0733032,392.7485962
373.44666666666666,91.49490356,,992.1721191,393.2365112
373.48,92.26730347,,992.9807129,393.6610107
373.5133333333333,91.16259766,179.0843048,993.7523804,394.0386963
373.5466666666667,93.04350281,180.7949982,994.6207886,394.3594055
373.58,92.69650269,166.1641998,995.2791748,394.6593933
373.61333333333334,93.1516037,170.3217926,996.0491943,394.8695068
373.64666666666665,94.8207016,161.5169067,996.9990845,395.218689
373.68,93.7582016,174.4517975,997.6173096,395.4180908
373.7133333333333,93.20860291,188.3155975,998.2595825,395.7413025
373.74666666666667,93.21749878,,998.6591187,395.8875122
373.78,91.91419983,,999.1826172,396.1940002
373.81333333333333,91.45809937,196.7664948,999.571228,396.2786865
373.8466666666667,91.7940979,195.2707977,1000.041504,396.4924927
373.88,91.64170074,,1000.550415,396.7138977
373.91333333333336,92.3246994,,1000.685913,396.8638916
373.94666666666666,92.52349854,,1001.431274,397.0975037
373.98,91.06020355,,1001.408997,397.0835876
374.0133333333333,93.37979889,,1001.452026,397.2822876
374.0466666666667,91.59899902,,1001.864502,397.447998
374.08,92.66100311,,1002.128418,397.5783997
374.11333333333334,93.94709778,,1002.213379,397.5534058
374.14666666666665,92.49590302,,1002.621277,397.6435852
374.18,92.09210205,193.1609955,1002.991821,397.7072144
374.2133333333333,93.31990051,175.3760986,1002.981323,397.8728943
374.24666666666667,91.5535965,171.9665985,1003.443115,397.8912048
374.28,92.39009857,166.9510956,1003.139526,398.0448914
374.31333333333333,91.66840363,,1003.505676,398.1831055
374.3466666666667,91.23179626,,1003.384094,398.0891113
374.38,92.29419708,166.1741943,1003.868408,398.1315918
374.41333333333336,92.75920105,168.6542053,1003.952576,398.2575989
374.44666666666666,92.207901,173.4960938,1003.922119,398.3887024
374.48,92.51460266,,1004.035278,398.2981873
374.5133333333333,93.32759857,,1004.380005,398.4494019
374.5466666666667,97.2983017,,1004.289673,398.4602051
374.58,91.73079681,184.7575073,1004.586914,398.4740906
374.61333333333334,90.90299988,154.918396,989.5009155,398.2130127
374.64666666666665,81.67970276,163.2602997,813.9683838,358.5270996
374.68,70.12310028,115.5161972,650.2025146,269.8855896
374.7133333333333,64.12409973,95.96160126,513.1367188,223.2100067
374.74666666666667,60.26029968,75.14710236,404.7149963,166.9636993
374.78,55.49909973,58.49290085,323.1253052,134.763504
374.81333333333333,52.15850067,73.45249939,258.2744141,110.4477997
374.8466666666667,50.67950058,37.90280151,205.677002,82.38770294
374.88,48.71020126,44.58940125,166.9479065,66.29360199
374.91333333333336,44.04510117,36.46670151,132.7776947,52.17250061
374.94666666666666,48.63740158,31.58279991,108.8202972,41.92259979
374.98,42.9715004,24.5855999,88.96669769,34.39960098
375.0133333333333,41.04309845,34.60369873,74.15019989,26.17140007
375.0466666666667,44.09609985,26.8076992,62.80789948,21.96879959
375.08,41.44729996,21.59819984,53.13420105,18.02549934
375.11333333333334,48.39020157,21.67469978,45.64799881,15.0614996
375.14666666666665,41.94660187,35.97579956,39.56600189,12.14319992
375.18,42.49819946,28.09840012,35.22740173,10.00209999
375.2133333333333,36.85559845,-6.64989996,31.83239937,8.408399582
375.24666666666667,37.85520172,17.42320061,28.86120033,7.34829998
375.28,36.25270081,6.532899857,26.55170059,6.234600067
375.31333333333333,37.74729919,8.972499847,24.94869995,5.69810009
375.3466666666667,37.95589828,-0.0122,23.78680038,4.997700214
375.38,37.61719894,1.492799997,22.35860062,4.522900105
375.41333333333336,37.34180069,-1.214900017,21.66230011,4.179699898
375.44666666666666,37.80550003,3.924000025,20.8234005,3.89560008
375.48,35.93080139,-4.200600147,20.30459976,3.557600021
375.5133333333333,37.72079849,-5.067599773,19.83690071,3.376499891
375.5466666666667,36.22019958,7.570300102,19.35029984,3.116300106
375.58,35.50429916,0.994099975,19.13710022,2.965699911
375.61333333333334,37.13259888,0.879199982,18.8355999,2.807800055
375.64666666666665,36.80020142,-0.558000028,18.70129967,2.758300066
375.68,38.20909882,-1.827999949,18.68499947,2.737299919
375.7133333333333,39.08259964,0.492700011,18.30439949,2.622699976
375.74666666666667,38.97800064,3.124500036,18.19370079,2.479700089
375.78,38.43870163,-18.1833992,18.22890091,2.506700039
375.81333333333333,37.12599945,0.362199992,17.92219925,2.510099888
375.8466666666667,37.89749908,2.826400042,17.93619919,2.535399914
375.88,38.07279968,-1.817199945,18.0095005,2.431600094
375.91333333333336,37.13869858,-0.532800019,17.77630043,2.362400055
375.94666666666666,38.53269958,7.098499775,18.01449966,2.501399994
375.98,37.95410156,11.32079983,17.76519966,2.40260005
376.0133333333333,39.40779877,3.045700073,17.70339966,2.385299921
376.0466666666667,37.69789886,0.165299997,17.74020004,2.289700031
376.08,36.19490051,8.82310009,17.51650047,2.215399981
376.11333333333334,39.03179932,4.651199818,17.37240028,2.316099882
376.14666666666665,37.61899948,4.525499821,17.56609917,2.298300028
376.18,38.87559891,3.397500038,17.40940094,2.231899977
376.2133333333333,37.23429871,1.949599981,17.39139938,2.227900028
376.24666666666667,36.1493988,4.501200199,17.38129997,2.203200102
376.28,37.55780029,-1.013599992,17.29129982,2.170099974
376.31333333333333,38.68529892,-1.584200025,17.19249916,2.165699959
376.3466666666667,37.17900085,-1.591799974,17.21999931,2.137799978
376.38,37.7303009,-0.134599999,17.26910019,2.090800047
376.41333333333336,40.00139999,2.529099941,17.19210052,2.064199924
376.44666666666666,38.2804985,1.40989995,17.17849922,2.116699934
376.48,38.21910095,2.255100012,17.15649986,2.14260006
376.5133333333333,37.97520065,0.414600015,17.23010063,2.115499973
376.5466666666667,37.91199875,0.911899984,17.09059906,2.072599888
376.58,38.39479828,0.833599985,17.0618,2.040899992
376.61333333333334,38.22740173,3.847800016,18.98760033,1.992200017
376.64666666666665,43.30369949,8.922699928,69.55750275,14.90999985
376.68,44.60779953,20.66239929,124.9666977,36.6086998
376.7133333333333,48.98559952,27.51619911,189.1092987,57.47829819
376.74666666666667,50.54439926,35.54199982,241.0281067,82.37960052
376.78,54.90829849,44.61840057,291.7882996,105.8582001
376.81333333333333,56.10200119,53.70029831,346.3312988,126.5839996
376.8466666666667,61.23339844,61.69340134,400.4273987,147.2530975
376.88,64.41970062,68.65399933,447.8403015,165.9239044
376.91333333333336,66.96260071,76.18260193,494.6098022,181.5579071
376.94666666666666,67.42479706,82.88249969,530.4213257,199.3876953
376.98,73.75520325,88.72619629,566.6517944,215.1369019
377.0133333333333,72.82150269,94.37390137,603.1975708,230.5554047
377.0466666666667,73.21199799,99.06659698,633.4102783,243.0997925
377.08,74.37729645,102.9665985,662.741394,255.0296021
377.11333333333334,75.82209778,108.6992035,693.1743774,266.0593872
377.14666666666665,78.34880066,116.4458008,716.1087036,278.2381897
377.18,78.70069885,118.0755997,739.8760986,286.4090881
377.2133333333333,80.78900146,119.321701,763.7921143,296.0112
377.24666666666667,81.93789673,128.3101044,783.1123047,303.9049072
377.28,81.41649628,133.540802,799.0812988,311.9035034
377.31333333333333,83.10780334,131.953598,814.6286011,318.4653931
377.3466666666667,84.57180023,134.8791962,831.3843994,325.2838135
377.38,85.24479675,156.2532043,846.3493042,331.2767029
377.41333333333336,86.1867981,138.9893951,859.2695923,336.5722961
377.44666666666666,86.82389832,144.5625,868.7911987,341.2936096
377.48,86.26879883,146.4680023,879.6759033,345.5190125
377.5133333333333,86.47419739,158.1934967,889.9442749,349.8340149
377.5466666666667,87.57219696,159.2247009,898.9108276,353.9099121
377.58,88.48310089,170.2987976,907.5510254,357.4862976
377.61333333333334,87.6917038,177.447403,915.8936768,360.8145142
377.64666666666665,88.43569946,163.7819977,922.7399902,363.8053894
377.68,88.99960327,167.3675995,929.4249268,366.8109131
377.7133333333333,90.18489838,163.2855072,934.6593018,368.9090881
377.74666666666667,92.49829865,161.5625,940.2189941,370.9312134
377.78,92.49359894,167.759903,945.4038696,373.2416992
377.81333333333333,93.51229858,169.6855011,949.9630737,375.5281067
377.8466666666667,91.61589813,167.3050995,955.1239014,377.3341064
377.88,92.08329773,165.5894012,958.8839722,378.7662048
377.91333333333336,92.71269989,169.7335968,962.9639893,380.3106995
377.94666666666666,92.3864975,167.7164001,965.1810303,382.0163879
377.98,92.58180237,172.8171997,968.8358154,383.4147949
378.0133333333333,92.85569763,176.0330048,971.2973022,384.5205994
378.0466666666667,92.51329803,176.5561066,974.5159912,385.5974121
378.08,92.48660278,170.9194946,976.7518921,386.6524048
378.11333333333334,92.54180145,168.7769012,978.8651123,387.5917053
378.14666666666665,93.05149841,170.2062988,980.84729,388.4530945
378.18,93.2507019,170.3240967,982.9990234,389.2001038
378.2133333333333,92.57610321,183.1479034,984.5853882,389.9520874
378.24666666666667,94.14779663,170.0373993,986.1278076,390.6636047
378.28,93.37979889,176.4116058,987.2324219,391.2662964
378.31333333333333,93.84829712,172.0753021,988.6799927,391.8226929
378.3466666666667,93.59130096,194.5630951,989.9849854,392.3399048
378.38,94.29370117,185.0328064,991.2454224,392.8724976
378.41333333333336,93.43340302,170.7805939,992.6320801,393.3721924
378.44666666666666,93.87049866,173.3838043,993.2816772,393.6648865
378.48,94.70829773,175.6306,994.4542847,394.0804138
378.5133333333333,94.19560242,189.0422058,995.5316162,394.4216919
378.5466666666667,95.05770111,181.0715027,995.9406738,394.7820129
378.58,93.21990204,188.579895,996.5200806,395.2279968
378.61333333333334,93.93509674,182.7669067,997.2606812,395.3843994
378.64666666666665,92.73880005,184.4382019,998.0552979,395.7145996
378.68,93.59860229,176.0115051,998.541687,395.9425049
378.7136111111111,93.47869873,168.6719971,999.192688,396.196106
378.74694444444447,94.57640076,174.9725037,999.6516113,396.3893127
378.78027777777777,94.75080109,173.0603027,1000.016602,396.6014099
378.81361111111113,94.32510376,178.5695038,1000.552673,396.7897034
378.84694444444443,94.97480011,181.9279022,1000.76001,397.0403137
378.8802777777778,93.77149963,175.6098938,1001.346924,397.2468872
378.9136111111111,93.83360291,180.6815948,1001.560425,397.2533875
378.94694444444445,94.20760345,179.3419952,1002.173889,397.3923035
378.98027777777776,93.6053009,190.2073975,1002.209595,397.5798035
379.0136111111111,93.79199982,179.6674042,1002.234985,397.5582886
379.0469444444444,94.0428009,187.0928955,1002.468872,397.6173096
379.0802777777778,95.41919708,187.4707031,1002.403381,397.5451965
379.1136111111111,94.91670227,175.614502,1002.109802,397.7843018
379.14694444444444,95.55079651,174.9178009,1002.3573,397.8211975
379.1802777777778,94.375,170.319397,1002.524414,397.8226013
379.2136111111111,94.7786026,186.9530945,1002.886475,397.9502869
379.24694444444447,94.78240204,174.0968018,1003.161011,397.9783936
379.28027777777777,93.75270081,180.0140076,1003.073425,398.0314941
379.31361111111113,94.1414032,181.123703,1003.367493,398.1534119
379.34694444444443,94.71450043,,1003.68988,398.2730103
379.3802777777778,95.64649963,172.4398956,1003.885803,398.3882141
379.4136111111111,92.99500275,175.6432037,1004.04187,398.4627991
379.44694444444445,93.68240356,170.0897064,1003.823181,398.5519104
379.48027777777776,94.66809845,184.4716949,1004.3349,398.530304
379.5136111111111,93.16680145,,1004.231018,398.5657959
379.5469444444444,92.66490173,192.9178925,1004.302795,398.5693054
379.5802777777778,94.24510193,186.6511993,1004.854919,398.6690979
379.6136111111111,93.64720154,167.9716034,989.5994873,398.2614136
379.64694444444444,81.95050049,123.1908035,816.3897705,346.9544983
379.6802777777778,73.24539948,96.95429993,648.8212891,284.7385864
379.7136111111111,65.38600159,151.6988983,517.9255981,214.352005
379.74694444444447,58.94990158,69.50330353,408.2796936,174.1199036
379.78027777777777,54.10290146,47.37850189,321.9190979,143.2556
379.81361111111113,51.83580017,57.94739914,255.0847015,113.8675995
379.84694444444443,48.39229965,84.01139832,202.0778046,88.95279694
379.8802777777778,45.08440018,23.89769936,165.8527069,65.2602005
379.9136111111111,44.42689896,98.65229797,133.0941925,53.18529892
379.94694444444445,43.99140167,,109.5496979,42.83800125
379.98027777777776,41.67079926,,88.46299744,35.45650101
380.0136111111111,41.34000015,,74.43849945,28.33939934
380.0469444444444,40.8044014,,62.26300049,22.39299965
380.0802777777778,40.60910034,,52.77099991,18.04369926
380.1136111111111,38.8268013,,45.48799896,14.3355999
380.14694444444444,38.82600021,,39.78359985,12.04329967
380.1802777777778,39.17050171,,35.2969017,10.26049995
380.2136111111111,38.6908989,,31.93300056,8.810700417
380.24694444444447,38.60279846,,28.68099976,7.212999821
380.28027777777777,38.37480164,,27.00300026,6.133699894
380.31361111111113,39.12139893,,25.08410072,5.735000134
380.34694444444443,38.19020081,,23.7833004,4.822400093
380.3802777777778,37.3227005,,22.58909988,4.325699806
380.4136111111111,38.6446991,,21.6637001,4.29279995
380.44694444444445,40.56669998,,21.10989952,3.790299892
380.48027777777776,37.979599,,20.57769966,3.595900059
380.5136111111111,37.90879822,46.38949966,19.92939949,3.252000093
380.5469444444444,38.4679985,,19.77949905,3.131599903
380.5802777777778,38.08720016,,19.4510994,3.029799938
380.6136111111111,38.76269913,62.5143013,19.17740059,2.844799995
380.64694444444444,38.62689972,33.23469925,18.78100014,2.728399992
380.6802777777778,38.66090012,13.31680012,18.8553009,2.767800093
380.7136111111111,39.43119812,11.05900002,18.74889946,2.52579999
380.74694444444447,39.04140091,137.1692047,18.37709999,2.571399927
380.78027777777777,39.20970154,,18.23990059,2.450999975
380.81361111111113,39.47399902,,17.89609909,2.509799957
380.84694444444443,39.18899918,,17.97100067,2.397300005
380.8802777777778,39.46720123,,17.92539978,2.305900097
380.9136111111111,38.94070053,,17.88439941,2.251699924
380.94694444444445,39.13470078,,17.78289986,2.259399891
380.98027777777776,38.23379898,,18.30400085,2.266400099
381.0136111111111,39.31639862,,17.78660011,2.336299896
381.0469444444444,39.1719017,,17.85770035,2.28579998
381.0802777777778,39.35010147,,17.7451992,2.313199997
381.1136111111111,39.39609909,,17.68510056,2.330300093
381.14694444444444,39.6916008,,17.49279976,2.204699993
381.1802777777778,38.76079941,,17.7404995,2.181900024
381.2136111111111,39.77890015,,17.55940056,2.247900009
381.24694444444447,39.7942009,,17.5515995,2.207299948
381.28027777777777,37.56269836,,17.85750008,2.173599958
381.31361111111113,39.24219894,,17.54490089,2.152299881
381.34694444444443,38.05680084,,17.66160011,2.16170001
381.3802777777778,38.05509949,28.52599907,17.40519905,2.123899937
381.4136111111111,37.97449875,49.67359924,17.48629951,2.135799885
381.44694444444445,39.22529984,,17.63139915,2.081099987
381.48027777777776,38.64989853,,17.42840004,2.02940011
381.5136111111111,39.95610046,,17.49880028,2.006700039
381.5469444444444,39.80350113,,17.40159988,2.079299927
381.5802777777778,38.50450134,,17.50169945,2.102799892
381.6136111111111,39.45370102,,22.12420082,2.038899899
381.64694444444444,43.98709869,,67.99469757,13.2979002
381.6802777777778,45.90159988,,126.2307968,38.84410095
381.7136111111111,49.56240082,,186.3347931,60.4557991
381.74694444444447,52.48320007,,240.7120056,82.43119812
381.78027777777777,57.16630173,,290.2318115,105.7787018
381.81361111111113,59.6794014,,345.7638855,125.8905029
381.84694444444443,63.28929901,,394.5469971,145.9978943
381.8802777777778,64.45950317,,445.4182129,165.2556
381.9136111111111,67.67410278,,488.8866882,181.9653015
381.94694444444445,70.41840363,,525.2249146,199.3567047
381.98027777777776,72.96800232,,567.9307861,214.6596069
382.0136111111111,72.93260193,,601.2056885,228.8439941
382.0469444444444,75.70279694,,631.8109131,242.6062012
382.0802777777778,77.25450134,,661.4876099,255.2794037
382.1136111111111,77.12200165,,687.1104126,266.4841919
382.14694444444444,79.44660187,,713.8930054,277.153595
382.1802777777778,81.46179962,29.63269997,734.4172974,286.7803955
382.2136111111111,80.30400085,,755.519104,295.3649902
382.24694444444447,82.72930145,134.350296,779.4813843,303.8779907
382.28027777777777,82.64920044,128.5767975,797.880188,311.2583923
382.31361111111113,84.32679749,138.9821014,812.3106079,318.0328064
382.34694444444443,83.87120056,125.7042007,827.2937012,324.6921082
382.3802777777778,85.2335968,163.636795,842.3463135,330.5845947
382.4136111111111,85.33450317,134.5435944,853.1029053,335.3808899
382.44694444444445,86.62660217,135.4996033,865.5045776,341.0494995
382.48027777777776,87.38770294,139.9111938,877.6677856,345.2973938
382.5136111111111,87.35790253,146.3090973,887.7255249,349.2366028
382.5469444444444,87.99759674,156.8181,895.543396,353.5284119
382.5802777777778,88.51779938,147.7946014,904.6074829,356.5932007
382.6136111111111,87.86470032,159.4499054,912.1190186,360.109314
382.64694444444444,89.70549774,179.8323059,921.777771,363.2038879
382.6802777777778,89.56590271,,925.6798706,365.9197998
382.7136111111111,90.0102005,,932.928772,368.7546082
382.74694444444447,90.1651001,,937.602478,370.8381958
382.78027777777777,91.87030029,,943.0114746,373.1610107
382.81361111111113,93.57029724,,948.3009033,375.0844116
382.84694444444443,92.30380249,,952.6444702,376.6364136
382.8802777777778,90.89160156,160.3171997,956.5101929,378.4385986
382.9136111111111,93.42769623,179.7758026,960.1514893,380.2616882
382.94694444444445,92.59190369,159.0251007,963.2451782,381.6046143
382.98027777777776,93.15139771,166.754303,966.5936279,382.9625854
383.0136111111111,95.06210327,156.9272003,969.5949097,384.0358887
383.0469444444444,92.84909821,164.3282013,971.9539795,385.204895
383.0802777777778,94.03119659,,974.2885742,386.3327026
383.1136111111111,94.85900116,177.6938019,976.6392822,387.2618103
383.14694444444444,91.35469818,196.7415924,979.0244751,388.0780029
383.1802777777778,95.24140167,178.4709015,980.4135132,388.969696
383.2136111111111,94.38169861,,982.0571899,389.6683044
383.24694444444447,93.19850159,,983.4417725,390.4513855
383.28027777777777,94.8769989,,985.3234863,391.093811
383.31361111111113,92.71099854,,986.3798828,391.5252991
383.34694444444443,94.88279724,,987.8452759,392.1460876
383.3802777777778,94.80609894,,989.0532837,392.586792
383.4136111111111,95.08100128,,989.883606,392.9985046
383.44694444444445,94.58789825,,990.9514771,393.4064941
383.48027777777776,94.25370026,,991.8582153,393.8823853
383.5136111111111,94.76229858,,993.0164185,394.2727966
383.5469444444444,95.18170166,,993.361084,394.6048889
383.5802777777778,96.20819855,,994.3065796,394.8487854
383.6136111111111,93.98090363,,994.699707,395.1123047
383.64694444444444,93.40840149,,995.2614136,395.3062134
383.6802777777778,91.05210114,,996.0393066,395.7189941
383.7136111111111,94.4701004,,996.5516968,395.8792114
383.74694444444447,94.34200287,,996.8157959,396.0364075
383.78027777777777,93.96549988,,997.4741821,396.3110046
383.81361111111113,93.53639984,,998.0866699,396.476593
383.84694444444443,92.82759857,,998.2210083,396.756897
383.8802777777778,92.80210114,,998.8001709,396.7636108
383.9136111111111,93.34989929,,999.1497803,397.1412964
383.94694444444445,93.88369751,,999.5432739,397.3494873
383.98027777777776,93.49140167,,1000.215515,397.4674988
384.0136111111111,94.07530212,,1002.637329,397.6323853
384.0469444444444,93.60209656,,1002.581482,397.7138977
384.0802777777778,93.26809692,,1001.062317,397.9111023
384.1136111111111,95.39409637,,1001.608398,398.0831909
384.14694444444444,94.07209778,,1001.810608,398.2182007
384.1802777777778,94.51029968,,1001.791504,398.2981873
384.2136111111111,93.47640228,,1002.191223,398.249115
384.24694444444447,93.21659851,,1002.609314,398.4755859
384.28027777777777,91.78540039,,1002.58728,398.653595
384.31361111111113,94.11540222,,1003.13031,398.7142944
384.34694444444443,93.79119873,,1002.772522,398.7008972
384.3802777777778,93.07630157,,1003.19397,398.7807007
384.4136111111111,94.09519958,,1003.322571,398.8447876
384.44694444444445,93.14440155,,1003.304016,398.927887
384.48027777777776,93.30090332,,1003.359985,398.8770142
384.5136111111111,92.76820374,197.7073975,1003.61792,398.9732056
384.5469444444444,92.1332016,167.2005005,1003.799011,399.1224976
384.5802777777778,92.89980316,,1003.658813,399.1531067
384.6136111111111,90.86170197,149.4871979,988.3745117,398.8566895
384.64694444444444,80.50479889,129.0641937,819.8848877,347.4364929
384.6802777777778,72.76260376,91.4611969,645.1494751,280.5840149
384.7136111111111,65.73940277,74.92680359,510.6785889,216.5112
384.74694444444447,59.2120018,64.07440186,405.4807129,173.3482056
384.78027777777777,54.67879868,48.83879852,319.6647949,137.1275024
384.81361111111113,51.64149857,,255.9792938,109.0967026
384.84694444444443,47.44810104,,206.0718994,85.75939941
384.8802777777778,46.11470032,,166.3787994,67.73059845
384.9136111111111,44.58710098,,134.8787994,56.97190094
384.94694444444445,42.4817009,,105.8451996,42.58119965
384.98027777777776,42.59859848,,88.78019714,34.15439987
385.0136111111111,41.28129959,,74.60849762,28.99279976
385.0469444444444,40.62549973,115.8808975,62.94889832,22.15670013
385.0802777777778,40.67050171,23.45840073,53.40499878,17.8397007
385.1136111111111,40.63550186,-3.326999903,45.84790039,14.96170044
385.14694444444444,38.96039963,8.616900444,40.31230164,12.06649971
385.1802777777778,39.04359818,4.183700085,35.79359818,10.32089996
385.2136111111111,38.61830139,10.65219975,31.95159912,8.529700279
385.24694444444447,38.01440048,5.513299942,29.34560013,7.327000141
385.28027777777777,38.78939819,2.023600101,27.02420044,6.861700058
385.31361111111113,37.92139816,5.709700108,25.1053009,5.641300201
385.34694444444443,38.78739929,2.43930006,23.57279968,4.901599884
385.3802777777778,38.59009933,2.024800062,22.37579918,4.499199867
385.4136111111111,38.16410065,-1.137199998,21.48119926,4.135099888
385.44694444444445,37.50640106,3.520200014,20.85160065,3.740499973
385.48027777777776,38.40520096,2.35890007,20.3029995,3.470200062
385.5136111111111,38.57910156,-3.299299955,19.96520042,3.374900103
385.5469444444444,38.62179947,-1.83070004,19.46409988,3.097100019
385.5802777777778,39.18690109,-0.333299994,19.09000015,3.124799967
385.6136111111111,37.42290115,1.522699952,19.04389954,2.920099974
385.64694444444444,38.71110153,4.012599945,18.83539963,2.755100012
385.6802777777778,37.93109894,2.148400068,18.5951004,2.769299984
385.7136111111111,38.56119919,-1.397099972,18.45019913,2.778000116
385.74694444444447,38.09980011,1.948099971,18.45079994,2.557399988
385.78027777777777,38.83580017,-2.608500004,17.92770004,2.629100084
385.81361111111113,38.40480042,8.177599907,17.88680077,2.480900049
385.84722222222223,37.90890121,-3.219500065,17.82990074,2.460299969
385.88055555555553,40.78659821,1.562299967,17.80870056,2.550800085
385.9138888888889,38.44240189,-0.047600001,17.53269958,2.42140007
385.9472222222222,37.22919846,5.677599907,17.80410004,2.40170002
385.98055555555555,39.18109894,-0.358599991,17.58160019,2.404200077
386.0138888888889,38.09540176,5.157000065,17.65460014,2.47329998
386.0472222222222,38.39390182,-4.112199783,17.79459953,2.437000036
386.0805555555556,38.87969971,2.600300074,17.48110008,2.430000067
386.1138888888889,39.65000153,4.1875,17.73159981,2.406300068
386.14722222222224,39.35200119,7.799099922,17.75440025,2.418800116
386.18055555555554,38.04470062,2.79369998,17.47769928,2.363600016
386.2138888888889,38.05390167,1.86740005,17.56529999,2.361099958
386.2472222222222,37.20140076,-14.50819969,17.88850021,2.312200069
386.28055555555557,37.97729874,13.28520012,17.32570076,2.356600046
386.31388888888887,37.95240021,-1.379199982,17.33049965,2.2651999
386.34722222222223,37.3003006,1.5546,17.40810013,2.382699966
386.38055555555553,38.99700165,1.429100037,17.59609985,2.342099905
386.4138888888889,37.35520172,1.40139997,17.72050095,2.272300005
386.4472222222222,37.17760086,6.479899883,17.2567997,2.40199995
386.48055555555555,38.17150116,,17.33659935,2.313800097
386.5138888888889,38.3553009,,17.50239944,2.271899939
386.5472222222222,38.39339828,20.74550056,17.51070023,2.265899897
386.5805555555556,37.70320129,106.7087021,17.38220024,2.300600052
386.6138888888889,38.17060089,,18.78359985,2.208899975
386.64722222222224,42.0326004,,64.520401,15.00059986
386.68055555555554,44.54240036,63.69960022,121.6401978,38.62689972
386.7138888888889,48.32350159,60.00889969,183.0623016,59.58589935
386.7472222222222,51.00799942,,237.2286987,83.04579926
386.78055555555557,54.54700089,,292.2041016,105.5849991
386.81388888888887,56.86520004,,345.7850952,126.3622971
386.84722222222223,60.4681015,,395.7742004,146.3762054
386.88055555555553,62.1772995,,445.0230103,164.3063049
386.9138888888889,65.30000305,111.4250031,480.4735107,182.9783936
386.9472222222222,67.88020325,108.0279999,520.2050781,198.3379059
386.98055555555555,69.87030029,114.3933029,558.6146851,214.4743042
387.0138888888889,71.08640289,108.0942001,596.3265991,228.6925964
387.0472222222222,73.8914032,107.5002975,629.0233765,242.8426971
387.0805555555556,75.98220062,133.3058014,657.6223755,254.9315948
387.1138888888889,78.25759888,,689.4605713,265.2705078
387.14722222222224,79.21279907,,715.8206177,276.6306152
387.18055555555554,78.99169922,155.3867035,734.0944214,286.8886108
387.2138888888889,80.45439911,125.8635025,760.6749268,295.1809998
387.2472222222222,82.36180115,124.5737991,777.6398926,303.6607056
387.28055555555557,83.04979706,102.7301025,797.359314,310.6651001
387.31388888888887,83.87680054,127.8662033,812.0947266,318.2466125
387.34722222222223,83.94069672,140.7857056,823.1660156,324.439209
387.38055555555553,84.9434967,134.2418976,841.9869995,330.4825134
387.4138888888889,86.06159973,143.6208954,855.2006836,335.6336975
387.4472222222222,86.71600342,136.4423065,864.3317261,341.0100098
387.48055555555555,88.38619995,136.1334076,876.8999023,345.4736023
387.5138888888889,87.08439636,139.4508057,885.5198975,349.5427856
387.5472222222222,87.63410187,149.2908936,895.869812,353.4464111
387.5805555555556,89.03340149,141.805603,904.8444214,356.5805054
387.6138888888889,88.30719757,140.572403,911.7440796,360.6560974
387.64722222222224,89.34390259,140.8276062,920.7947998,363.5686951
387.68055555555554,88.22750092,147.7115021,925.7338867,366.6498108
387.7138888888889,90.64510345,144.4044037,933.2999268,369.0038147
387.7472222222222,87.92160034,146.8968048,937.9700928,371.5050964
387.78055555555557,88.97599792,147.7669983,944.7255249,373.6246948
387.81388888888887,90.22669983,151.7854004,947.809021,375.7225037
387.84722222222223,90.76319885,143.5292053,951.7957764,377.5172119
387.88055555555553,91.58799744,145.4718018,956.0181274,379.0401001
387.9138888888889,91.37760162,147.3522949,959.946106,380.8641052
387.9472222222222,91.84950256,148.6239929,963.4302979,382.2200012
387.98055555555555,90.71299744,147.9188995,966.036377,383.6437988
388.0138888888889,91.53209686,146.5662994,969.1690063,385.0085144
388.0472222222222,92.01509857,152.6985016,971.4885864,385.9693909
388.0805555555556,90.97899628,148.6248932,974.0684814,387.0531921
388.1138888888889,90.99230194,149.8890991,976.4174194,387.881012
388.14722222222224,93.07530212,148.8773041,978.5239868,388.5689087
388.18055555555554,90.71520233,154.3065033,980.4567871,389.5898132
388.2138888888889,90.58840179,150.8442993,982.401001,390.297699
388.2472222222222,90.62850189,153.9001007,983.7922974,391.0931091
388.28055555555557,92.02819824,158.3070068,985.4517212,391.6187134
388.31388888888887,91.67019653,147.7187042,986.4940796,392.1784973
388.34722222222223,91.66960144,152.2581024,987.7869263,392.7914124
388.38055555555553,92.42489624,151.0485992,989.2305298,393.1784058
388.4138888888889,91.73290253,150.2653961,990.2506714,393.7553101
388.4472222222222,91.94719696,150.7928009,991.7026978,394.1881104
388.48055555555555,92.88539886,149.8507996,992.2791138,394.5856018
388.5138888888889,92.5121994,154.013504,993.0648804,394.808197
388.5472222222222,91.75450134,151.7566986,994.0507813,395.1653137
388.5805555555556,93.20079803,155.0202942,994.5209961,395.5069885
388.6138888888889,91.12760162,150.3791962,995.3356934,395.8190918
388.64722222222224,91.87210083,156.4078064,996.0631714,396.1098938
388.68055555555554,94.02559662,149.8090973,996.4429932,396.4509888
388.7138888888889,92.64009857,154.4476013,996.9237061,396.7084961
388.7472222222222,92.24459839,150.5867004,997.6939087,396.8989868
388.78055555555557,93.10849762,148.0305023,998.1807251,397.2005005
388.81388888888887,92.01129913,154.9163971,998.4578857,397.3215942
388.84722222222223,91.76789856,154.6257019,998.6879272,397.5819092
388.88055555555553,92.52059937,154.7276001,999.5465088,397.6749878
388.9138888888889,93.96260071,154.9055023,999.7763062,397.7788086
388.9472222222222,93.936203,154.7180023,999.9387207,398.0679016
388.98055555555555,95.39579773,154.9174042,1000.495483,398.0646057
389.0138888888889,94.91210175,155.120697,1000.317688,398.260498
389.0472222222222,94.47660065,158.2272034,1000.655212,398.2893066
389.0805555555556,93.43990326,163.4246979,1000.730591,398.2633972
389.1138888888889,94.81580353,174.7574005,1000.742981,398.3554077
389.14722222222224,93.5196991,171.7460938,1000.732727,398.4360046
389.18055555555554,92.88279724,172.4105988,1000.843689,398.4790039
389.2138888888889,93.82029724,175.9232941,1000.868774,398.6478882
389.2472222222222,95.1548996,,1001.601074,398.7131958
389.28055555555557,93.51300049,,1001.514404,398.7539978
389.31388888888887,94.26760101,,1001.819519,398.8927917
389.34722222222223,93.34459686,,1001.816406,399.0126038
389.38055555555553,93.07250214,,1001.937927,399.1238098
389.4138888888889,93.57790375,,1002.080811,399.1188049
389.4472222222222,95.14389801,,1002.521118,399.218689
389.48055555555555,93.32550049,,1002.679626,399.2955017
389.5138888888889,92.9213028,,1002.696472,399.1913147
389.5472222222222,93.563797,,1003.106079,399.285614
389.5805555555556,91.56690216,,1003.046997,399.3930054
389.6138888888889,92.71060181,,990.31073,399.4111938
389.64722222222224,82.3911972,,811.9089966,355.7455139
389.68055555555554,71.78050232,,655.0371704,280.2865906
389.7138888888889,65.26580048,,516.7172241,217.2527008
389.7472222222222,58.37509918,,401.8962097,176.1562958
389.78055555555557,54.21720123,,326.006897,134.2655945
389.81388888888887,51.40470123,,255.4384003,107.8211975
389.84722222222223,48.46789932,,203.4102936,84.88339996
389.88055555555553,45.42599869,,163.6903076,68.07080078
389.9138888888889,43.72090149,,134.9833984,54.27519989
389.9472222222222,43.86610031,,109.0575027,43.07849884
389.98055555555555,41.8288002,,89.86799622,34.09320068
390.0138888888889,41.26169968,,75.1996994,27.23329926
390.0472222222222,41.26599884,,62.94459915,22.11879921
390.0805555555556,39.82569885,,53.2364006,18.16390038
390.1138888888889,40.72019958,,45.62519836,15.31480026
390.14722222222224,38.20389938,,39.9701004,11.97630024
390.18055555555554,39.78039932,,35.3307991,10.48099995
390.2138888888889,39.04740143,,31.71549988,8.41230011
390.2472222222222,39.37649918,30.62290001,29.1583004,7.444200039
390.28055555555557,38.09560013,32.64239883,26.78619957,6.606299877
390.31388888888887,38.61510086,29.44199944,25.06879997,5.689799786
390.34722222222223,37.50849915,23.68670082,23.49790001,4.843699932
390.38055555555553,36.17070007,10.6821003,22.50959969,4.347199917
390.4138888888889,39.84379959,35.34909821,21.02479935,3.87680006
390.4472222222222,36.84069824,,20.5890007,3.75819993
390.48055555555555,38.78369904,,19.97380066,3.399199963
390.5138888888889,37.96039963,,19.33460045,3.20630002
390.5472222222222,37.97700119,,19.41449928,2.968699932
390.5805555555556,38.74100113,,18.7378006,2.871099949
390.6138888888889,36.91799927,,18.79470062,2.829099894
390.64722222222224,38.34059906,,18.48570061,2.615700006
390.68055555555554,38.88990021,,18.33919907,2.628599882
390.7138888888889,39.23160172,,18.15870094,2.548199892
390.7472222222222,38.33330154,,17.98360062,2.39470005
390.78055555555557,37.9858017,,17.94820023,2.461100101
390.81388888888887,38.40879822,,17.88389969,2.292200089
390.84722222222223,37.39360046,,17.57229996,2.326400042
390.88055555555553,38.06499863,,17.96279907,2.28489995
390.9138888888889,37.82460022,,17.76729965,2.297199965
390.9472222222222,38.71379852,,17.75499916,2.342200041
390.98055555555555,37.12450027,,17.68370056,2.231100082
391.0138888888889,36.82429886,,17.53849983,2.305299997
391.0472222222222,39.0033989,55.10789871,17.64629936,2.194700003
391.0805555555556,37.70940018,,17.27009964,2.279799938
391.1138888888889,38.06349945,,17.29999924,2.13380003
391.14722222222224,37.60419846,,17.20669937,2.139300108
391.18055555555554,37.14509964,,17.38680077,2.150399923
391.2138888888889,37.01570129,,17.50659943,2.18569994
391.2472222222222,37.55479813,,17.2534008,2.085000038
391.28055555555557,37.01919937,,17.0897007,2.141700029
391.31388888888887,39.25770187,,17.34309959,2.190900087
391.34722222222223,38.48139954,,17.22850037,2.161299944
391.38055555555553,36.91120148,,17.1711998,2.014499903
391.4138888888889,37.96549988,,17.46629906,2.105400085
391.4472222222222,36.90670013,,16.82480049,2.010299921
391.48055555555555,36.84230042,,17.17970085,2.119299889
391.5138888888889,38.15510178,,17.27330017,2.128000021
391.5472222222222,37.957901,,17.31369972,1.976300001
391.5805555555556,39.74110031,,17.01869965,2.008100033
391.6138888888889,38.11190033,,27.1317997,1.916000009
391.64722222222224,43.19469833,,88.64399719,15.10569954
391.68055555555554,45.10129929,,136.0355988,37.29750061
391.7138888888889,47.7533989,,193.3184967,60.19070053
391.7472222222222,51.94210052,,257.2380066,84.2193985
391.78055555555557,55.01789856,,307.1145935,107.0755005
391.81388888888887,57.37950134,,362.2951965,127.0643997
391.84722222222223,59.8946991,,415.3888855,148.1186981
391.88055555555553,62.78789902,,450.9032898,166.2389984
391.9138888888889,64.91989899,,502.5086975,186.3717957
391.9472222222222,67.79540253,,544.3851929,200.9185944
391.98055555555555,69.62129974,,570.546875,218.3755035
392.0138888888889,72.72920227,,606.3286133,232.2098999
392.0472222222222,73.78230286,,645.9848022,245.4432983
392.0805555555556,75.08450317,,675.4891968,259.6947021
392.1138888888889,76.81490326,,696.4586182,270.0516968
392.14722222222224,76.97540283,,727.2678833,280.6245117
392.18055555555554,78.84519958,,750.7136841,290.333313
392.2138888888889,80.8302002,,767.3685303,298.8416138
392.2472222222222,80.12339783,,789.1513062,307.0119019
392.28055555555557,81.69979858,,807.2399902,314.517395
392.31388888888887,82.87310028,,824.7415161,321.8562012
392.34722222222223,84.61840057,,835.8330078,328.3304138
392.38055555555553,83.36620331,,849.8291016,333.8129883
392.4138888888889,85.08740234,,865.6306152,339.3431091
392.4472222222222,85.76100159,,876.656189,344.0346069
392.48055555555555,86.05509949,,885.9453735,348.592804
392.5138888888889,86.93240356,,894.3623047,352.9547119
392.5472222222222,86.93630219,,904.4550171,357.2680969
392.5805555555556,88.43579865,,912.427124,360.0328064
392.6138888888889,88.03820038,,919.5197754,363.2161865
392.64722222222224,86.90519714,,927.397522,366.2832947
392.68055555555554,90.24770355,,932.7678223,368.627594
392.7138888888889,89.55609894,,938.3391724,370.958313
392.7472222222222,91.24330139,,944.1655884,373.7886047
392.78055555555557,89.67389679,,948.552124,375.7907104
392.81388888888887,92.01129913,,953.3040771,377.6510925
392.84722222222223,93.53040314,,957.3869019,379.4758911
392.88055555555553,90.76249695,,961.1026001,381.1838074
392.9138888888889,90.84230042,,964.3082275,382.3381042
392.9472222222222,89.93479919,,968.4260864,383.9908142
392.98055555555555,90.65769958,,970.8231201,385.3023987
393.0138888888889,92.26519775,,972.5166016,386.3216858
393.0472222222222,91.86309814,,975.3052979,387.5534058
393.0805555555556,92.99849701,,976.9501953,388.1650085
393.1138888888889,90.7161026,,979.1077881,389.1036987
393.14722222222224,90.63259888,,981.0947876,389.7572021
393.18083333333334,91.90799713,,982.2633057,390.664093
393.21416666666664,92.23010254,,984.0222168,391.3406067
393.2475,93.60199738,,986.0042114,392.10849
393.2808333333333,92.65270233,,987.3228149,392.6496887
393.31416666666667,93.67680359,,988.3549194,393.1708069
393.3475,89.14289856,,990.3233032,393.6693115
393.3808333333333,95.98449707,,991.5004883,394.1416931
393.4141666666667,93.58799744,,992.3237915,394.5346069
393.4475,96.22570038,,993.4266968,394.8799133
393.48083333333335,92.55809784,,993.6890869,395.3644104
393.51416666666665,93.32659912,,994.3590698,395.59021
393.5475,94.90260315,,995.3624878,395.9926147
393.5808333333333,95.44599915,,995.8861084,396.2843018
393.6141666666667,94.77490234,,996.453186,396.4413147
393.6475,91.20120239,,997.1602783,396.7827148
393.68083333333334,93.63009644,,997.5427246,397.0765991
393.71416666666664,93.92469788,,998.2567749,397.2016907
393.7475,94.30400085,,998.385498,397.3154907
393.7808333333333,94.13999939,,998.9025879,397.552887
393.81416666666667,95.09369659,,1000.657227,397.6214905
393.8475,94.05549622,,1002.054871,397.8912048
393.8808333333333,94.52100372,,1001.821289,397.9808044
393.9141666666667,93.48139954,,1001.871826,398.1929016
393.9475,93.48210144,,1000.747192,398.4224854
393.98083333333335,94.09149933,,1000.701904,398.5480957
394.01416666666665,95.23090363,,1001.086121,398.6043091
394.0475,93.8572998,,1001.280518,398.7131042
394.0808333333333,95.04820251,,1001.649292,398.8034058
394.1141666666667,93.92780304,,1001.913818,398.9632874
394.1475,99.45480347,,1001.804016,398.9942932
394.18083333333334,99.14830017,,1002.111511,399.0671082
394.21416666666664,93.82740021,,1002.284485,399.1025085
394.2475,93.55419922,,1002.409424,399.2434998
394.2808333333333,94.69360352,,1002.598572,399.2383118
394.31416666666667,94.39009857,,1002.888,399.3138123
394.3475,94.51290131,,1002.818115,399.3711853
394.3808333333333,93.31300354,,1002.801697,399.353302
394.4141666666667,93.27549744,,1002.788696,399.4260864
394.4475,95.33809662,,1002.871094,399.5000916
394.48083333333335,92.98400116,164.8215942,1003.153198,399.6044922
394.51416666666665,93.08789825,181.2722931,1003.046021,399.5653076
394.5475,92.97260284,164.6737976,1003.092285,399.6112061
394.5808333333333,92.58329773,165.113205,1003.432312,399.7008057
394.6141666666667,91.67790222,160.4483032,994.439209,399.7177124
394.6475,81.30280304,131.2700043,818.2977295,355.7468872
394.68083333333334,72.99900055,104.8041992,656.8250122,286.558197
394.71416666666664,64.4536972,84.48320007,514.9318848,224.5276031
394.7475,58.27420044,68.65339661,417.7327881,178.8993988
394.7808333333333,55.79100037,57.26779938,326.8667908,140.4792938
394.81416666666667,50.85589981,44.76910019,262.2536926,110.5119019
394.8475,47.27199936,34.59140015,212.7924042,86.0943985
394.8808333333333,45.7757988,31.81870079,167.1065063,70.70330048
394.9141666666667,42.75910187,24.16150093,135.7881012,54.44789886
394.9475,43.50830078,21.77470016,110.5519028,43.3852005
394.98083333333335,41.19480133,17.37000084,90.94499969,34.21279907
395.01416666666665,41.18590164,15.07979965,75.93379974,27.34449959
395.0475,40.44449997,13.62119961,64.39209747,22.31800079
395.0808333333333,39.18529892,11.46679974,54.28020096,18.23150063
395.1141666666667,40.84759903,10.85210037,46.51570129,14.77260017
395.1475,41.78509903,8.097399712,40.99089813,12.32730007
395.18083333333334,39.20940018,10.93669987,36.13339996,10.15639973
395.21416666666664,39.16719818,7.768199921,32.59159851,8.843700409
395.2475,38.77080154,7.983099937,29.54610062,7.272299767
395.2808333333333,39.11989975,7.78760004,27.12599945,6.325500011
395.31416666666667,39.74819946,6.653900146,25.09690094,5.573900223
395.3475,38.84719849,7.361800194,23.87190056,4.859200001
395.3808333333333,40.59489822,4.271699905,22.75149918,4.366000175
395.4141666666667,39.02590179,5.047500134,21.74119949,3.920099974
395.4475,39.25170135,6.865699768,20.95289993,3.611000061
395.48083333333335,38.75260162,5.779900074,20.18250084,3.485599995
395.51416666666665,38.71279907,4.29820013,19.6935997,3.232700109
395.5475,37.52320099,5.205500126,19.47750092,3.002199888
395.5808333333333,36.33349991,6.473800182,19.11870003,2.858999968
395.6141666666667,37.26729965,5.857999802,19.06559944,2.835400105
395.6475,37.15520096,4.403699875,18.57990074,2.649199963
395.68083333333334,38.43489838,4.444300175,18.20940018,2.611099958
395.71416666666664,37.81420135,5.775300026,18.32239914,2.5473001
395.7475,35.32820129,4.291399956,18.20240021,2.417399883
395.7808333333333,37.13560104,6.278399944,18.14299965,2.486299992
395.81416666666667,36.76940155,4.571700096,18.02779961,2.365099907
395.8475,37.0564003,5.753900051,17.9673996,2.405200005
395.8808333333333,37.58129883,4.893199921,18.28660011,2.3197999
395.9141666666667,37.38880157,4.734499931,17.65139961,2.256599903
395.9475,38.63079834,5.010399818,17.49860001,2.285599947
395.98083333333335,38.21080017,4.064199924,17.77560043,2.244899988
396.01416666666665,38.11309814,4.488399982,17.99769974,2.268199921
396.0475,39.30739975,4.737999916,17.75760078,2.233400106
396.0808333333333,38.23260117,5.157299995,17.54990005,2.223500013
396.1141666666667,37.56420135,4.731900215,17.36070061,2.237699986
396.1475,37.0483017,4.871099949,17.39990044,2.142199993
396.18083333333334,38.65919876,5.508100033,17.68910027,2.129699945
396.21416666666664,37.56840134,4.948900223,17.4958992,2.102400064
396.2475,35.30960083,4.849199772,17.59160042,2.086199999
396.2808333333333,37.51269913,5.04820013,17.26910019,2.083400011
396.31416666666667,40.40710068,4.34829998,17.39699936,2.002300024
396.3475,42.68690109,5.869800091,17.26350021,2.033699989
396.3808333333333,38.84159851,4.437399864,17.07760048,1.925199986
396.4141666666667,37.14020157,4.429800034,17.13960075,1.986400008
396.4475,36.75740051,4.906000137,17.18440056,1.969499946
396.48083333333335,39.31119919,3.383500099,17.3621006,1.92110002
396.51416666666665,38.4632988,4.605700016,17.24080086,1.944000006
396.5475,39.31340027,4.343400002,17.04240036,1.985200047
396.5808333333333,37.58509827,6.289400101,17.08329964,1.950999975
396.6141666666667,37.34189987,7.520400047,20.48430061,1.857499957
396.6475,42.88759995,13.37460041,81.1006012,13.4133997
396.68083333333334,49.60169983,21.9666996,125.2472992,37.01639938
396.71416666666664,47.33860016,33.36989975,183.2355042,57.85829926
396.7475,51.5367012,40.2582016,239.4662018,77.41130066
396.7808333333333,54.81349945,48.35800171,299.0093994,102.8483963
396.81416666666667,57.37670135,55.96340179,348.5596924,124.3827972
396.8475,61.01580048,63.38579941,402.1715088,142.4216003
396.8808333333333,64.11380005,73.59940338,451.4603882,162.3209076
396.9141666666667,64.3973999,79.45680237,491.2557983,180.3043976
396.9475,67.74490356,85.51069641,536.604187,197.8914032
396.98083333333335,68.72679901,91.59130096,572.6362915,215.4351959
397.01416666666665,71.95020294,97.4332962,605.8900146,229.2218018
397.0475,72.59570313,101.9945984,641.192627,240.7169037
397.0808333333333,74.05979919,106.4206009,664.2075806,256.5058899
397.1141666666667,76.10310364,113.3901978,695.736084,266.5783997
397.1475,77.77079773,114.6367035,721.5662231,278.2025146
397.18083333333334,79.73860168,119.9087982,743.7376099,287.4446106
397.21416666666664,80.30439758,123.0298004,764.680481,297.6774902
397.2475,80.73819733,125.3627014,787.90448,305.4211121
397.2808333333333,82.35549927,128.3088989,803.2144165,312.593811
397.31416666666667,83.05110168,130.5263977,819.1553955,318.8482971
397.3475,84.65740204,133.9521942,834.6755981,326.6299133
397.3808333333333,84.31529999,135.0776978,849.2827759,330.8912964
397.4141666666667,86.36109924,136.3329926,861.3262939,337.9021912
397.4475,89.44809723,139.4548035,872.3267822,342.9429932
397.48083333333335,86.52079773,140.8029022,883.8991089,348.2535095
397.51416666666665,88.24490356,141.8585052,891.5717773,351.7477112
397.5475,89.1765976,143.9833069,901.8366699,355.9833069
397.5808333333333,90.1128006,145.6006927,908.7833862,359.674408
397.6141666666667,88.20709991,146.774704,916.7973022,362.7424927
397.6475,88.26889801,148.1911011,925.6964111,365.5672913
397.68083333333334,89.43080139,148.5305939,930.7958984,368.5368042
397.71416666666664,88.62960052,149.3623047,937.4871826,371.0519104
397.7475,88.81819916,150.5211945,941.7556763,373.2202148
397.7808333333333,88.1344986,152.4920959,947.2545166,375.300293
397.81416666666667,89.17420197,156.0596008,952.4608765,377.4139099
397.8475,90.20829773,156.2337952,955.4547119,379.2398071
397.8808333333333,91.51689911,157.3695068,959.8048096,381.0122986
397.9141666666667,90.97699738,156.9698029,963.5144043,382.3500061
397.9475,89.42469788,159.175293,966.9459839,383.6929016
397.98083333333335,89.21510315,159.2583008,969.6990967,384.9612122
398.01416666666665,90.11579895,160.3641052,972.6463013,386.3970947
398.0475,90.39250183,159.5731964,974.7382813,387.2945862
398.0808333333333,89.91040039,160.5926971,976.9022827,388.0929871
398.1141666666667,90.77760315,161.252594,979.041687,389.1473083
398.1475,91.66560364,160.9141998,980.994873,390.0116882
398.18083333333334,90.90640259,163.3029022,983.3922729,390.6487122
398.21416666666664,90.55599976,163.0695953,984.6149292,391.5224915
398.2475,95.31680298,163.0852051,986.1273193,392.0624084
398.2808333333333,92.99009705,163.0077057,987.9539185,392.6936035
398.31416666666667,94.13600159,162.7447968,988.9152832,393.2316895
398.3475,92.81459808,162.7953949,990.1524048,393.776886
398.3808333333333,94.14759827,162.6793976,990.6973267,394.2626953
398.4141666666667,94.20300293,164.0666046,992.1049194,394.6860046
398.4475,94.47910309,161.9420929,992.8270264,395.085907
398.48083333333335,93.09660339,163.705307,993.7650146,395.4815979
398.51416666666665,93.54139709,160.6687927,994.7418213,395.8377075
398.5475,93.71900177,159.4730072,995.3461304,396.2701111
398.5808333333333,92.67790222,164.0231018,995.7216187,396.629303
398.6141666666667,92.56469727,164.5655975,996.7808838,396.7597961
398.6475,92.90730286,164.026001,997.0618286,397.064209
398.68083333333334,93.35649872,162.846405,997.6630249,397.2414856
398.71416666666664,93.39810181,163.1905975,998.0529785,397.6004028
398.7475,93.69670105,163.5908966,998.6220703,397.6200867
398.7808333333333,94.29119873,163.8925018,999.067688,397.7614136
398.81416666666667,94.05410004,162.949707,999.5529175,397.9606934
398.8475,93.0164032,163.4093018,1000.093079,398.093689
398.8808333333333,94.34619904,164.8226929,1000.234802,398.3615112
398.9141666666667,92.71640015,163.0045929,1000.632019,398.5213013
398.9475,93.30370331,164.6150055,1000.845825,398.6697083
398.98083333333335,93.19049835,163.3694,1001.195801,398.8884888
399.01416666666665,93.29419708,165.3119049,1001.568909,398.9979858
399.0475,92.65440369,163.3724976,1001.739014,399.0351868
399.0808333333333,92.92469788,161.4682007,1001.841309,399.1664124
399.1141666666667,95.48139954,163.5428009,1002.146606,399.2316895
399.1475,92.74520111,162.7483978,1002.306702,399.2070007
399.18083333333334,93.90850067,166.1094971,1002.425476,399.3208008
399.21416666666664,93.79879761,163.3607025,1002.581604,399.3848877
399.2475,93.47270203,163.0135956,1002.903076,399.5491028
399.2808333333333,93.67720032,166.3338928,1002.920776,399.6216125
399.31416666666667,93.77010345,164.2680054,1003.100098,399.7522888
399.3475,93.81529999,161.9653015,1002.9245,399.7156067
399.3808333333333,94.66750336,162.8148041,1003.310425,399.806488
399.4141666666667,93.70300293,162.9427948,1003.52771,399.8168945
399.4475,93.3615036,164.7153931,1003.408508,399.8528137
399.48083333333335,95.00350189,166.777298,1003.41571,399.8807068
399.51416666666665,94.17389679,163.1528015,1003.646729,399.9776917
399.5475,93.66359711,165.6116943,1004.190491,400.1315002
399.5808333333333,93.41230011,166.4382935,1003.893921,399.9361877
399.6141666666667,92.60739899,161.6042023,994.5155029,400.2331848
399.6475,82.44740295,130.8460999,834.0507813,365.3017883
399.68083333333334,73.82949829,104.3059006,650.4732056,292.0068054
399.71416666666664,66.67160034,81.15769958,517.7921753,229.915802
399.7475,60.47900009,66.95829773,413.6460876,177.0493927
399.7808333333333,54.62680054,49.64810181,330.6787109,144.6264954
399.81416666666667,52.2942009,40.7018013,262.7019043,109.4938965
399.8475,49.27090073,32.67810059,210.5547943,89.16280365
399.8808333333333,44.61560059,25.96980095,169.3237,70.56240082
399.9141666666667,44.45479965,21.90769958,137.3520966,55.1493988
399.9475,43.73500061,18.64819908,111.6585007,44.9457016
399.98083333333335,43.1841011,17.44750023,91.69940186,35.86780167
400.01416666666665,42.48550034,14.51309967,75.7621994,29.92970085
400.0475,42.23540115,79.93479919,63.3125,23.15719986
400.0808333333333,40.68650055,19.50300026,54.4151001,18.63139915
400.1141666666667,41.52759933,6.66629982,46.71279907,16.45709991
400.1475,40.65810013,1.584499955,40.74169922,12.96199989
400.18083333333334,39.96730042,-7.803999901,35.66410065,10.47200012
400.21416666666664,40.02410126,29.14030075,32.2030983,9.121600151
400.2475,38.75030136,5.144299984,29.18289948,7.827000141
400.2808333333333,39.86970139,51.93740082,26.74679947,6.581399918
400.31416666666667,39.70000076,2.753000021,25.4197998,5.857699871
400.3475,37.93989944,0.096900001,23.86380005,5.177299976
400.3808333333333,39.31850052,-1.588400006,22.38249969,4.669499874
400.4141666666667,39.3526001,2.896399975,21.41040039,4.40199995
400.4475,39.07619858,7.511099815,21.01379967,4.1104002
400.48083333333335,40.05450058,2.10710001,20.47739983,3.698600054
400.51416666666665,38.62200165,1.435500026,20.05019951,3.474299908
400.5475,40.46910095,1.261899948,19.68320084,3.284499884
400.5808333333333,37.75239944,1.434599996,19.33259964,3.139300108
400.6141666666667,38.78070068,1.258200049,19.20490074,3.06430006
400.6475,38.61970139,2.150000095,18.91300011,2.950999975
400.68083333333334,38.00510025,7.758200169,18.57040024,2.923099995
400.71416666666664,38.49319839,1.270599961,18.34819984,2.846100092
400.7475,38.57640076,1.230900049,18.27179909,2.697900057
400.7808333333333,38.87149811,1.030900002,18.13229942,2.661999941
400.81444444444446,39.53639984,1.019600034,18.08849907,2.644299984
400.84777777777776,38.27959824,1.041100025,17.84970093,2.585599899
400.8811111111111,37.89580154,1.032600045,17.87030029,2.582600117
400.9144444444444,39.68669891,1.004799962,17.64069939,2.532700062
400.9477777777778,37.08280182,0.973800004,17.61870003,2.48119998
400.9811111111111,38.55759811,1.020499945,17.76659966,2.518899918
401.01444444444445,37.66070175,0.950800002,17.76280022,2.423700094
401.04777777777775,38.11259842,0.936999977,17.65460014,2.459100008
401.0811111111111,38.10390091,0.956399977,17.73469925,2.356400013
401.1144444444444,37.33089828,0.958299994,17.6923008,2.32249999
401.1477777777778,38.45489883,0.941900015,17.58589935,2.398200035
401.18111111111114,37.73730087,0.923600018,17.46949959,2.354000092
401.21444444444444,40.21969986,0.901199996,17.53230095,2.278100014
401.2477777777778,36.87559891,0.862100005,17.56819916,2.383599997
401.2811111111111,38.14250183,0.885299981,17.44169998,2.290800095
401.31444444444446,38.80580139,0.936100006,17.65430069,2.230999947
401.34777777777776,37.69990158,0.997200012,17.24290085,2.248399973
401.3811111111111,38.62639999,0.931999981,17.25390053,2.442600012
401.4144444444444,37.96459961,0.909600019,17.36310005,2.306799889
401.4477777777778,37.39400101,0.893899977,17.44420052,2.278100014
401.4811111111111,38.27500153,0.965699971,17.55719948,2.364500046
401.51444444444445,38.31090164,0.914600015,17.4564991,2.34190011
401.54777777777775,41.09469986,0.935100019,17.2954998,2.34739995
401.5811111111111,37.19530106,0.96420002,17.52459908,2.362799883
401.6144444444444,36.85580063,2.391700029,18.83099937,2.257200003
401.6477777777778,43.36470032,10.83100033,76.79149628,10.64869976
401.68111111111114,45.6108017,18.30410004,132.9320984,32.45130157
401.71444444444444,49.64039993,27.77020073,198.6663971,49.91419983
401.7477777777778,49.75690079,38.3484993,247.9293976,79.35820007
401.7811111111111,55.94269943,46.48300171,304.4530029,98.6690979
401.81444444444446,57.84640121,56.06639862,356.914093,124.7926025
401.84777777777776,59.97829819,61.13339996,410.4024048,144.655304
401.8811111111111,64.44180298,69.05639648,452.1350098,162.7393036
401.9144444444444,65.47180176,75.72619629,489.4242859,181.7792969
401.9477777777778,67.67849731,82.98739624,531.4783936,199.2070007
401.9811111111111,68.81289673,88.40380096,568.3452759,213.7723999
402.01444444444445,71.93910217,94.22969818,601.0828247,227.741394
402.04777777777775,72.6867981,99.87580109,635.3969116,243.9673004
402.0811111111111,74.85179901,103.7636032,664.7055054,256.1942139
402.1144444444444,76.27809906,109.2813034,692.6038818,266.2268066
402.1477777777778,77.07409668,112.6748962,716.7418213,277.2249146
402.18111111111114,78.30660248,116.6797028,740.8563232,286.808197
402.21444444444444,81.45230103,120.0511017,761.0205078,296.5310974
402.2477777777778,81.71050262,123.1923981,781.3895874,304.2710876
402.2811111111111,82.59899902,125.8125,796.8956299,312.3588867
402.31444444444446,84.10479736,128.7355042,814.5062256,319.5035095
402.34777777777776,83.98390198,130.8545074,828.3936157,325.4111023
402.3811111111111,85.04969788,133.4015961,843.3165283,331.7155151
402.4144444444444,86.01059723,135.1728973,857.618103,337.0650024
402.4477777777778,85.43409729,137.2454987,867.5806274,342.2484131
402.4811111111111,85.93229675,139.050293,878.8535767,346.7879028
402.51444444444445,86.98429871,140.2967987,888.3679199,350.9747009
402.54777777777775,87.39910126,142.4721985,897.0241089,354.4429016
402.5811111111111,87.86029816,143.2602997,905.9641113,358.3930969
402.6144444444444,89.19190216,144.6549988,913.3421021,361.791687
402.6477777777778,88.35070038,145.8112946,921.1029053,363.5224915
402.68111111111114,89.20939636,146.9736023,927.166626,366.8510132
402.71444444444444,89.74590302,147.6009064,933.0684814,369.8070068
402.7477777777778,89.7589035,148.8591003,938.1419067,371.8273926
402.7811111111111,90.38159943,149.4452972,943.0084229,374.1994934
402.81444444444446,89.89610291,150.100296,947.5241089,376.0840149
402.84777777777776,91.89649963,150.9087067,952.7785034,378.427002
402.8811111111111,90.67949677,151.5874939,956.1113281,379.674408
402.9144444444444,90.80780029,152.1468048,958.8919067,381.0646057
402.9477777777778,91.32170105,152.6378021,962.2833252,382.5376892
402.9811111111111,91.19950104,153.1342926,965.3748779,383.7580872
403.01444444444445,91.18440247,153.7787018,968.190918,385.0697021
403.04777777777775,91.85469818,154.0614014,970.5535889,386.3360901
403.0811111111111,92.48660278,154.2854004,972.3582153,387.0986938
403.1144444444444,91.12319946,154.6893005,975.5714111,387.90271
403.1477777777778,92.90370178,154.9275055,977.6469116,388.6671143
403.18111111111114,91.48670197,155.2129059,979.2415161,389.4504089
403.21444444444444,92.79170227,155.5756073,980.2001953,390.1202087
403.2477777777778,92.45559692,155.7767944,982.1898804,390.9442139
403.2811111111111,93.50849915,155.9570007,983.5205078,391.3164063
403.31444444444446,93.42500305,156.1858063,984.0117798,392.1102905
403.34777777777776,92.16829681,156.4326019,985.2963257,392.7727966
403.3811111111111,92.41639709,156.4748993,986.0562134,393.1124878
403.4144444444444,92.38749695,156.7283936,986.9954834,393.398407
403.4477777777778,93.25409698,156.7978058,987.7249146,393.9892883
403.4811111111111,92.44259644,156.9304962,988.7424927,394.3169861
403.51444444444445,91.95179749,157.0762939,989.3355103,394.7138977
403.54777777777775,92.31349945,157.2024994,990.5366821,394.9017029
403.5811111111111,94.09739685,157.3473053,990.7468262,395.2615051
403.6144444444444,95.06040192,157.4250946,991.8817139,395.4841919
403.6477777777778,90.61920166,157.5536041,992.0756836,395.6177979
403.68111111111114,93.4890976,157.5603943,992.3397827,395.9833984
403.71444444444444,91.40270233,157.6954956,992.9923706,396.0145874
403.7477777777778,93.67430115,157.6430054,993.2969971,396.1946106
403.7811111111111,91.84680176,157.7684021,993.6588745,396.4213867
403.81444444444446,92.78780365,157.783493,993.9312744,396.550293
403.84777777777776,93.06839752,157.9244995,994.4743042,396.7565918
403.8811111111111,92.01869965,158.012207,994.8778076,396.9585876
403.9144444444444,96.57520294,158.0655975,995.0159302,397.0072937
403.9477777777778,92.35150146,158.0547943,995.7642822,397.1250916
403.9811111111111,92.97530365,158.1195068,995.3782959,397.3605042
404.01444444444445,93.67199707,158.043396,996.1262817,397.4171143
404.04777777777775,92.41529846,158.1441956,996.4025879,397.4801941
404.0811111111111,93.14700317,158.1799011,996.9154053,397.5450134
404.1144444444444,92.75630188,158.2357941,996.5198975,397.5881958
404.1477777777778,93.24659729,158.2344055,996.8660278,397.7822876
404.18111111111114,91.82659912,158.302597,997.0640869,398.4086914
404.21444444444444,92.44580078,157.7671967,997.3787231,398.0295105
404.2477777777778,92.41989899,157.776001,997.4495239,398.0686951
404.2811111111111,93.38909912,157.9613037,997.8787231,398.0710144
404.31444444444446,91.87030029,158.028595,997.81427,398.0848999
404.34777777777776,91.92379761,158.196701,997.6671143,398.2453918
404.3811111111111,94.07240295,158.115799,997.6732178,398.2242126
404.4144444444444,93.56259918,158.2631073,998.1555176,398.3215027
404.4477777777778,92.457901,158.2317963,997.6118164,398.3511047
404.4811111111111,94.01229858,158.2274933,998.0510864,398.4888916
404.51444444444445,92.04250336,158.2550049,998.2390137,398.5710144
404.54777777777775,92.15879822,158.3182068,997.8052979,398.5560913
404.5811111111111,92.69989777,158.3256989,998.0957031,398.4885864
404.6144444444444,91.35510254,156.5845032,992.8267822,398.65979
404.6477777777778,81.06169891,129.510498,833.0541992,364.7832947
404.68111111111114,72.47090149,100.4866028,667.7271118,291.2356873
404.71444444444444,64.81659698,79.67150116,530.9639282,228.7841949
404.7477777777778,60.47259903,64.44239807,420.4530029,174.9566956
404.7811111111111,53.69739914,50.19869995,333.1625061,145.9273987
404.81444444444446,51.66199875,40.33050156,269.8232117,113.055603
404.84777777777776,48.27970123,31.32110023,210.9418945,89.39089966
404.8811111111111,47.09230042,24.59300041,168.5576019,70.88379669
404.9144444444444,45.85910034,19.63319969,136.8594055,57.7723999
404.9477777777778,44.07590103,16.02779961,112.4272003,45.40309906
404.9811111111111,42.84260178,12.7361002,93.24279785,34.97790146
405.01444444444445,40.03430176,10.18420029,76.55000305,29.63419914
405.04777777777775,42.57109833,8.350199699,64.3239975,24.0048008
405.0811111111111,39.89550018,7.00549984,54.53739929,18.91270065
405.1144444444444,38.98960114,5.735899925,47.52199936,15.71409988
405.1477777777778,40.45000076,4.716499805,41.3382988,13.53240013
405.18111111111114,42.5992012,3.9223001,36.4516983,10.85219955
405.21444444444444,39.16579819,3.460200071,32.75759888,9.176300049
405.2477777777778,39.47359848,2.964900017,30.02700043,7.719099998
405.2811111111111,41.85749817,2.639300108,27.46629906,6.943200111
405.31444444444446,37.88819885,2.280100107,25.68849945,5.935100079
405.34777777777776,38.03469849,2.02579999,24.24909973,5.4375
405.3811111111111,38.86800003,1.858399987,22.85420036,4.901100159
405.4144444444444,37.91849899,1.723899961,22.11090088,4.524799824
405.4477777777778,38.12770081,1.63380003,21.23110008,4.218599796
405.4811111111111,37.45610046,1.493100047,20.69849968,3.995399952
405.51444444444445,37.70650101,1.458099961,20.16650009,3.759200096
405.54777777777775,35.27880096,1.346400023,19.92630005,3.541100025
405.5811111111111,38.71839905,1.310600042,19.30540085,3.29279995
405.6144444444444,36.91910172,1.24909997,18.85059929,3.099999905
405.6477777777778,39.31760025,1.251399994,18.85540009,3.076200008
405.68111111111114,39.15449905,1.13530004,18.50250053,3.015599966
405.71444444444444,38.35129929,1.120100021,18.61940002,2.818799973
405.7477777777778,39.62509918,0.993300021,18.40519905,2.944299936
405.7811111111111,37.73799896,1.086400032,18.29829979,2.697099924
405.81444444444446,37.49480057,1.157400012,18.0673008,2.766700029
405.84777777777776,37.56330109,1.056200027,17.89509964,2.737400055
405.8811111111111,38.91249847,1.067199945,18.11689949,2.620500088
405.9144444444444,38.42879868,1.091300011,17.90279961,2.65440011
405.9477777777778,35.97689819,1.03489995,18.08729935,2.563499928
405.9811111111111,36.76670074,1.076500058,17.88100052,2.588999987
406.01444444444445,36.48350143,1.02489996,17.87800026,2.411000013
406.04777777777775,37.18000031,2.428299904,17.70280075,2.571700096
406.0811111111111,36.55870056,1.248600006,17.40679932,2.490799904
406.1144444444444,36.68009949,1.051800013,17.48830032,2.457099915
406.1477777777778,37.53310013,0.989099979,17.45700073,2.461499929
406.18111111111114,38.7621994,1.028399944,17.49300003,2.463399887


==> data__sensor_data_sparser.csv <==
hours,sensor_1,sensor_2,sensor_3,sensor_4
0.0,3.368099928,44.43099976,53.11940002,16.26140022
0.3333333333333333,1.193799973,29.47310066,20.08790016,3.514400005
0.6666666666666666,0.934000015,26.78190041,17.29080009,2.333499908
1.0,0.802600026,28.72710037,16.88750076,2.173599958
1.3333333333333333,0.822600007,30.18079948,16.68079948,2.054100037
1.6666666666666667,15.72570038,132.1302948,237.9308014,83.23320007
2.0,45.1631012,342.4028015,674.5064087,266.3434143
2.3333333333333335,59.75189972,444.160614,889.7495728,354.2008972
2.6666666666666665,66.42169952,483.665802,990.5715942,395.6531067
3.0,69.42430115,509.6224976,1035.70105,414.442688
3.3333333333333335,70.74620056,521.5297241,1056.309814,422.8691101
3.6666666666666665,71.34030151,522.2175903,1066.123047,426.9768066
4.0,71.57710266,524.0532837,1070.844116,428.9630127
4.333333333333333,71.71710205,526.3342285,1072.630249,429.8411865
4.666944444444445,27.64049911,211.9414978,421.8121033,160.5279999
5.000277777777778,3.084399939,42.29309845,50.42539978,15.37220001
5.333611111111111,0.95539999,25.98430061,19.64599991,3.331899881
5.666944444444445,0.756099999,32.56520081,16.84810066,2.218800068
6.000277777777778,0.7051,28.10969925,16.46929932,1.915699959
6.333611111111111,0.639299989,28.82579994,16.12960052,1.896399975
6.666944444444445,15.16100025,99.74530029,236.7817993,78.53089905
7.000277777777778,44.62229919,244.8943939,679.9384766,264.5086975
7.333611111111111,59.0705986,305.100708,896.2183838,353.8382874
7.666944444444445,65.65720367,342.3207092,993.8986206,395.5430908
8.000277777777777,68.61979675,357.4497986,1038.657227,414.5892029
8.33361111111111,69.91739655,364.3471985,1058.518677,422.9386902
8.666944444444445,70.51899719,366.975708,1067.732178,426.8635864
9.000277777777777,70.69819641,367.1083069,1072.486694,428.84021
9.33361111111111,70.78569794,366.7850952,1074.717041,429.5198059
9.666944444444445,26.88279915,154.1172943,419.8421936,157.3023987
10.000277777777777,2.687400103,34.97669983,48.30260086,14.27859974
10.33361111111111,0.799000025,28.43280029,19.05820084,3.083499908
10.666944444444445,0.622600019,26.20680046,16.64990044,2.072099924
11.000277777777777,0.577099979,27.07780075,15.29329967,2.121400118
11.33361111111111,0.623000026,30.15029907,15.23569965,1.810899973
11.666944444444445,15.23900032,100.3554993,239.872406,86.04290009
12.000555555555556,44.24869919,242.0435028,682.0377197,269.2797852
12.33388888888889,58.51070023,310.2376099,897.2545166,355.2470093
12.667222222222222,64.8844986,341.406311,994.0894165,396.749115
13.000555555555556,67.73179626,355.717804,1037.827759,414.8674011
13.33388888888889,68.87329865,361.0703125,1055.88269,422.8244019
13.667222222222222,69.35700226,365.1263123,1065.117188,426.7207031
14.000555555555556,69.49459839,364.5927124,1069.930542,428.4978943
14.33388888888889,69.59899902,353.4231873,1072.281006,429.2879944
14.667222222222222,26.12660027,151.4105072,410.6741028,157.0270996
15.000555555555556,2.604500055,33.97079849,45.59909821,13.39920044
15.33388888888889,0.956700027,21.5284996,18.26339912,2.889699936
15.667222222222222,0.65109998,28.79319954,15.94250011,1.95720005
16.000555555555554,0.581200004,20.29879951,15.48900032,1.804200053
16.33388888888889,0.591400027,22.04789925,15.2116003,1.727599978
16.66722222222222,15.01939964,98.17259979,243.831604,87.76229858
17.000555555555554,44.61040115,239.6678009,695.2094116,272.2698975
17.33388888888889,58.30369949,307.1290894,906.0147095,360.2463989
17.66722222222222,64.15100098,335.8775024,999.3831177,398.3606873
18.000555555555554,66.73509979,348.2556152,1040.044312,415.3147888
18.33388888888889,67.94069672,356.9974976,1058.904053,423.6051941
18.66722222222222,68.42359924,356.2785034,1067.351196,426.5324097
19.000555555555554,68.71440125,357.7684021,1071.457153,428.1170959
19.33388888888889,68.69200134,352.7611084,1072.537231,428.8952942
19.66722222222222,25.86619949,142.5435944,406.4602966,157.4924927
20.000555555555554,2.435300112,36.00619888,45.14479828,13.03050041
20.33388888888889,0.75,21.15550041,18.27210045,2.981100082
20.66722222222222,0.518999994,27.17420006,15.83889961,1.900300026
21.000833333333333,0.604200006,23.10490036,15.58069992,1.792899966
21.33416666666667,0.636600018,25.09860039,15.27180004,1.836699963
21.6675,15.13609982,96.626297,241.3751068,86.57939911
22.000833333333333,44.07379913,239.6318054,695.7335815,273.01651
22.33416666666667,57.53129959,304.2763062,908.4122925,360.3883057
22.6675,63.51039886,333.21521,1000.893982,399.0813904
23.000833333333333,66.00270081,338.0638123,1040.961792,415.5650024
23.33416666666667,67.09559631,350.0555115,1058.182129,422.8995972
23.6675,67.48200226,355.819397,1067.08374,426.407196
24.000833333333333,67.67639923,353.0155945,1071.073242,427.8356934
24.33416666666667,67.8266983,353.4884949,1073.869507,428.8526917
24.6675,24.98789978,147.8162994,405.9491882,154.2223969
25.000833333333333,2.375799894,26.73690033,43.9076004,12.82750034
25.33416666666667,0.7773,23.62260056,18.03879929,2.944200039
25.6675,0.634199977,24.73360062,15.92700005,2.039599895
26.000833333333333,0.587300003,22.56040001,15.35079956,1.831799984
26.33416666666667,0.480199993,24.12290001,15.07110023,1.758100033
26.6675,15.34469986,93.32929993,242.7557068,86.94319916
27.000833333333333,43.48619843,234.5984955,696.6367798,272.9370117
27.33416666666667,56.94689941,300.9837036,909.6047974,360.9533997
27.6675,62.7480011,334.8479004,1002.169495,398.6095886
28.000833333333333,65.3506012,348.4664917,1042.269897,415.5918884
28.334444444444443,66.32350159,347.4354858,1059.946289,422.6771851
28.66777777777778,66.7365036,351.543396,1067.911133,426.1917114
29.00111111111111,66.97940063,357.2679138,1070.814819,427.4379883
29.334444444444443,67.02380371,350.4783936,1072.463135,428.0804138
29.66777777777778,25.06609917,149.4602966,406.0387878,154.2080994
30.00111111111111,2.241100073,35.77700043,43.30599976,12.98019981
30.334444444444443,0.657999992,53.39139938,17.98460007,2.802599907
30.66777777777778,0.559800029,45.90129852,15.83160019,1.956900001
31.00111111111111,0.623199999,29.52529907,15.58749962,1.918900013
31.334444444444443,0.554199994,53.32400131,15.18109989,1.769000053
31.66777777777778,14.36359978,109.0029984,241.6927032,85.40799713
32.00111111111111,43.24779892,258.8879089,701.2064819,275.1261902
32.33444444444444,56.40010071,326.2233887,912.6862793,361.0198975
32.66777777777778,62.11560059,335.4301147,1004.087097,399.0144043
33.00111111111111,64.64040375,410.0521851,1042.778198,415.3604126
33.33444444444444,65.60179901,384.5755005,1059.727539,422.0458984
33.66777777777778,66.03040314,429.1777039,1068.01355,425.3947144
34.00111111111111,66.13110352,430.2260132,1071.597046,427.0042114
34.33444444444444,66.16459656,417.8786011,1073.126831,427.8680115
34.66777777777778,24.73460007,249.5859985,404.3776855,154.9841003
35.00111111111111,2.252199888,,42.60219955,12.55420017
35.334722222222226,0.715900004,,17.80330086,2.982000113
35.668055555555554,0.514999986,,15.85249996,1.994899988
36.00138888888889,0.407099992,,15.56289959,1.759199977
36.334722222222226,0.42019999,,15.13059998,1.660599947
36.668055555555554,14.48729992,,243.0209045,85.48069763
37.00138888888889,42.89569855,,700.197876,273.3157043
37.334722222222226,56.00490189,,911.4317017,362.4483948
37.668055555555554,61.5666008,316.1843872,1002.973572,398.2709961
38.00138888888889,63.97309875,325.8800964,1042.007935,414.6466064
38.334722222222226,64.91899872,329.1388855,1058.754639,421.7049866
38.668055555555554,65.33650208,331.2419128,1066.466187,424.8239136
39.00138888888889,65.54239655,331.9872131,1069.09668,426.0953979
39.334722222222226,65.48629761,331.683197,1070.107056,426.6199036
39.668055555555554,24.5387001,135.6412048,407.2113037,155.3397064
40.00138888888889,2.161999941,30.14830017,42.79219818,12.51589966
40.334722222222226,0.658699989,22.46839905,18.19059944,2.839099884
40.668055555555554,0.493499994,18.02779961,15.80840015,1.971899986
41.00138888888889,0.555299997,16.21050072,15.47939968,1.833299994
41.334722222222226,0.587000012,36.76350021,15.16139984,1.70389998
41.668055555555554,14.37609959,100.6037979,243.7743988,81.92250061
42.00138888888889,42.52209854,227.3390045,701.1356201,272.6422119
42.334722222222226,55.34389877,284.2007141,913.7926025,361.1217041
42.66833333333334,60.84899902,312.5892944,1003.92749,398.5961914
43.001666666666665,63.27030182,325.708313,1042.503662,414.4374084
43.335,64.22969818,331.3916016,1057.929443,421.077301
43.66833333333334,64.60189819,328.6737061,1066.454224,424.3503113
44.001666666666665,64.6065979,324.9747925,1069.59436,423.1404114
44.335,64.6996994,335.2106934,1072.014771,423.8302917
44.66833333333334,24.15589905,128.6275024,406.9812012,156.5758972
45.001666666666665,2.164299965,26.51280022,42.70100021,12.91049957
45.335,0.784799993,23.55330086,18.12759972,2.904500008
45.66833333333334,1.513100028,17.94039917,31.83460045,7.953800201
46.001666666666665,0.591000021,32.08720016,16.5007,2.238800049
46.335,0.547500014,28.52280045,15.4435997,1.797000051
46.66833333333334,13.7652998,95.66439819,241.1968994,78.55960083
47.001666666666665,41.69039917,217.0095978,700.5952148,265.3623962
47.335,54.75979996,283.6983948,911.5913086,353.4945984
47.66833333333334,60.05390167,306.6216125,1002.797913,390.2575989
48.001666666666665,62.43009949,320.7799072,1041.503052,405.8875122
48.335,63.36500168,322.9468079,1058.099487,412.8569031
48.66833333333334,63.89820099,323.5752869,1065.447144,415.8164978
49.001666666666665,64.07900238,330.8912964,1068.727661,417.0737
49.335,64.09729767,331.9710083,1069.880493,417.7492065
49.66833333333334,24.26129913,135.6302032,411.4476013,150.886795
50.001666666666665,2.184600115,46.41749954,43.23009872,12.53849983
50.335,0.682799995,35.54180145,18.09079933,2.798799992
50.66861111111111,0.573099971,30.08799934,15.74800014,1.993600011
51.00194444444445,0.553600013,42.09590149,15.32349968,1.69599998
51.335277777777776,0.559700012,21.96179962,14.98840046,1.629500031
51.66861111111111,13.67630005,100.3856964,238.851593,79.96320343
52.00194444444445,41.65850067,224.065094,704.5302124,269.718811
52.335277777777776,54.37879944,293.2685852,916.0714722,354.3252869
52.66861111111111,59.79919815,316.6820984,1005.77063,390.4707031
53.00194444444445,61.95240021,311.3021851,1042.768921,405.4892883
53.335277777777776,62.87369919,335.0172119,1058.086548,412.057312
53.66861111111111,63.20529938,319.7078857,1065.434326,415.0856018
54.00194444444445,63.28020096,310.1539917,1068.28064,416.2096863
54.335277777777776,63.38029861,307.4161987,1069.348877,416.8835144
54.66861111111111,23.7317009,120.5169983,408.862915,156.3099976
55.00194444444445,2.068500042,52.62950134,42.53860092,12.14459991
55.335277777777776,0.656700015,32.34830093,17.74230003,2.831099987
55.66861111111111,0.517400026,13.94779968,15.74199963,1.940500021
56.00194444444445,0.396899998,21.21570015,15.45240021,1.757200003
56.335277777777776,0.412400007,31.7071991,15.10350037,1.729400039
56.66861111111111,13.72299957,88.2390976,240.9427032,81.5861969
57.00194444444445,41.33769989,,707.2260132,266.6109009
57.335277777777776,53.80070114,301.0788879,913.8615112,353.786499
57.66861111111111,58.96419907,296.0155945,1002.335083,389.7247009
58.00222222222222,61.14199829,318.3760071,1039.543335,404.8337097
58.33555555555556,61.99720001,310.7236023,1054.999146,411.1994934
58.66888888888889,62.34379959,346.3843994,1061.809204,414.0739136
59.00222222222222,62.57899857,350.1160889,1065.14624,415.4984131
59.33555555555556,62.74580002,,1066.974243,416.1328125
59.66888888888889,23.34519958,,409.5407104,149.5485992
60.00222222222222,1.94780004,,41.78509903,11.75129986
60.33555555555556,0.637399971,,17.90730095,2.644200087
60.66888888888889,0.501999974,,15.60789967,1.734300017
61.00222222222222,0.441000015,,15.39750004,1.745599985
61.33555555555556,0.438199997,,15.09799957,1.555799961
61.66888888888889,13.48630047,,239.6172943,82.76629639
62.00222222222222,40.88230133,,705.4915771,269.3200989
62.33555555555556,53.22710037,,915.4204712,353.7361145
62.66888888888889,58.3771019,,1003.547485,389.2626953
63.00222222222222,60.54570007,,1039.893555,404.4101868
63.33555555555556,61.46039963,,1055.314331,410.7233887
63.66888888888889,61.99720001,,1064.243164,412.4844055
64.00222222222222,62.15119934,,1064.558594,411.645813
64.33555555555556,62.2276001,310.5479126,1061.538452,414.2149048
64.66888888888889,23.95779991,182.2037048,410.2885132,159.6224976
65.00222222222222,2.284100056,39.1894989,42.33869934,12.38780022
65.33555555555556,0.921299994,43.70029831,18.11689949,2.931799889
65.66888888888889,0.726199985,35.72190094,16.00799942,2.032000065
66.0025,0.755900025,35.4007988,15.57240009,1.881999969
66.33583333333333,0.707599998,21.69529915,15.2972002,1.834300041
66.66916666666667,13.57269955,98.94999695,237.1221924,83.10230255
67.0025,40.75329971,229.0186005,699.9660034,267.5574036
67.33583333333333,52.95529938,279.2586975,908.4074097,351.2215881
67.66916666666667,57.99769974,293.0517883,995.635376,386.939209
68.0025,60.21509933,317.8171997,1032.580933,402.0949097
68.33583333333333,61.09949875,299.6961975,1048.003418,408.1807861
68.66916666666667,61.3973999,311.5864868,1054.504395,410.9798889
69.0025,61.62379837,316.7728882,1057.223999,412.1921997
69.33583333333333,61.61610031,308.703186,1058.651978,412.7887878
69.66916666666667,24.18950081,130.9857025,417.917511,166.3460999
70.0025,2.297800064,41.51350021,43.04399872,13.1967001
70.33583333333333,0.916599989,32.09780121,18.21439934,2.994800091
70.66916666666667,0.814800024,32.94049835,16.05590057,2.250999928
71.0025,0.7773,47.05569839,15.72649956,2.091200113
71.33583333333333,0.823499978,40.16949844,15.50199986,1.905699968
71.66916666666667,13.81589985,113.7194977,238.2792969,86.71970367
72.0025,40.73849869,,696.9951172,266.874115
72.33583333333333,52.55020142,,906.1723022,351.4360046
72.66916666666667,57.58940125,,993.4628296,386.5887146
73.0025,59.73180008,313.3717041,1029.141235,403.4724121
73.33583333333333,60.6493988,,1047.460815,405.4671936
73.66916666666667,61.11949921,,1054.30188,408.3465881
74.00277777777778,61.21149826,234.1582947,1056.179443,410.3229065
74.33611111111111,61.27669907,247.4400024,1055.910034,410.8959961
74.66944444444445,24.20499992,97.34829712,433.8319092,167.4832001
75.00277777777778,2.744800091,10.85239983,49.75999832,14.98490047
75.33611111111111,1.228500009,5.094299793,22.64660072,4.32159996
75.66944444444445,1.061100006,3.190900087,20.14789963,3.380300045
76.00277777777778,1.026200056,3.087899923,19.76379967,3.115099907
76.33611111111111,1.031200051,2.933700085,19.15629959,2.965899944
76.66944444444445,14.35319996,52.14749908,231.7769012,82.90409851
77.00277777777778,40.69660187,160.9179993,694.8657227,265.167511
77.33611111111111,52.5163002,214.2982025,902.3884888,348.3747864
77.66944444444445,57.55490112,240.7689972,990.9035034,383.1785889
78.00277777777778,59.5461998,249.3880005,1028.190552,398.2912903
78.33611111111111,60.43840027,253.5296936,1046.201904,404.9122925
78.66944444444445,60.81190109,256.0138855,1054.359619,407.9576111
79.00277777777778,60.92060089,256.7604065,1055.949707,409.1807861
79.33611111111111,61.11190033,256.879303,1057.155518,409.9021912
79.66944444444445,23.86510086,99.00050354,431.9046021,164.1582947
80.00277777777778,2.502300024,9.226499557,49.9396019,15.11279964
80.33611111111111,0.727199972,2.75999999,22.47360039,4.085499763
80.66944444444445,0.936100006,2.076699972,19.89719963,3.137500048
81.00277777777778,0.82980001,1.82249999,19.11870003,2.897599936
81.33611111111111,0.832400024,1.752300024,19.29840088,2.78489995
81.66972222222222,13.75199986,54.58209991,240.8518982,82.56529999
82.00305555555556,40.56520081,160.421402,696.5883179,266.48349
82.33638888888889,52.50310135,211.1103973,906.4915161,349.864502
82.66972222222222,57.11819839,231.1815033,993.6162109,384.7468872
83.00305555555556,59.32920074,240.3908997,1029.941284,399.5740967
83.33638888888889,60.13600159,245.139801,1044.603394,405.6062012
83.66972222222222,60.38769913,246.6921997,1051.447144,408.3305054
84.00305555555556,60.62120056,247.4235992,1054.38916,409.751709
84.33638888888889,60.57369995,247.4862976,1055.765747,410.3424072
84.66972222222222,23.5753994,94.72270203,434.0325928,166.6454926
85.00305555555556,2.439399958,8.622300148,49.55110168,15.07520008
85.33638888888889,0.918600023,2.480900049,22.2010994,4.070899963
85.66972222222222,0.900600016,1.991299987,19.68860054,2.982599974
86.00305555555556,0.845200002,1.824300051,19.3932991,2.87229991
86.33638888888889,0.763899982,1.727800012,18.89159966,2.648900032
86.66972222222222,14.10579967,51.70880127,230.2444,83.11519623
87.00305555555556,40.50490189,161.8246002,698.0178833,268.1369019
87.33638888888889,52.2276001,208.6968994,906.0947876,350.4544067
87.66972222222222,57.13209915,228.758194,992.3270264,385.0802917
88.00305555555556,59.17919922,236.5464935,1026.698853,398.6625977
88.33638888888889,60.03480148,239.9268036,1041.443604,404.8387146
88.66972222222222,60.36000061,241.0193024,1047.142334,407.2709961
89.00305555555556,60.52730179,241.3988953,1049.956543,408.2600098
89.33638888888889,60.61330032,241.4149017,1051.019287,408.799408
89.66972222222222,24.20730019,92.38739777,434.2572021,166.9290009
90.00305555555556,2.605400085,8.578499794,49.91559982,15.13080025
90.33666666666667,1.169100046,2.585400105,22.85930061,4.215499878
90.67,1.005699992,2.048799992,19.9564991,3.321799994
91.00333333333333,0.926999986,1.880300045,19.56480026,3.111299992
91.33666666666667,0.961000025,1.853800058,19.2621994,2.933700085
91.67,14.75749969,51.14170074,230.4911957,83.51779938
92.00333333333333,40.68790054,157.8919983,695.3168945,267.3453979
92.33666666666667,52.18510056,205.1846008,902.3474121,349.6506042
92.67,56.93730164,224.5328979,986.4072876,383.1394958
93.00333333333333,58.78919983,232.6484985,1021.670776,397.2499084
93.33666666666667,59.48009872,235.9470978,1036.434204,402.9909058
93.67,59.78440094,237.0540009,1042.824585,405.6496887
94.00333333333333,60.03689957,237.704895,1045.360352,406.8760986
94.33666666666667,60.04669952,237.5731049,1046.766479,407.4859924
94.67,24.16259956,92.27400208,439.0462952,171.2928925
95.00333333333333,2.714699984,8.478699684,50.69950104,15.50199986
95.33666666666667,1.165300012,2.519799948,22.43090057,4.257400036
95.67,1.082599998,1.945000052,19.80730057,3.197900057
96.00333333333333,1.088600039,1.826300025,19.27510071,2.903300047
96.33666666666667,0.994599998,1.679399967,19.23920059,2.907599926
96.67,14.2098999,51.4905014,232.2171021,81.14060211
97.00333333333333,40.05709839,156.4187927,691.6312256,265.5971069
97.33666666666667,51.51689911,201.826004,896.6774292,346.8291016
97.67,56.37419891,221.0287018,983.2169189,381.7398071
98.00333333333333,58.38869858,229.0359039,1018.580811,396.2442017
98.33694444444444,59.16579819,232.2454987,1033.503662,402.2814941
98.67027777777778,59.51739883,233.3921967,1039.713257,404.914093
99.00361111111111,59.63410187,233.9293976,1042.705688,406.2166138
99.33694444444444,59.7098999,234.1529999,1043.801636,406.8718872
99.67027777777778,24.34370041,93.39369965,445.8106995,171.2467957
100.00361111111111,2.721999884,8.983200073,52.0019989,16.29260063
100.33694444444444,1.25059998,2.638400078,22.89119911,4.36070013
100.67027777777778,0.957599998,1.881399989,19.47369957,3.214299917
101.00361111111111,1.039999962,1.775500059,19.35409927,3.043100119
101.33694444444444,1.028100014,1.701799989,19.09259987,3.040600061
101.67027777777778,13.88370037,50.05279922,221.1407013,80.01789856
102.00361111111111,39.77050018,151.2469025,685.5952148,263.9359131
102.33694444444444,51.31439972,198.3229065,895.1572266,346.860199
102.67027777777778,56.00719833,217.6493988,981.9553833,381.9379883
103.00361111111111,57.91210175,225.0028992,1017.641785,396.2590027
103.33694444444444,58.80369949,228.1842041,1033.347534,402.4129944
103.67027777777778,59.15409851,229.565094,1040.295044,405.3424072
104.00361111111111,59.28570175,230.039505,1042.802002,406.5455933
104.33694444444444,59.34970093,230.1430054,1044.546509,407.3279114
104.67027777777778,24.66399956,93.29350281,450.9291077,176.0635071
105.00361111111111,2.715300083,8.718099594,53.53960037,16.45079994
105.33694444444444,0.965699971,2.269599915,22.72200012,4.297500134
105.67027777777778,0.74970001,1.622900009,19.61490059,3.077100039
106.0038888888889,0.771300018,1.469900012,19.31340027,2.795700073
106.33722222222222,0.774399996,1.395599961,19.00819969,2.754100084
106.67055555555555,13.33419991,47.10770035,221.2926941,80.96499634
107.0038888888889,39.42499924,148.1611938,685.6542969,264.7330933
107.33722222222222,50.98020172,194.6201019,895.2039185,347.7893066
107.67055555555555,55.90969849,213.9055023,982.6668701,382.7232056
108.0038888888889,58.0141983,221.4302063,1018.184204,397.0903015
108.33722222222222,58.74369812,224.4530945,1033.19104,403.3255005
108.67055555555555,59.13130188,225.8894043,1039.650024,405.9619141
109.0038888888889,59.29919815,226.2772064,1042.739624,407.2445984
109.33722222222222,59.37670135,226.5169067,1043.989868,408.0903931
109.67055555555555,24.64389992,92.47679901,452.8739929,176.9983063
110.0038888888889,2.570300102,8.55739975,53.56119919,16.53960037
110.33722222222222,0.910899997,2.103600025,22.88279915,4.252799988
110.67055555555555,0.852800012,1.426800013,19.7894001,3.009599924
111.0038888888889,0.863499999,1.398200035,19.27470016,2.75819993
111.33722222222222,0.770099998,1.187100053,19.08580017,2.628900051
111.67055555555555,13.27219963,46.44520187,220.1555023,80.57749939
112.0038888888889,39.55659866,147.4586029,689.6643066,265.6304932
112.33722222222222,51.16059875,191.9143982,895.322876,348.1333923
112.67055555555555,55.91130066,210.4575043,981.1469116,382.7019958
113.0038888888889,57.93429947,217.9828949,1017.16748,396.8980103
113.33722222222222,58.65620041,221.1352997,1031.805054,402.8269958
113.67055555555555,59.00859833,222.2624054,1038.34314,405.5342102
114.0038888888889,59.09420013,222.7933044,1040.863525,406.7134094
114.33722222222222,59.09349823,222.8901978,1042.261475,407.3223877
114.67083333333333,25.23830032,92.03450012,460.8822937,183.5328979
115.00416666666666,2.943900108,8.879699707,54.60160065,17.07349968
115.3375,1.253999949,2.435600042,23.12030029,4.493599892
115.67083333333333,1.161299944,1.680799961,19.81749916,3.260299921
116.00416666666666,0.980799973,1.581699967,19.57789993,3.051800013
116.3375,0.90990001,1.560700059,19.18199921,2.867599964
116.67083333333333,13.62880039,48.15610123,223.6307068,78.92549896
117.00416666666666,39.27080154,144.8659058,687.1486816,265.2210999
117.3375,50.85689926,189.366806,894.4973755,348.4700012
117.67083333333333,55.64239883,207.3583984,980.4763794,382.6319885
118.00416666666666,57.44860077,214.9772949,1015.328491,396.6925049
118.3375,58.33440018,217.7158051,1030.759399,402.6134949
118.67083333333333,58.72119904,218.9720001,1037.444458,405.4912109
119.00416666666666,58.91279984,219.3146057,1040.069336,406.6630859
119.3375,58.8893013,219.4309998,1041.429443,407.3670959
119.67083333333333,25.1060009,91.64430237,457.6879883,183.0301971
120.00416666666666,2.924799919,8.729700089,55.04240036,17.59840012
120.3375,1.260100007,2.290800095,23.04980087,4.453000069
120.67083333333333,1.022899985,1.626899958,19.99729919,3.165100098
121.00416666666666,0.953100026,1.479500055,19.21260071,2.857500076
121.3375,0.960099995,1.483199954,19.05699921,2.85710001
121.67083333333333,13.40270042,45.12659836,221.7153931,79.56790161
122.00416666666666,38.91049957,142.0890961,687.0150757,265.3882141
122.3375,50.74309921,186.8645935,894.1724243,348.6314087
122.67111111111112,55.40850067,204.396698,981.2672119,383.23349
123.00444444444445,57.31669998,211.8256073,1016.137085,397.4285889
123.33777777777777,58.00289917,214.7462006,1031.435547,403.3042908
123.67111111111112,58.48860168,215.7615967,1039.449219,405.9397888
124.00444444444445,58.60900116,216.0397034,1040.339966,407.3334961
124.33777777777777,58.69139862,216.2601013,1041.972412,407.8615112
124.67111111111112,25.74340057,91.03099823,467.1564026,186.9855957
125.00444444444445,2.917599916,8.781399727,55.82400131,17.96619987
125.33777777777777,1.124600053,2.315099955,23.39979935,4.556000233
125.67111111111112,1.281399965,1.556699991,19.82060051,3.208199978
126.00444444444445,0.635800004,1.442700028,19.22970009,2.954099894
126.33777777777777,0.86589998,1.187899947,19.18610001,2.730900049
126.67111111111112,12.90040016,44.04850006,218.0733948,78.75520325
127.00444444444445,38.7602005,139.8786926,683.2219849,262.8673096
127.33777777777777,50.27479935,184.1172943,895.3867188,348.0942993
127.67111111111112,55.09569931,201.8240051,981.4212036,383.9749146
128.00444444444443,57.45819855,208.8845978,1018.341125,398.4946899
128.33777777777777,58.33570099,211.6520996,1032.427246,404.6358032
128.67111111111112,58.62559891,212.5603027,1037.721558,406.9176941
129.00444444444443,58.70410156,213.0585938,1040.499756,408.1737976
129.33777777777777,58.81669998,213.4248047,1042.305298,408.7945862
129.67111111111112,27.11809921,96.01039886,496.0768127,193.4234924
130.00444444444443,3.373399973,10.37580013,65.23320007,21.13750076
130.33777777777777,1.192499995,2.528399944,24.3689003,5.032000065
130.67111111111112,1.001899958,1.642799973,19.94129944,3.180099964
131.00472222222223,0.941600025,1.443500042,19.4741993,2.964799881
131.33805555555554,0.911300004,1.24240005,19.10689926,2.907099962
131.67138888888888,12.96100044,39.95970154,206.2467957,76.47669983
132.00472222222223,38.17670059,135.1009979,665.956604,258.8254089
132.33805555555554,49.72019958,178.4313965,878.43927,343.3940125
132.67138888888888,54.7010994,196.7881927,969.8928833,379.8009949
133.00472222222223,56.70330048,204.7807007,1009.729797,395.7625122
133.33805555555554,57.64070129,208.2774048,1027.502441,402.9685974
133.67138888888888,58.14699936,209.8540039,1035.613647,406.2007141
134.00472222222223,58.34669876,210.2397003,1039.239502,407.7038879
134.33805555555554,58.3266983,210.4093933,1040.841187,408.5018921
134.67138888888888,26.8946991,95.16850281,493.6146851,191.7928009
135.00472222222223,3.179800034,9.969499588,63.33499908,20.32789993
135.33805555555554,1.140699983,2.434200048,24.30800056,4.918499947
135.67138888888888,0.927900016,1.731600046,20.14649963,3.28550005
136.00472222222223,0.930800021,1.218099952,18.93129921,2.982500076
136.33805555555554,0.976700008,1.477399945,19.00189972,2.895800114
136.67138888888888,12.63339996,40.60990143,202.414093,74.94629669
137.00472222222223,37.63290024,132.2106934,660.625,256.987793
137.33805555555554,49.30709839,175.4008026,873.9824219,341.6990967
137.67138888888888,54.42539978,194.1492004,967.680481,379.0961914
138.00472222222223,56.65629959,201.9517975,1008.024597,395.202301
138.33833333333334,57.5340004,205.3054962,1026.123169,402.5014038
138.67166666666665,57.99300003,206.7987061,1034.020996,405.8883972
139.005,58.20270157,207.1524048,1038.224854,407.4606018
139.33833333333334,58.36729813,207.3917999,1040.302246,408.3656006
139.67166666666665,27.84970093,94.63200378,503.9555054,195.0628967
140.005,3.554800034,10.32670021,66.061203,21.6303997
140.33833333333334,1.348999977,2.647099972,25.02490044,5.379199982
140.67166666666665,1.051499963,1.672199965,20.62709999,3.629499912
141.005,1.091599941,1.513700008,19.65990067,3.307300091
141.33833333333334,1.07159996,1.296700001,19.24799919,3.162499905
141.67166666666665,12.27289963,39.30820084,200.7039948,73.8884964
142.005,37.43529892,129.3092041,655.5949097,255.434906
142.33833333333334,48.90299988,172.1309967,870.4038696,340.4725952
142.67166666666665,54.0605011,190.3876953,964.9428101,377.9778137
143.005,56.28160095,198.5422974,1006.019592,394.583313
143.33833333333334,57.34019852,201.9848938,1024.548462,401.9823914
143.67166666666665,57.73040009,203.3576965,1032.744873,405.384491
144.005,57.99959946,203.9095001,1037.234253,407.1628113
144.33833333333334,58.00770187,204.1179962,1038.853271,408.0325012
144.67166666666665,28.19459915,95.26119995,511.0969849,199.7422943
145.005,3.646399975,10.83510017,68.84889984,22.74780083
145.3386111111111,1.425199986,2.701299906,25.45170021,5.427700043
145.67194444444445,1.067499995,1.653300047,20.53879929,3.503900051
146.0052777777778,1.034399986,1.386299968,19.78809929,3.258100033
146.3386111111111,1.021900058,1.440999985,19.19529915,3.046900034
146.67194444444445,12.05700016,38.86610031,195.4909973,72.63749695
147.0052777777778,36.92079926,126.4760971,652.307373,253.3717041
147.3386111111111,48.71020126,169.3117065,867.9868164,339.8699951
147.67194444444445,53.84230042,187.6833954,962.557373,377.4049072
148.0052777777778,56.05870056,195.5243988,1004.043396,393.8312073
148.3386111111111,57.05279922,198.9174042,1022.399719,401.6224976
148.67194444444445,57.54809952,200.5466003,1031.074341,405.1482849
149.0052777777778,57.68619919,201.0637054,1034.863281,406.6594849
149.3386111111111,57.79949951,201.3368073,1036.755127,407.4784851
149.67194444444445,28.12319946,94.40019989,519.3433838,201.9031067
150.0052777777778,3.791500092,10.72130013,68.85420227,22.96969986
150.3386111111111,1.290699959,2.509900093,25.32390022,5.455200195
150.67194444444445,1.021700025,1.489300013,20.07099915,3.500999928
151.0052777777778,0.944199979,1.249500036,19.11770058,3.073699951
151.3386111111111,0.915400028,1.262500048,18.95479965,2.74029994
151.67194444444445,11.88099957,37.6487999,194.3912048,73.03130341
152.0052777777778,36.65240097,125.4160995,651.0845947,253.7570038
152.3386111111111,48.50360107,166.9376068,867.5623169,339.9866943
152.67194444444445,53.57830048,185.4902954,963.0402832,378.0392151
153.0052777777778,55.87480164,193.3233948,1004.68219,394.542511
153.3388888888889,56.73860168,196.6822968,1022.913391,402.0383911
153.67222222222222,57.28329849,198.2998962,1031.019897,405.4827881
154.00555555555556,57.45190048,198.9994965,1035.210449,406.9749146
154.3388888888889,57.56729889,199.2525024,1036.899048,407.7994995
154.67222222222222,28.30949974,93.70619965,519.4207764,201.8834991
155.00555555555556,3.650500059,10.51029968,69.1207962,22.90049934
155.3388888888889,1.270599961,2.421700001,25.04210091,5.341800213
155.67222222222222,0.998099983,1.501299977,20.10790062,3.300199986
156.00555555555556,0.978399992,1.348999977,19.25550079,3.035300016
156.3388888888889,0.92900002,1.282199979,18.7534008,2.73029995
156.67222222222222,11.81719971,36.10689926,193.8992004,71.98120117
157.00555555555556,36.55979919,123.5628967,649.9984741,253.9696045
157.3388888888889,48.26750183,165.287796,866.0100708,339.8370056
157.67222222222222,53.39110184,183.3374023,960.5861816,377.4996948
158.00555555555556,55.56689835,191.2239075,1002.222412,394.0679932
158.3388888888889,56.68289948,194.6454926,1020.372192,401.4645081
158.67222222222222,57.01279831,196.080307,1028.562256,404.9074097
159.00555555555556,57.22900009,196.7700043,1032.560913,406.684906
159.3388888888889,57.32410049,196.9335938,1034.949829,407.4825134
159.67222222222222,28.39100075,92.66560364,531.4102173,203.2046967
160.00555555555556,3.715500116,10.45289993,69.34629822,22.82839966
160.3388888888889,1.386999965,2.280600071,24.75620079,5.228000164
160.67222222222222,1.086599946,1.476899981,19.69070053,3.388200045
161.00555555555556,1.229099989,1.547099948,19.24550056,3.208499908
161.3388888888889,1.181800008,1.425899982,18.84609985,3.038800001
161.67222222222222,11.27110004,35.68050003,191.188797,70.69779968
162.00555555555556,36.60480118,122.1973038,646.7919922,252.4369965
162.33916666666667,48.26169968,163.0005035,863.7982178,339.1727905
162.6725,53.41690063,181.0921021,958.8817749,377.283905
163.00583333333333,55.71080017,188.6159973,1000.857727,393.769104
163.33916666666667,56.6957016,192.0856934,1018.901184,401.3247986
163.6725,57.08480072,193.4241028,1027.398804,404.910614
164.00583333333333,57.29570007,193.9223938,1031.375366,406.6217041
164.33916666666667,57.38830185,194.1289978,1032.833374,407.209198
164.6725,28.68320084,92.18109894,521.0684204,207.8628998
165.00583333333333,3.920099974,10.61690044,69.04599762,22.9477005
165.33916666666667,1.582599998,2.672100067,25.38220024,5.691999912
165.6725,1.307700038,1.753399968,20.3859005,3.688800097
166.00583333333333,1.25090003,1.593500018,19.97859955,3.466500044
166.33916666666667,1.179999948,1.429399967,19.26609993,3.241600037
166.6725,11.55669975,35.68759918,190.7353058,70.72850037
167.00583333333333,36.35329819,121.0550995,645.7111816,252.4019012
167.33916666666667,48.10900116,161.2767029,862.2827148,339.3606873
167.6725,53.19490051,178.6215057,957.7910156,376.9194031
168.00583333333333,55.53770065,186.2254028,999.0568848,393.8035889
168.33916666666667,56.46469879,189.6587982,1017.483826,401.2520142
168.6725,56.78409958,190.9004059,1025.494507,404.5273132
169.00611111111112,56.98320007,191.5615997,1029.449341,406.2825012
169.33944444444444,57.0821991,191.7100983,1031.248047,407.0723877
169.67277777777778,28.86899948,92.47619629,527.1696167,205.7050934
170.00611111111112,3.811800003,10.40270042,69.88659668,23.54140091
170.33944444444444,1.444100022,2.557499886,24.99099922,5.594900131
170.67277777777778,1.166399956,1.621999979,20.19589996,3.525099993
171.00611111111112,1.122699976,1.410099983,19.67679977,3.247800112
171.33944444444444,1.082599998,1.314800024,19.18989944,3.210900068
171.67277777777778,11.33189964,33.61999893,189.0630035,69.36229706
172.00611111111112,36.29710007,119.2236023,644.0723877,251.7487946
172.33944444444444,48.11830139,158.8500977,861.055603,338.2637024
172.67277777777778,53.23669815,176.2621002,955.9119263,376.3646851
173.00611111111112,55.47380066,183.8726959,997.5537109,392.9251099
173.33944444444444,56.52590179,186.7252045,1015.403687,399.9718018
173.67277777777778,56.90110016,188.2312012,1023.218384,403.442688
174.00611111111112,57.1216011,188.8683014,1027.959717,405.15271
174.33944444444444,57.36050034,188.9918976,1029.903687,406.1272888
174.67277777777778,28.86540031,91.57759857,524.8679199,205.3603973
175.00611111111112,3.788000107,10.17109966,68.54579926,23.09889984
175.33944444444444,1.462100029,2.381400108,24.64489937,5.37169981
175.67277777777778,1.210899949,1.560099959,20.21409988,3.621799946
176.00611111111112,1.097300053,1.367300034,19.53630066,3.352799892
176.33944444444444,1.163300037,1.45539999,19.12579918,3.215500116
176.67277777777778,11.51319981,33.81129837,185.9674072,68.82029724
177.0063888888889,36.28519821,117.1931,642.8963013,251.4192047
177.33972222222224,48.07049942,156.6450958,859.373291,337.8348999
177.67305555555555,53.12469864,174.0892029,953.5656738,375.605011
178.0063888888889,55.26729965,181.5348969,994.7011719,392.254303
178.33972222222224,56.16149902,184.9199982,1012.716675,399.6126099
178.67305555555555,56.68439865,186.0834961,1021.265015,402.9494019
179.0063888888889,56.79180145,186.5722961,1025.123901,404.5470886
179.33972222222224,56.76910019,186.9266052,1026.660034,405.2688904
179.67305555555555,28.61240005,90.7602005,527.6848755,211.4284058
180.0063888888889,3.82249999,10.20549965,69.23660278,23.24510002
180.33972222222224,1.461799979,2.487900019,25.31480026,5.657999992
180.67305555555555,1.154199958,1.618000031,20.18099976,3.622699976
181.0063888888889,1.171399951,1.506000042,19.44729996,3.23029995
181.33972222222224,1.135900021,1.340000033,19.10079956,3.109999895
181.67305555555555,11.00749969,32.64799881,185.123703,69.65129852
182.0063888888889,36.09629822,114.8524017,642.163208,250.5381927
182.33972222222224,47.63669968,174.5939941,857.6060181,337.5101929
182.67305555555555,52.62889862,172.0110016,952.5073242,375.2175903
183.0063888888889,54.89910126,179.3762054,993.1027222,391.5407104
183.33972222222224,55.89339828,182.4839935,1010.842896,398.8529968
183.67305555555555,56.35449982,183.7819061,1019.097412,402.0734863
184.0063888888889,56.55270004,184.2998047,1022.430908,403.6507874
184.34,56.67890167,184.5561066,1024.636963,404.4309998
184.67333333333335,28.7045002,92.76439667,526.4622192,208.6094971
185.00666666666666,3.796700001,10.21759987,69.53489685,23.25060081
185.34,1.390699983,2.630500078,25.34210014,5.617400169
185.67333333333335,1.215399981,1.645699978,20.41239929,3.691400051
186.00666666666666,1.139099956,1.450700045,19.46089935,3.33769989
186.34,1.079300046,1.350900054,18.86949921,3.051800013
186.67333333333335,11.03409958,32.76119995,182.5704956,68.99120331
187.00666666666666,35.99319839,117.2361984,642.8673096,251.2552032
187.34,47.68069839,174.7682037,858.8250732,337.6947021
187.67333333333335,52.48669815,179.2579956,950.9453735,374.6335144
188.00666666666666,54.63899994,176.2059021,991.7844238,391.3586121
188.34,55.76309967,182.4774017,1009.711304,398.7015991
188.67333333333335,56.18040085,309.2486877,1017.908325,401.9739075
189.00666666666666,56.49029922,191.7807007,1022.025085,403.7214966
189.34,56.53760147,217.8616028,1024.004761,404.4129944
189.67333333333335,28.19499969,139.0372009,528.0964966,205.7131958
190.00666666666666,3.733700037,52.83779907,68.04640198,22.80590057
190.34,1.393900037,19.81739998,24.70369911,5.367300034
190.67333333333335,1.175400019,18.89139938,20.03339958,3.468800068
191.00666666666666,1.036399961,16.87520027,19.37560081,3.157299995
191.34,1.056499958,17.74699974,19.1765995,3.072099924
191.67333333333335,10.97369957,51.64749908,180.8952026,65.81539917
192.00666666666666,35.7983017,137.3865967,639.7495117,250.4261932
192.34027777777777,47.42860031,172.1907043,856.9876099,337.1622009
192.67361111111111,52.50019836,199.6732941,950.5308838,374.9081116
193.00694444444446,54.66519928,201.7342072,991.8637085,391.2380981
193.34027777777777,55.54079819,195.5319061,1009.53772,398.2582092
193.67361111111111,55.99779892,212.8173981,1017.262085,401.4746094
194.00694444444446,56.2364006,218.2230988,1020.939209,402.8186035
194.34027777777777,56.24879837,217.4953003,1023.215271,403.865387
194.67361111111111,28.36149979,131.3119965,524.2244263,208.5930939
195.00694444444446,3.496200085,,66.56770325,22.1541996
195.34027777777777,1.33070004,65.23179626,24.34020042,5.181300163
195.67361111111111,1.065500021,5.264999866,19.97570038,3.460999966
196.00694444444446,1.095999956,11.3203001,19.47680092,3.160700083
196.34027777777777,1.017500043,7.815400124,18.92679977,2.997900009
196.67361111111111,10.77060032,41.49670029,179.5144958,66.1815033
197.00694444444446,35.66889954,106.9919968,637.7758789,247.2458954
197.34027777777777,47.2030983,145.8659058,855.5559082,335.6773071
197.67361111111111,52.19820023,161.7882996,949.3560791,373.4447937
198.00694444444446,54.40259933,169.0462036,990.5001831,390.1803894
198.34027777777777,55.43239975,175.4402008,1009.497375,397.7153015
198.67361111111111,55.83269882,179.9503937,1017.362122,400.9852905
199.00694444444446,56.03699875,170.839798,1021.762695,402.6328125
199.34027777777777,56.11100006,174.8206024,1022.608826,403.329895
199.67361111111111,28.41609955,87.01950073,525.9827881,205.4340057
200.00694444444446,3.473799944,9.071200371,64.69730377,21.07320023
200.34055555555557,1.276900053,2.201200008,24.20809937,5.049900055
200.67388888888888,1.08829999,1.552600026,20.04030037,3.463700056
201.00722222222223,1.051599979,1.420699954,19.47039986,3.185899973
201.34055555555557,0.997200012,1.343199968,19.16950035,3.053100109
201.67388888888888,10.9211998,30.45149994,180.2138977,66.08249664
202.00722222222223,35.56919861,109.3572998,642.7457275,250.9998016
202.34055555555557,47.10710144,146.5511932,857.7584839,336.264801
202.67388888888888,51.97710037,162.0467987,949.7330933,374.2484131
203.00722222222223,54.14120102,168.8350067,990.0422974,390.6247864
203.34055555555557,54.99110031,171.7888947,1006.840515,397.6438904
203.67388888888888,55.39899826,173.1078949,1014.445313,400.8684998
204.00722222222223,55.50780106,173.6533966,1018.003174,402.239502
204.34055555555557,55.60879898,173.9786072,1019.650085,403.023407
204.67388888888888,28.33760071,84.56420135,519.2158813,207.888504
205.00722222222223,3.407700062,8.74849987,63.06200027,21.01169968
205.34055555555557,1.39139998,2.168600082,23.62400055,4.970399857
205.67388888888888,1.06340003,1.519199967,19.70210075,3.374500036
206.00722222222223,1.031000018,1.344099998,18.83440018,3.030900002
206.34055555555557,1.003900051,1.32280004,18.75559998,2.982000113
206.67388888888888,10.66059971,32.28739929,179.7234039,64.3065033
207.00722222222223,35.37250137,109.5177002,641.270874,249.0256958
207.34055555555557,46.70140076,144.7313995,854.1652832,335.1821899
207.67388888888888,51.63069916,160.5267029,945.5784912,372.5053101
208.00722222222223,53.75730133,167.3563995,985.8126831,389.3052979
208.34055555555557,54.66930008,170.1909027,1003.328674,396.4952087
208.67416666666668,55.26290131,171.4783936,1010.948486,399.9313049
209.0075,55.47650146,172.1168976,1014.900696,401.7174988
209.34083333333334,55.47639847,172.2812042,1016.460388,402.3259888
209.67416666666668,28.07970047,82.86380005,518.5505981,213.7108002
210.0075,3.430000067,8.675200462,62.93730164,21.26709938
210.34083333333334,1.280500054,2.078399897,23.38879967,5.033299923
210.67416666666668,1.039700031,1.376999974,19.90229988,3.54489994
211.0075,1.011000037,1.266499996,18.7772007,3.235199928
211.34083333333334,1.058200002,1.294399977,18.96999931,3.067300081
211.67416666666668,10.74890041,28.53380013,177.8054962,65.24770355
212.0075,35.19580078,107.4567032,636.383728,248.1374969
212.34083333333334,46.53020096,143.6313934,851.8164063,335.3186035
212.67416666666668,51.45949936,159.3117981,946.0134888,373.373291
213.0075,53.7038002,165.944397,986.59729,389.8434143
213.34083333333334,54.51639938,168.8860931,1003.236694,396.8106079
213.67416666666668,54.97060013,170.0442963,1011.044006,400.0270081
214.0075,55.13949966,170.6154938,1014.860107,401.5365906
214.34083333333334,55.18299866,170.7729034,1016.736572,402.2366028
214.67416666666668,27.79820061,81.45839691,522.5172119,208.6170959
215.0075,3.193799973,8.160099983,61.26160049,20.26490021
215.34083333333334,1.267199993,2.017499924,23.37680054,4.875599861
215.67416666666668,1.005900025,1.299100041,19.69650078,3.373699903
216.0075,0.99059999,1.203799963,18.86109924,3.060800076
216.34083333333334,0.917500019,1.155699968,18.88349915,3.000299931
216.67444444444445,10.64330006,30.44709969,181.093399,63.31669998
217.0077777777778,35.38389969,109.7685013,645.8955078,251.173996
217.3411111111111,46.82020187,145.9499969,860.0963135,337.9473877
217.67444444444445,52.83229828,161.631897,950.4143066,374.4992065
218.0077777777778,54.73680115,169.6378021,988.6726074,390.0862122
218.3411111111111,55.46340179,175.1871033,1004.806396,396.6160889
218.67444444444445,55.82730103,176.6403046,1012.446594,399.6824951
219.0077777777778,55.93310165,178.7700958,1016.588623,401.2015076
219.3411111111111,55.95050049,183.3332977,1018.365479,402.0934143
219.67444444444445,27.76749992,91.26799774,523.9841919,207.7684021
220.0077777777778,3.174999952,14.57750034,60.87419891,20.00139999
220.3411111111111,1.186499953,10.26790047,23.30139923,4.834300041
220.67444444444445,0.949599981,9.015800476,19.45999908,3.308000088
221.0077777777778,0.841499984,10.07919979,18.92900085,2.924200058
221.3411111111111,0.765699983,7.235599995,18.68899918,2.768699884
221.67444444444445,10.44400024,39.21260071,180.0850983,63.60369873
222.0077777777778,35.47000122,117.0151978,645.1920166,250.690506
222.3411111111111,46.95069885,160.1766968,860.4379272,337.7562866
222.67444444444445,51.79059982,178.5155945,950.9586182,374.2966919
223.0077777777778,53.81969833,181.5606995,989.671814,390.1080017
223.3411111111111,54.74869919,194.9062958,1005.883301,396.7103882
223.67472222222221,55.06000137,193.4833069,1013.025208,399.7284851
224.00805555555556,55.10240173,192.0648041,1016.038696,401.2511902
224.3413888888889,55.21670151,203.6824036,1017.272217,401.7697144
224.67472222222221,28.2003994,237.1941071,527.7316284,212.6172028
225.00805555555556,2.951699972,26.72780037,61.90729904,20.0678997
225.3413888888889,0.930899978,26.91889954,23.04339981,4.586599827
225.67472222222221,0.732900023,20.48520088,19.23250008,2.974100113
226.00805555555556,0.707599998,26.15909958,19.0189991,2.667700052
226.3413888888889,0.662800014,33.26979828,18.51169968,2.611500025
226.67472222222221,10.33069992,46.64960098,184.4284058,62.90710068
227.00805555555556,34.85290146,124.9116974,644.3770752,248.5381012
227.3413888888889,46.31790161,149.5471039,858.4564209,337.1300049
227.67472222222221,51.07160187,166.1304932,949.7420044,373.5647888
228.00805555555556,53.20420074,171.6672058,988.1931152,389.4172974
228.3413888888889,53.99169922,178.8977051,1004.736511,396.1878967
228.67472222222221,54.25569916,183.0234985,1011.969482,399.0935974
229.00805555555556,54.64360046,180.6828003,1014.915771,400.4399109
229.3413888888889,54.61729813,185.1994019,1016.573914,401.2897034
229.67472222222221,27.32239914,90.61840057,524.0581055,209.1611023
230.00805555555556,2.870800018,19.83600044,60.83250046,19.93549919
230.3413888888889,0.93599999,17.70890045,22.94599915,4.453999996
230.67472222222221,0.739099979,14.80700016,19.41119957,3.049000025
231.00805555555556,0.666800022,13.13869953,18.83289909,2.758899927
231.3413888888889,0.694700003,11.98209953,18.45789909,2.601300001
231.67472222222221,10.06200027,44.33179855,181.8327026,62.17710114
232.00833333333333,34.60689926,122.2171021,644.3082886,249.6620026
232.34166666666667,45.86989975,156.4100952,857.1193848,335.6246948
232.675,50.6651001,155.5980988,946.3237305,372.7615051
233.00833333333333,52.61859894,144.2342987,984.5911865,388.5752869
233.34166666666667,53.40940094,155.5812073,1000.848694,395.3859863
233.675,53.75519943,159.7167969,1007.776917,398.3562012
234.00833333333333,54.00910187,161.2118988,1011.758911,400.0577087
234.34166666666667,54.01919937,161.9160004,1013.356812,400.9483032
234.675,27.32530022,78.48179626,535.2523804,213.7799072
235.00833333333333,3.007699966,7.693799973,61.78739929,20.63599968
235.34166666666667,1.14349997,1.752200007,23.35689926,4.640500069
235.675,0.963,1.161000013,19.33349991,3.189800024
236.00833333333333,0.870999992,1.072700024,18.7322998,2.910900116
236.34166666666667,0.818599999,1.034199953,18.40189934,2.71420002
236.675,10.00870037,26.65710068,172.3766937,60.03680038
237.00833333333333,34.0265007,101.4195023,636.2601929,247.4989014
237.34166666666667,45.3470993,137.5556946,853.3192139,334.593689
237.675,50.19499969,152.6651001,944.5963745,372.7954102
238.00833333333333,52.20869827,159.0323029,983.9387817,389.3326111
238.34166666666667,53.03279877,161.7984009,1001.539307,396.3113098
238.675,53.3757019,162.3486023,1005.432983,398.4545898
239.00833333333333,53.54999924,163.3787994,1012.236206,401.2549133
239.34194444444444,53.69369888,163.7097015,1014.01062,402.2012024
239.67527777777778,28.53319931,83.90699768,543.8031006,216.7917023
240.00861111111112,3.436000109,8.621399879,66.78359985,22.43619919
240.34194444444444,1.193500042,1.822700024,23.80599976,4.953199863
240.67527777777778,0.854900002,1.077600002,19.30660057,3.105000019
241.00861111111112,0.856000006,0.988499999,18.51180077,2.850199938
241.34194444444444,0.885299981,1.001700044,18.19849968,2.682300091
241.67527777777778,9.542499542,25.34449959,166.0933075,60.23329926
242.00861111111112,33.33570099,99.55930328,623.6547852,244.5410004
242.34194444444444,44.74520111,135.991806,844.0593262,333.3208008
242.67527777777778,49.78710175,151.3386993,940.1459961,372.3247986
243.00861111111112,51.95970154,158.2221985,982.2664185,389.4269104
243.34194444444444,52.88150024,161.0608063,1001.295227,397.074585
243.67527777777778,53.26399994,162.4922028,1009.473572,400.4625854
244.00861111111112,53.47140121,162.9454041,1012.969421,402.148407
244.34194444444444,53.53350067,163.3383026,1015.295105,402.9938965
244.67527777777778,28.33690071,83.99019623,544.7260132,214.6092072
245.00861111111112,3.380899906,8.502799988,65.67019653,22.14480019
245.34194444444444,1.21570003,1.727300048,23.68359947,4.85890007
245.67527777777778,0.957499981,1.014999986,19.1840992,3.120300055
246.00861111111112,0.727500021,0.933499992,18.48749924,2.761399984
246.34222222222223,0.779900014,0.854799986,18.04369926,2.620399952
246.67555555555555,9.359900475,25.44680023,163.1535034,60.43909836
247.0088888888889,33.55179977,100.5789032,629.5197754,246.4716949
247.34222222222223,44.8091011,136.1246948,850.6184082,335.7763977
247.67555555555555,49.72689819,151.3778992,946.1427002,374.5499878
248.0088888888889,51.87870026,157.9085999,987.5292969,391.245697
248.34222222222223,52.73559952,160.8162994,1004.792297,398.4767151
248.67555555555555,53.18099976,161.960907,1011.788513,401.5697937
249.0088888888889,53.33190155,162.645401,1014.786377,402.90271
249.34222222222223,53.3382988,162.9951019,1016.524414,403.6491089
249.67555555555555,27.94949913,83.95950317,551.1113281,217.9270935
250.0088888888889,3.360300064,8.456000328,66.28859711,22.02389908
250.34222222222223,1.152199984,1.7773,23.84090042,4.84829998
250.67555555555555,0.799899995,0.994300008,19.04369926,2.992399931
251.0088888888889,0.769500017,0.835699975,18.32089996,2.64109993
251.34222222222223,0.789600015,0.739899993,18.10820007,2.440599918
251.67555555555555,9.069499969,24.28800011,166.1847992,58.99319839
252.0088888888889,33.42300034,100.5738983,629.2506104,246.5868073
252.34222222222223,44.86859894,135.7709961,850.6884766,336.0180969
252.67555555555555,49.85440063,150.7265015,946.7346191,374.3179016
253.0088888888889,52.1413002,157.4029999,988.2219849,391.259613
253.34222222222223,52.85889816,160.2823944,1006.741577,398.6763
253.67555555555555,53.45289993,161.5041962,1014.880371,402.0015869
254.0088888888889,53.65420151,162.1748047,1019.664612,403.7340088
254.34222222222223,53.80920029,162.3430939,1021.673889,404.5228882
254.67583333333334,27.63030052,81.44239807,553.6203003,214.797699
255.00916666666666,3.092000008,7.888599873,64.08399963,21.21980095
255.3425,0.86559999,1.439800024,23.13870049,4.461400032
255.67583333333334,0.705900013,0.862299979,18.7140007,2.753400087
256.00916666666666,0.779999971,0.852400005,18.16349983,2.552000046
256.3425,0.705600023,0.783399999,17.8743,2.512200117
256.67583333333334,9.122200012,26.57139969,162.1676941,59.57749939
257.00916666666666,33.56520081,98.7519989,627.6243896,246.1548004
257.3425,44.64569855,133.9761047,847.8613281,333.9236145
257.67583333333334,49.46350098,149.3822937,941.928894,372.5470886
258.00916666666666,51.77090073,155.9143066,983.7227173,389.4507141
258.3425,52.61520004,158.728302,1001.459473,396.7036133
258.67583333333334,52.9233017,159.9770966,1009.398315,400.0185852
259.00916666666666,53.28319931,160.6157074,1013.47168,401.6878052
259.3425,53.19269943,160.6920929,1015.397217,402.3015137
259.67583333333334,28.55870056,81.69750214,553.8739014,218.1296997
260.00916666666666,3.315700054,8.113900185,66.00109863,22.24430084
260.3425,1.213799953,1.785400033,23.65889931,4.807899952
260.67583333333334,0.95569998,1.121799946,19.34980011,3.022200108
261.00916666666666,0.91140002,0.96329999,18.78039932,2.722500086
261.3425,0.89289999,0.895200014,18.36730003,2.602400064
261.67583333333334,8.963500023,24.37560081,162.3502045,55.6731987
262.00916666666666,32.52209854,96.79720306,616.2531128,239.4095001
262.3425,43.81710052,132.0715027,838.0681763,329.0646057
262.6761111111111,48.92029953,147.4167023,935.7028198,369.5521851
263.00944444444445,51.21860123,154.3587036,978.8521118,387.1747131
263.34277777777777,52.17860031,157.383606,997.9564819,395.2441101
263.6761111111111,52.64279938,158.7337952,1006.687317,398.7785034
264.00944444444445,52.792099,159.4284058,1010.741577,400.5107117
264.34277777777777,52.90679932,159.6885986,1012.855225,401.449585
264.6761111111111,28.65449905,83.32460022,547.7700806,218.8948059
265.00944444444445,3.50970006,8.169300079,65.95310211,22.04179955
265.34277777777777,1.387799978,1.692399979,23.44650078,4.854899883
265.6761111111111,1.19690001,1.057600021,19.23290062,3.108799934
266.00944444444445,1.192600012,0.989199996,18.54980087,2.778599977
266.34277777777777,1.279099941,0.886399984,18.38380051,2.718199968
266.6761111111111,9.045900345,25.28089905,156.3432007,54.93740082
267.00944444444445,32.90470123,96.48349762,615.2366943,238.4199982
267.34277777777777,44.42539978,131.2572021,834.5206909,328.4173889
267.6761111111111,49.56829834,146.4626007,932.6522827,368.7022095
268.00944444444445,51.99980164,153.5668945,975.4464722,385.9844971
268.34277777777777,53.11429977,156.6306,994.6231079,394.1630859
268.6761111111111,53.69419861,157.6654053,1003.260986,397.9787903
269.00944444444445,54.08580017,158.2454071,1007.447815,399.7391968
269.34277777777777,54.33929825,158.6784058,1010.157898,400.5798035
269.6761111111111,30.97610092,83.03240204,562.482605,223.0879059
270.0097222222222,4.912099838,8.14620018,66.13780212,22.12689972
270.34305555555557,2.828099966,1.576400042,23.76569939,4.761499882
270.6763888888889,2.803600073,0.994099975,18.99550056,2.935600042
271.0097222222222,2.904700041,0.746599972,18.37590027,2.589400053
271.34305555555557,3.046600103,0.684099972,17.97450066,2.394900084
271.6763888888889,11.46510029,23.82349968,158.8350983,52.70479965
272.0097222222222,35.25790024,94.85119629,618.012207,237.7093964
272.34305555555557,47.16199875,130.5337982,836.3916016,327.311615
272.6763888888889,52.40510178,146.089798,934.2680054,367.0517883
273.0097222222222,54.94580078,153.1649933,978.0692139,385.1306152
273.34305555555557,56.33909988,156.1896973,998.7337036,392.9613953
273.6763888888889,57.08039856,157.7319031,1008.239014,396.9305115
274.0097222222222,57.49269867,158.4635925,1013.405212,398.7669067
274.34305555555557,58.05099869,158.6573944,1016.146484,399.7645874
274.6763888888889,32.96720123,82.99189758,572.6890869,231.5198059
275.0097222222222,7.749499798,7.900700092,66.78649902,22.20079994
275.34305555555557,5.757800102,1.455800056,23.25810051,4.56799984
275.6763888888889,5.719099998,0.811200023,18.70350075,2.773400068
276.0097222222222,5.811800003,0.704999983,18.24399948,2.577100039
276.34305555555557,6.082600117,0.68629998,17.92849922,2.424200058
276.6763888888889,14.50160027,25.12989998,156.8088074,49.65439987
277.0097222222222,38.76269913,94.50409698,616.2689209,234.8782043
277.34305555555557,50.83980179,129.6723938,838.6021118,325.6174927
277.6763888888889,56.41450119,145.2588959,938.2017822,366.5739136
278.01,59.03350067,152.7523956,982.9564209,384.7308044
278.3433333333333,60.47290039,155.6197968,1003.129272,393.0202942
278.6766666666667,61.29930115,157.1757965,1011.96228,396.6380005
279.01,61.93220139,157.9736023,1016.764221,398.4328918
279.3433333333333,62.28710175,158.2718048,1019.009399,399.3594055
279.6766666666667,38.2317009,87.40280151,574.7943115,222.7097015
280.01,11.36060047,8.238200188,66.38870239,22.32760048
280.3433333333333,9.140600204,1.714900017,23.39579964,4.616399765
280.6766666666667,9.186699867,0.974399984,19.16119957,3.003999949
281.01,9.430800438,0.950200021,18.73900032,2.77850008
281.3433333333333,9.577199936,0.900900006,18.0576992,2.600699902
281.6766666666667,17.86300087,23.80330086,149.7142029,50.86299896
282.01,43.26100159,96.90480042,617.2634888,236.2808075
282.3433333333333,55.46279907,132.4790955,839.5612183,328.0180054
282.6766666666667,60.79560089,148.009201,937.5322266,367.2496033
283.01,63.35359955,154.9481049,979.5180054,384.4197083
283.3433333333333,64.58599854,157.9087982,998.5814819,392.4245911
283.6766666666667,65.30210114,159.372406,1006.909607,395.7427979
284.01,65.88289642,160.1018982,1010.97821,397.3530884
284.3433333333333,66.26599884,160.3806,1013.366394,398.5657043
284.6766666666667,42.11940002,86.33450317,571.3779907,227.3706055
285.01,14.37300014,8.11289978,65.83300018,22.09110069
285.3433333333333,12.30869961,1.698199987,23.39100075,4.734499931
285.6766666666667,12.32219982,0.99119997,19.02829933,2.950299978
286.0102777777778,12.49020004,0.869899988,18.32139969,2.701100111
286.3436111111111,12.62069988,0.871900022,18.1427002,2.618999958
286.6769444444444,21.64319992,24.38100052,150.7082062,54.19979858
287.0102777777778,46.83010101,94.38739777,618.753418,239.781601
287.3436111111111,59.02330017,132.0292969,840.4133911,329.3236084
287.6769444444444,64.34339905,147.1414032,936.7769165,368.1885071
288.0102777777778,66.86260223,154.0673981,979.3632813,385.0946045
288.3436111111111,68.12560272,157.0234985,997.414978,392.6510925
288.6769444444444,68.85099792,158.2886047,1005.232788,396.1311035
289.0102777777778,69.1713028,158.866394,1009.151001,397.718811
289.3436111111111,69.6835022,159.1557007,1011.222473,398.5976868
289.6769444444444,44.06539917,85.46070099,570.9113159,227.0247955
290.0102777777778,17.09980011,7.92110014,65.88379669,21.6406002
290.3436111111111,15.0781002,1.628399968,23.13339996,4.618199825
290.6769444444444,14.85519981,0.934099972,18.82629967,2.9454
291.0102777777778,15.11219978,0.839999974,18.08009911,2.666500092
291.3436111111111,15.15639973,0.871100008,17.9204998,2.591399908
291.6769444444444,23.88809967,20.57859993,145.2955933,52.13209915
292.0102777777778,49.75590134,94.37619781,615.2650146,238.5516052
292.3436111111111,61.70959854,130.6208954,835.8295898,327.7055054
292.6769444444444,67.3423996,146.0307007,933.5767822,367.3543091
293.0105555555556,69.83080292,153.0003052,976.3457031,384.6365051
293.3438888888889,71.3660965,156.0852051,995.4058838,392.4320984
293.6772222222222,72.02680206,157.4136047,1003.817688,395.9838867
294.0105555555556,72.43209839,158.0153961,1008.713379,397.6484985
294.3438888888889,72.55190277,158.3977966,1011.512329,398.7878113
294.6772222222222,47.89110184,85.28179932,578.5316162,231.0460968
295.0105555555556,19.69440079,7.94080019,66.29850006,22.62420082
295.3438888888889,17.45389938,1.478399992,23.24690056,4.615200043
295.6772222222222,17.42110062,0.915799975,18.7322998,2.943300009
296.0105555555556,17.41239929,0.736800015,18.01819992,2.486299992
296.3438888888889,17.87199974,0.666199982,17.84009933,2.242599964
296.6772222222222,26.09950066,19.0007,146.9936066,52.08620071
297.0105555555556,52.38690186,94.81780243,615.9552002,237.618103
297.3438888888889,64.77339935,130.6334076,840.1367188,329.1679077
297.6772222222222,70.42269897,146.0381012,937.925293,368.7720032
298.0105555555556,72.55750275,152.6840057,979.9636841,386.0986023
298.3438888888889,73.81230164,155.6723022,998.8856812,393.5256958
298.6772222222222,74.40570068,157.076004,1007.905701,397.1292114
299.0105555555556,74.83869934,157.7133026,1011.479004,398.6365051
299.3438888888889,75.09490204,157.9709015,1014.10199,399.5487976
299.6772222222222,49.84880066,85.38469696,586.3303833,238.1141968
300.0105555555556,22.21039963,7.801199913,66.51779938,21.78359985
300.3438888888889,19.91760063,1.439399958,23.0394001,4.549300194
300.6772222222222,19.77129936,0.852500021,18.74629974,2.770200014
301.0105555555556,19.95409966,0.718200028,18.10750008,2.494400024
301.3441666666667,20.02619934,0.647099972,17.72400093,2.32159996
301.6775,28.65800095,21.2901001,147.6147003,52.72169876
302.0108333333333,55.18130112,94.89330292,619.432373,239.7066956
302.3441666666667,67.20760345,130.4709015,843.211792,330.1517944
302.6775,73.19670105,145.5457001,940.5341187,368.9725952
303.0108333333333,76.6678009,152.1053925,981.755127,386.0014038
303.3441666666667,77.57160187,155.0366058,1000.135803,393.2279968
303.6775,78.0338974,156.3009949,1008.181213,396.7255859
304.0108333333333,78.16069794,156.8011017,1010.295593,397.8093872
304.3441666666667,78.35479736,157.0343018,1010.81189,398.3279114
304.6775,52.55799866,86.03299713,589.0128174,231.2371979
305.0108333333333,24.6595993,8.078800201,66.64640045,22.84880066
305.3441666666667,22.31089973,1.69509995,23.54750061,4.872399807
305.6775,22.11879921,1.103399992,19.11330032,3.039400101
306.0108333333333,22.22669983,0.977299988,18.51849937,2.683000088
306.3441666666667,22.33550072,0.935699999,17.96190071,2.613699913
306.6775,30.80859947,20.70739937,143.5482941,51.1487999
307.0108333333333,56.83560181,92.5542984,611.7225952,237.3639984
307.3441666666667,69.1309967,128.3800964,837.3491211,326.6777039
307.6775,74.5223999,143.7554932,933.0095825,365.635498
308.0108333333333,77.03720093,150.6564026,974.5358276,383.3232117
308.3441666666667,78.28369904,153.9165955,993.6539917,391.3796997
308.6775,78.770401,155.0904999,1001.809082,394.9773865
309.0108333333333,79.17240143,155.7122955,1005.623779,396.5498047
309.34444444444443,79.74490356,155.9980927,1007.205505,397.3937988
309.6777777777778,54.58110046,85.95839691,588.911377,234.960495
310.0111111111111,26.15159988,8.046999931,66.39790344,22.69869995
310.34444444444443,23.88240051,1.621600032,23.01799965,4.760099888
310.6777777777778,23.62870026,0.970200002,19.26530075,3.093300104
311.0111111111111,23.52280045,0.8495,18.08110046,2.747499943
311.34444444444443,23.9741993,0.81099999,18.05039978,2.621500015
311.6777777777778,32.75019836,22.03919983,145.9902954,46.85900116
312.0111111111111,58.15829849,93.76280212,608.6776733,232.908493
312.34444444444443,70.79740143,127.5889969,831.4663696,326.5307922
312.6777777777778,75.8792038,142.9407043,930.0181885,365.8301086
313.0111111111111,78.54350281,149.8569946,971.7166138,383.2287903
313.34444444444443,79.60620117,152.7518005,990.4973145,390.9031982
313.6777777777778,80.03369904,153.8414001,997.9067993,394.2647095
314.0111111111111,80.44100189,154.4624023,1001.221497,395.7432861
314.34444444444443,80.68309784,154.7631989,1003.187012,396.6148071
314.6777777777778,56.74000168,88.57299805,593.7078857,243.7640076
315.0111111111111,29.08340073,8.185700417,68.29969788,23.51269913
315.34444444444443,26.44179916,1.737100005,23.50370026,5.012800217
315.6777777777778,27.62070084,0.99849999,18.9029007,3.133699894
316.0111111111111,25.90559959,0.901499987,18.08620071,2.70510006
316.34444444444443,26.01000023,0.878300011,17.71190071,2.671799898
316.6777777777778,33.47520065,21.47610092,140.6190033,46.45289993
317.0113888888889,59.08710098,91.61119843,606.6849976,231.6896057
317.34472222222223,71.78530121,126.7483978,829.1911011,324.4263916
317.67805555555555,77.37030029,142.1242065,923.4633179,364.5844116
318.0113888888889,79.92520142,149.168396,966.9846802,381.4952087
318.34472222222223,81.60140228,152.1358948,984.4562988,389.3577881
318.67805555555555,81.56069946,153.4485016,992.9234009,392.844696
319.0113888888889,83.15429688,154.0865936,996.8712769,394.7417908
319.34472222222223,82.6934967,154.5254974,998.4639282,395.4537964
319.67805555555555,60.58349991,88.25610352,601.0253906,240.4933014
320.0113888888889,30.81529999,8.6729002,70.43000031,24.78709984
320.34472222222223,27.19499969,1.804800034,23.38089943,4.881999969
320.67805555555555,26.5326004,0.984200001,18.58839989,2.992199898
321.0113888888889,27.36339951,0.834699988,17.7045002,2.570800066
321.34472222222223,28.32320023,0.810400009,17.58259964,2.428999901
321.67805555555555,34.88999939,20.78109932,135.0056,46.50799942
322.0113888888889,60.86899948,91.28910065,594.4550781,231.8719025
322.34472222222223,72.88600159,125.8333969,818.315979,321.7554016
322.67805555555555,79.89089966,141.3497925,918.2034302,362.699707
323.0113888888889,82.83329773,148.1264038,961.4658203,380.5697937
323.34472222222223,83.90000153,151.3874969,980.7543945,388.7247925
323.67805555555555,84.73010254,152.8385925,990.4586792,392.5715942
324.0113888888889,84.74150085,153.469696,994.060791,394.2860107
324.34472222222223,84.96630096,153.8437042,996.3071899,395.0892944
324.67833333333334,61.28139877,86.81199646,602.7716064,243.8863983
325.01166666666666,32.2356987,8.172300339,68.95980072,23.70210075
325.345,29.91559982,1.599900007,22.90130043,4.911499977
325.67833333333334,29.43889999,0.916000009,18.42670059,2.879199982
326.01166666666666,29.7397995,0.761900008,17.67849922,2.47939992
326.345,29.57920074,0.767199993,17.35440063,2.388200045
326.67833333333334,38.0646019,19.45849991,137.5388031,46.4530983
327.01166666666666,63.4076004,91.13999939,597.2109985,231.776001
327.345,75.4957962,125.8697968,819.3798828,322.4901123
327.67833333333334,80.91719818,141.2108002,918.9473877,363.3440857
328.01166666666666,83.78479767,147.9474945,961.2894287,380.8396912
328.345,84.71440125,150.8569031,980.5861206,388.3929138
328.67833333333334,85.50479889,152.1300049,988.0960083,391.8806152
329.01166666666666,85.5164032,152.7631989,992.1378174,393.6817932
329.345,85.96730042,153.0776978,993.8566895,394.3019104
329.67833333333334,62.53630066,87.83229828,604.6699829,245.1495056
330.01166666666666,33.4294014,8.389300346,69.42919922,23.99690056
330.345,31.01409912,1.706699967,23.39839935,4.851099968
330.67833333333334,30.71990013,1.029199958,18.53790092,3.006700039
331.01166666666666,30.79700089,0.845200002,18.01040077,2.700799942
331.345,31.00849915,0.777999997,17.38159943,2.512200117
331.67833333333334,38.69029999,20.67180061,133.4689026,42.65380096
332.01166666666666,64.46199799,90.415802,593.5651855,229.8816071
332.345,76.43009949,124.6220016,817.7390137,320.6064148
332.67861111111114,82.54810333,139.9297028,916.1525269,362.0255127
333.01194444444445,84.69239807,146.6161041,958.3400879,379.5603943
333.34527777777777,85.91600037,149.7539978,977.6473999,387.8293152
333.67861111111114,86.54750061,150.8005981,986.2653198,391.3128967
334.01194444444445,86.53179932,151.7344971,989.9785767,393.0474854
334.34527777777777,86.81030273,152.0036011,991.9628906,394.1684875
334.67861111111114,64.22450256,86.99710083,608.6040039,252.5175018
335.01194444444445,34.38809967,8.934000015,71.96040344,26.31760025
335.34527777777777,32.33599854,1.805600047,23.4239006,5.070799828
335.67861111111114,32.01549911,1.096199989,18.62080002,3.010099888
336.01194444444445,32.44319916,0.922500014,17.99990082,2.616300106
336.34527777777777,32.09080124,0.891600013,17.51709938,2.493299961
336.67861111111114,39.92050171,19.43849945,129.6477051,41.31579971
337.01194444444445,64.81400299,90.2609024,590.8076172,229.9118042
337.34527777777777,78.01820374,124.1824036,817.6237183,321.2970886
337.67861111111114,83.50250244,139.1730957,914.5870972,362.0791931
338.01194444444445,85.47290039,145.9073944,957.2446899,379.7307129
338.34527777777777,86.43520355,148.858902,975.6143188,387.5035095
338.67861111111114,87.20490265,150.2929993,984.5223999,391.1411133
339.01194444444445,87.6085968,151.0193024,988.6842041,392.9768066
339.34527777777777,87.52320099,151.2955017,990.199707,393.8559875
339.67861111111114,65.19490051,88.0388031,613.4835815,250.1094055
340.01222222222225,35.61230087,8.850099564,71.71980286,24.84760094
340.34555555555556,32.84970093,1.808899999,23.52779961,4.988599777
340.6788888888889,32.8409996,1.062299967,18.61219978,2.972700119
341.01222222222225,32.95500183,0.993300021,17.97240067,2.701400042
341.34555555555556,32.77420044,0.901199996,17.52260017,2.578299999
341.6788888888889,39.74010086,19.3572998,127.6578979,41.95299911
342.01222222222225,66.11209869,88.5821991,588.3051147,227.6082001
342.34555555555556,78.27880096,123.1947021,815.47229,320.927002
342.6788888888889,83.65809631,138.5135956,913.444519,362.4584961
343.01222222222225,86.40209961,145.5646057,957.1242065,380.4726868
343.34555555555556,87.2539978,148.7322998,977.2756958,388.4382935
343.6788888888889,88.52749634,150.0435028,986.4694214,392.4779968
344.01222222222225,88.93569946,152.4100952,991.0961914,394.2573853
344.34555555555556,88.78420258,153.9111023,993.5678101,395.3573914
344.6788888888889,66.02079773,92.56230164,618.2005005,258.3790894
345.01222222222225,36.4632988,8.734900475,72.44309998,25.04170036
345.34555555555556,34.27349854,2.432600021,23.36429977,5.196100235
345.6788888888889,33.61339951,1.465600014,18.41889954,2.942399979
346.01222222222225,34.22779846,0.517400026,17.65929985,2.468300104
346.34555555555556,34.18930054,-6.584199905,17.5951004,2.328000069
346.6791666666667,42.45610046,18.76600075,132.9286041,44.20970154
347.0125,67.58560181,87.79109955,588.9620972,230.0319061
347.34583333333336,80.00229645,133.9647064,815.2523804,321.5007019
347.6791666666667,85.48480225,139.1074066,916.0999756,363.1243896
348.0125,88.07299805,150.3847961,960.3847046,381.566803
348.34583333333336,89.53379822,155.5325012,981.5244141,390.0675964
348.6791666666667,89.97450256,155.4232941,990.6948853,393.7713928
349.0125,89.79399872,156.5261993,994.5266724,395.4761963
349.34583333333336,90.26519775,157.6107941,996.392395,396.3609009
349.6791666666667,68.2542038,102.3667984,632.0067749,257.3974915
350.0125,38.27389908,14.07909966,72.88729858,26.19000053
350.34583333333336,35.32590103,2.119800091,23.37100029,5.159100056
350.6791666666667,35.3465004,1.593600035,18.3553009,2.878299952
351.0125,35.41120148,-0.056000002,17.51009941,2.523499966
351.34583333333336,34.8266983,0.185900003,17.37080002,2.352600098
351.6791666666667,43.02399826,20.23800087,130.9519958,41.48559952
352.0125,69.30570221,93.26450348,605.934021,234.1829987
352.34583333333336,82.40570068,123.6407013,824.6975708,325.432312
352.6791666666667,87.90329742,144.4082947,921.147522,365.2791138
353.0125,90.13580322,153.7523956,963.9782715,382.5794983
353.34583333333336,91.3927002,184.1275024,982.9020996,390.5046082
353.6791666666667,91.79429626,157.3114014,991.8181763,394.4348145
354.0125,91.72350311,160.7375031,996.2984009,396.2084961
354.3461111111111,92.25170135,,998.5083008,397.1671143
354.67944444444447,70.35099792,,637.1936035,266.8457031
355.0127777777778,39.44229889,,74.17890167,26.91679955
355.3461111111111,36.21260071,,23.50370026,5.074500084
355.67944444444447,36.69100189,5.714700222,18.65589905,2.868799925
356.0127777777778,35.62440109,14.68019962,17.9239006,2.39199996
356.3461111111111,35.48609924,3.687700033,17.1916008,2.231600046
356.67944444444447,43.39720154,35.16239929,130.4322968,40.1908989
357.0127777777778,69.17189789,,606.0452271,231.8536072
357.3461111111111,82.62830353,,823.4537964,324.5513916
357.67944444444447,87.32250214,,922.7045898,365.6943054
358.0127777777778,90.47290039,,966.2346191,383.658905
358.3461111111111,92.39029694,,986.156311,391.4599915
358.67944444444447,91.78179932,168.206604,995.3297119,395.1834106
359.0127777777778,89.84049988,168.952301,998.7056885,396.9573975
359.3461111111111,90.70240021,173.4593048,1000.773621,397.728302
359.67944444444447,68.34500122,107.3015976,634.6538086,264.3828125
360.0127777777778,36.66090012,23.0739994,72.96199799,25.88730049
360.3461111111111,37.22460175,28.89139938,23.46439934,4.858399868
360.67944444444447,33.14360046,21.38019943,18.67200089,2.743200064
361.0127777777778,34.02339935,23.49990082,17.71030045,2.3276999
361.3461111111111,34.06340027,35.16139984,17.53630066,2.235899925
361.67944444444447,40.44110107,52.75799942,126.2491989,41.25640106
362.0127777777778,66.8348999,111.5876999,594.3430786,229.5487976
362.3461111111111,79.36450195,165.0182037,825.0189209,324.3226929
362.6797222222222,85.24459839,170.8253021,923.8850098,365.5385132
363.0130555555556,88.53900146,159.2657013,970.121582,383.6594849
363.3463888888889,89.59230042,166.6540985,987.2947998,391.5378113
363.6797222222222,89.73339844,169.0894928,996.6182251,395.3122864
364.0130555555556,89.34130096,166.6286926,1000.805115,397.1162109
364.3463888888889,90.78489685,168.9347992,1002.895813,397.9241943
364.6797222222222,70.23149872,104.3039017,642.5877075,268.5874939
365.0130555555556,40.05680084,19.79050064,74.45020294,26.84370041
365.3463888888889,36.15359879,14.61120033,23.76250076,4.924799919
365.6797222222222,34.70280075,12.68019962,18.4076004,2.626499891
366.0130555555556,35.40340042,33.69430161,17.75790024,2.255599976
366.3463888888889,34.40510178,,17.38430023,2.03489995
366.6797222222222,42.71989822,,119.6576996,39.03659821
367.0130555555556,66.90779877,,598.6571045,229.8439026
367.3463888888889,81.25350189,,825.9882202,324.7069092
367.6797222222222,87.1964035,,927.1171875,366.4916992
368.0130555555556,87.87580109,,970.4846191,384.4576111
368.3463888888889,91.37740326,,990.8220825,392.2684021
368.6797222222222,91.96320343,,998.5615845,395.7832031
369.0130555555556,92.2539978,,1002.00177,397.2800903
369.3463888888889,91.55200195,,1003.761292,398.249115
369.6797222222222,71.2303009,,640.847229,264.5206909
370.0130555555556,40.04090118,,73.27390289,26.6704998
370.3463888888889,37.12340164,,23.54019928,4.711599827
370.68,37.33280182,,18.77459908,2.610199928
371.0133333333333,36.7195015,,17.57509995,2.285000086
371.3466666666667,37.34420013,25.09110069,17.25749969,2.170399904
371.68,44.27320099,35.63430023,125.1964035,39.65060043
372.0133333333333,70.94329834,126.9949036,602.4199829,230.3027039
372.3466666666667,84.9457016,,828.2182007,324.8322144
372.68,89.07959747,,927.5783081,366.3864136
373.0133333333333,89.6190033,,970.7249146,384.0144043
373.3466666666667,92.18489838,,988.4315186,391.8735046
373.68,93.7582016,174.4517975,997.6173096,395.4180908
374.0133333333333,93.37979889,,1001.452026,397.2822876
374.3466666666667,91.23179626,,1003.384094,398.0891113
374.68,70.12310028,115.5161972,650.2025146,269.8855896
375.0133333333333,41.04309845,34.60369873,74.15019989,26.17140007
375.3466666666667,37.95589828,-0.0122,23.78680038,4.997700214
375.68,38.20909882,-1.827999949,18.68499947,2.737299919
376.0133333333333,39.40779877,3.045700073,17.70339966,2.385299921
376.3466666666667,37.17900085,-1.591799974,17.21999931,2.137799978
376.68,44.60779953,20.66239929,124.9666977,36.6086998
377.0133333333333,72.82150269,94.37390137,603.1975708,230.5554047
377.3466666666667,84.57180023,134.8791962,831.3843994,325.2838135
377.68,88.99960327,167.3675995,929.4249268,366.8109131
378.0133333333333,92.85569763,176.0330048,971.2973022,384.5205994
378.3466666666667,93.59130096,194.5630951,989.9849854,392.3399048
378.68,93.59860229,176.0115051,998.541687,395.9425049
379.0136111111111,93.79199982,179.6674042,1002.234985,397.5582886
379.34694444444443,94.71450043,,1003.68988,398.2730103
379.6802777777778,73.24539948,96.95429993,648.8212891,284.7385864
380.0136111111111,41.34000015,,74.43849945,28.33939934
380.34694444444443,38.19020081,,23.7833004,4.822400093
380.6802777777778,38.66090012,13.31680012,18.8553009,2.767800093
381.0136111111111,39.31639862,,17.78660011,2.336299896
381.34694444444443,38.05680084,,17.66160011,2.16170001
381.6802777777778,45.90159988,,126.2307968,38.84410095
382.0136111111111,72.93260193,,601.2056885,228.8439941
382.34694444444443,83.87120056,125.7042007,827.2937012,324.6921082
382.6802777777778,89.56590271,,925.6798706,365.9197998
383.0136111111111,95.06210327,156.9272003,969.5949097,384.0358887
383.34694444444443,94.88279724,,987.8452759,392.1460876
383.6802777777778,91.05210114,,996.0393066,395.7189941
384.0136111111111,94.07530212,,1002.637329,397.6323853
384.34694444444443,93.79119873,,1002.772522,398.7008972
384.6802777777778,72.76260376,91.4611969,645.1494751,280.5840149
385.0136111111111,41.28129959,,74.60849762,28.99279976
385.34694444444443,38.78739929,2.43930006,23.57279968,4.901599884
385.6802777777778,37.93109894,2.148400068,18.5951004,2.769299984
386.0138888888889,38.09540176,5.157000065,17.65460014,2.47329998
386.34722222222223,37.3003006,1.5546,17.40810013,2.382699966
386.68055555555554,44.54240036,63.69960022,121.6401978,38.62689972
387.0138888888889,71.08640289,108.0942001,596.3265991,228.6925964
387.34722222222223,83.94069672,140.7857056,823.1660156,324.439209
387.68055555555554,88.22750092,147.7115021,925.7338867,366.6498108
388.0138888888889,91.53209686,146.5662994,969.1690063,385.0085144
388.34722222222223,91.66960144,152.2581024,987.7869263,392.7914124
388.68055555555554,94.02559662,149.8090973,996.4429932,396.4509888
389.0138888888889,94.91210175,155.120697,1000.317688,398.260498
389.34722222222223,93.34459686,,1001.816406,399.0126038
389.68055555555554,71.78050232,,655.0371704,280.2865906
390.0138888888889,41.26169968,,75.1996994,27.23329926
390.34722222222223,37.50849915,23.68670082,23.49790001,4.843699932
390.68055555555554,38.88990021,,18.33919907,2.628599882
391.0138888888889,36.82429886,,17.53849983,2.305299997
391.34722222222223,38.48139954,,17.22850037,2.161299944
391.68055555555554,45.10129929,,136.0355988,37.29750061
392.0138888888889,72.72920227,,606.3286133,232.2098999
392.34722222222223,84.61840057,,835.8330078,328.3304138
392.68055555555554,90.24770355,,932.7678223,368.627594
393.0138888888889,92.26519775,,972.5166016,386.3216858
393.3475,89.14289856,,990.3233032,393.6693115
393.68083333333334,93.63009644,,997.5427246,397.0765991
394.01416666666665,95.23090363,,1001.086121,398.6043091
394.3475,94.51290131,,1002.818115,399.3711853
394.68083333333334,72.99900055,104.8041992,656.8250122,286.558197
395.01416666666665,41.18590164,15.07979965,75.93379974,27.34449959
395.3475,38.84719849,7.361800194,23.87190056,4.859200001
395.68083333333334,38.43489838,4.444300175,18.20940018,2.611099958
396.01416666666665,38.11309814,4.488399982,17.99769974,2.268199921
396.3475,42.68690109,5.869800091,17.26350021,2.033699989
396.68083333333334,49.60169983,21.9666996,125.2472992,37.01639938
397.01416666666665,71.95020294,97.4332962,605.8900146,229.2218018
397.3475,84.65740204,133.9521942,834.6755981,326.6299133
397.68083333333334,89.43080139,148.5305939,930.7958984,368.5368042
398.01416666666665,90.11579895,160.3641052,972.6463013,386.3970947
398.3475,92.81459808,162.7953949,990.1524048,393.776886
398.68083333333334,93.35649872,162.846405,997.6630249,397.2414856
399.01416666666665,93.29419708,165.3119049,1001.568909,398.9979858
399.3475,93.81529999,161.9653015,1002.9245,399.7156067
399.68083333333334,73.82949829,104.3059006,650.4732056,292.0068054
400.01416666666665,42.48550034,14.51309967,75.7621994,29.92970085
400.3475,37.93989944,0.096900001,23.86380005,5.177299976
400.68083333333334,38.00510025,7.758200169,18.57040024,2.923099995
401.01444444444445,37.66070175,0.950800002,17.76280022,2.423700094
401.34777777777776,37.69990158,0.997200012,17.24290085,2.248399973
401.68111111111114,45.6108017,18.30410004,132.9320984,32.45130157
402.01444444444445,71.93910217,94.22969818,601.0828247,227.741394
402.34777777777776,83.98390198,130.8545074,828.3936157,325.4111023
402.68111111111114,89.20939636,146.9736023,927.166626,366.8510132
403.01444444444445,91.18440247,153.7787018,968.190918,385.0697021
403.34777777777776,92.16829681,156.4326019,985.2963257,392.7727966
403.68111111111114,93.4890976,157.5603943,992.3397827,395.9833984
404.01444444444445,93.67199707,158.043396,996.1262817,397.4171143
404.34777777777776,91.92379761,158.196701,997.6671143,398.2453918
404.68111111111114,72.47090149,100.4866028,667.7271118,291.2356873
405.01444444444445,40.03430176,10.18420029,76.55000305,29.63419914
405.34777777777776,38.03469849,2.02579999,24.24909973,5.4375
405.68111111111114,39.15449905,1.13530004,18.50250053,3.015599966
406.01444444444445,36.48350143,1.02489996,17.87800026,2.411000013


==> data__timing_correction_best_offsets.csv <==
timestamp,best_offset
0,25.0
5,25.0
10,26.0
15,26.0
20,27.0
25,28.0
30,28.0
35,29.0
40,30.0
45,30.0
50,31.0
55,32.0
60,32.0
65,33.0
70,33.0
235,-199.5
240,-93.0
245,-92.0
250,-91.0
255,-91.0
260,-90.0
265,-90.0
270,-89.0
275,-89.0
280,-88.0
285,-87.0
290,-86.0
295,-86.0
300,-85.0
305,-84.0
310,-84.0
315,-83.0
320,-83.0
325,-82.0
330,-81.0
335,-81.0
340,-80.0
345,-79.0
350,-78.0
355,-78.0
360,-77.0
365,-77.0
370,-76.0
375,-75.0
380,-75.0
385,-74.0
390,-73.0
395,-73.0
400,-72.0
405,-199.5


==> data__timing_correction_ref_adjusted.csv <==
hours,oxygen
269.40944444444443,0.999519747763173
269.4427777777778,0.9999164778718561
269.4761111111111,0.9995719490932629
269.50944444444445,0.9993527035068852
269.54277777777776,1.0
269.5761111111111,0.9994988672311369
269.6094444444444,0.9246734806802879
269.6427777777778,0.6991637346919599
269.6761111111111,0.5526137205976007
269.70944444444444,0.45227232389881294
269.7427777777778,0.35683785222847475
269.7761111111111,0.27040288986563377
269.80944444444447,0.22284747815374337
269.84277777777777,0.15747053234916425
269.87611111111113,0.1169518599333911
269.90944444444443,0.10159422862094526
269.9427777777778,0.06831066055563095
269.9761111111111,0.0554900138855538
270.00944444444445,0.04067527640604282
270.04277777777776,0.037981687773404466
270.0761111111111,0.01656870217053131
270.1094444444444,0.012945929862292892
270.1427777777778,0.009699007130701688
270.1761111111111,0.0


==> data__timing_correction_ref_original.csv <==
hours,oxygen
269.4011111111111,0.9984502498576762
269.43444444444447,0.9995150441731504
269.46777777777777,0.9999156598562002
269.50111111111113,0.9995677567630255
269.53444444444443,0.9993463638855504
269.5677777777778,1.0
269.6011111111111,0.9994939591372003
269.63444444444445,0.9239357328104246
269.66777777777776,0.6962173445505725
269.7011111111111,0.5482320197355937
269.7344444444444,0.4469078794779346
269.7677777777778,0.35053872266852215
269.8011111111111,0.2632572163535539
269.83444444444444,0.21523604697746013
269.8677777777778,0.14921879941805302
269.9011111111111,0.1083032871571046
269.93444444444447,0.0927952432158897
269.96777777777777,0.05918569591161153
270.00111111111113,0.04623948383831995
270.03444444444443,0.03127965083180467
270.0677777777778,0.02855968119425644
270.1011111111111,0.006936976827545495
270.13444444444445,0.003278723090222875
270.16777777777776,0.0


==> data__timing_correction_sensor_3.csv <==
hours,sensor_3
269.40944444444443,0.9996687681969841
269.4427777777778,0.9998707433521673
269.4761111111111,0.9997548563875359
269.50944444444445,0.9999828196193133
269.54277777777776,0.9998306977630115
269.5761111111111,1.0
269.6094444444444,0.8787045381183096
269.6427777777778,0.6936187104699966
269.6761111111111,0.5410853743779762
269.70944444444444,0.41844159212577614
269.7427777777778,0.3234524591374977
269.7761111111111,0.2537888616542325
269.80944444444447,0.1943718779137757
269.84277777777777,0.14910379786488764
269.87611111111113,0.11289787691209197
269.90944444444443,0.08576495430444409
269.9427777777778,0.06383711547093099
269.9761111111111,0.04760209401880116
270.0097222222222,0.03304887361466897
270.04305555555555,0.023478216468836008
270.0763888888889,0.01514749753063438
270.1097222222222,0.00913011794709289
270.1430555555556,0.0037483647307950604
270.1763888888889,0.0

